Favorability of Loss Landscape with Weight Decay Requires Both Large Overparametrization and Initialization

The optimization of neural networks under weight decay remains poorly understood from a theoretical standpoint. While weight decay is standard practice in modern training procedures, most theoretical analyses focus on unregularized settings. In this work, we investigate the loss landscape of the $\ell_2$-regularized training loss for two-layer ReLU networks. We show that the landscape becomes benign -- i.e., free of spurious local minima -- under large overparametrization, specifically when the network width $m$ satisfies $m \gtrsim \min(n^d, 2^n)$, where $n$ is the number of data points and $d$ the input dimension. More precisely in this regime, almost all constant activation regions contain a global minimum and no spurious local minima. We further show that this level of overparametrization is not only sufficient but also necessary via the example of orthogonal data. Finally, we demonstrate that such loss landscape results primarily hold relevance in the large initialization regime. In contrast, for small initializations -- corresponding to the feature learning regime -- optimization can still converge to spurious local minima, despite the global benignity of the landscape.

==> data/beta_0.01_n_100_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.024679999999999997,0.024799999999999996,0.024549999999999992,8.124038404636092e-05,400.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.048749999999999995,0.0489,0.048575,0.00014053469322554882,400.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.09508000000000001,0.09527499999999998,0.09469999999999999,0.00020273134932713676,400.0
80,0.0,0.0,0.0,0.0,0.002,0.01,0.0,0.004,0.18138500000000002,0.18220000000000003,0.18059999999999996,0.0006840321629865196,400.0
160,0.004,0.01,0.0,0.004898979485566356,0.0,0.0,0.0,0.0,0.33082500000000004,0.3328999999999999,0.329625,0.001217682224556129,400.0
320,0.04,0.11,0.01,0.03577708763999664,0.01,0.02,0.0,0.00894427190999916,0.55114,0.55205,0.54905,0.0010794211411678208,400.0
640,0.294,0.44,0.24,0.07391887445030532,0.024,0.07,0.0,0.025768197453450256,0.7992800000000001,0.80155,0.796075,0.0017883931335140096,400.0
1280,0.8280000000000001,0.86,0.8,0.021354156504062593,0.004,0.02,0.0,0.008,0.95998,0.9605499999999999,0.9591249999999999,0.0004922905646059481,400.0
2560,0.982,0.99,0.97,0.007483314773547889,0.0,0.0,0.0,0.0,0.9982750000000002,0.9986000000000002,0.9979250000000002,0.00021965882636486883,400.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.999995,1.0,0.9999750000000001,9.999999999976694e-06,400.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,400.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,400.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,400.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,400.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,400.0


==> data/beta_0.01_n_100_d_3_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005045445364572812,0.0005049484952534839,0.0005039385982629769,3.7786885344111507e-07,19804.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0010098969905069678,0.0010098969905069678,0.0010098969905069678,0.0,19804.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0020180771561300738,0.0020192890325186823,0.002016764290042415,8.204441935604722e-07,19804.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00403059987881236,0.004032013734599069,0.004028984043627549,1.2532492068258128e-06,19804.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008044940416077558,0.008049888911331042,0.00803928499293072,3.6187584058104595e-06,19804.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.016027166229044633,0.016034134518279133,0.016022520702888305,4.588089958231021e-06,19804.0
640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03179388002423753,0.031818319531407804,0.031764794990910936,1.841671145231935e-05,19804.0
1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0626022015754393,0.06262270248434659,0.06257877196525953,1.505593506497788e-05,19804.0
2560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.1212982225812967,0.12137800444354677,0.12124318319531407,4.617339161760209e-05,19804.0
5120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.22779579882851947,0.2278771965259544,0.2276817814582912,8.821055667082826e-05,19804.0
10240,0.0,0.0,0.0,0.0,0.004,0.02,0.0,0.008,0.40362684306200763,0.4038057968087256,0.40338517471217933,0.00016261931946139532,19804.0
20480,0.10600000000000001,0.22,0.01,0.08089499366462674,0.019999999999999997,0.06,0.0,0.022803508501982758,0.6445628155928095,0.6447742880226217,0.6442905473641687,0.0002184123532465193,19804.0
40960,0.5079999999999999,0.82,0.32,0.1882976367350371,0.046,0.12,0.0,0.04270831300812524,0.873609775802868,0.8739921228034739,0.8731882447990305,0.00025816834898507584,19804.0
81920,0.932,1.0,0.9,0.0370944739819828,0.006,0.02,0.0,0.008,0.984053362557019,0.9840956372450009,0.983994142597455,4.0662146538560086e-05,19804.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9997411634013329,0.9997495455463542,0.9997349020399917,6.327792445114031e-06,19804.0


==> data/beta_0.01_n_16_d_20_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.882,0.99,0.6,0.144138821973818,7.627868652343751e-05,7.62939453125e-05,7.62176513671875e-05,3.051757812499935e-08,131072.0
20,0.0,0.0,0.0,0.0,0.8460000000000001,0.99,0.46,0.20165316759227958,0.000152587890625,0.000152587890625,0.000152587890625,0.0,131072.0
40,0.004,0.01,0.0,0.004898979485566357,0.806,0.99,0.3,0.2579612373981796,0.00030511474609375003,0.00030517578125,0.0003050994873046875,3.0517578124993926e-08,131072.0
80,0.01,0.03,0.0,0.010954451150103323,0.812,0.98,0.4,0.21479292353334176,0.0006101989746093749,0.0006102752685546875,0.00061004638671875,9.650505554712867e-08,131072.0
160,0.032,0.08,0.0,0.0354400902933387,0.79,0.97,0.29,0.2545584412271571,0.0012199859619140625,0.001220245361328125,0.00121978759765625,1.5709884858685495e-07,131072.0
320,0.10200000000000001,0.22,0.0,0.076,0.742,0.97,0.3,0.23318662054243167,0.00243865966796875,0.002438812255859375,0.0024383544921875,1.6003552981105647e-07,131072.0
640,0.16799999999999998,0.38,0.0,0.13731715115017498,0.6599999999999999,0.99,0.33,0.21279097725232618,0.004870773315429688,0.00487152099609375,0.0048699951171875,5.11567828803604e-07,131072.0
1280,0.308,0.76,0.02,0.26588719412562917,0.43600000000000005,0.98,0.0,0.3289741631192334,0.009717987060546874,0.009721832275390625,0.009715347290039063,2.2972460401659498e-06,131072.0
2480,0.45999999999999996,0.93,0.03,0.3250846043724618,0.29600000000000004,0.8,0.0,0.28047103237232895,0.01874372863769531,0.018749237060546875,0.018735504150390624,4.554282057500077e-06,131072.0
5120,0.6220000000000001,0.99,0.07,0.3404937591204867,0.078,0.29,0.0,0.11124747188138702,0.038310485839843755,0.038321914672851565,0.038295135498046876,9.10240165378415e-06,131072.0
10240,0.75,1.0,0.14,0.32286219970755325,0.008,0.04,0.0,0.016,0.07514985656738281,0.07515998840332032,0.0751422119140625,7.4317352148529516e-06,131072.0
20480,0.826,1.0,0.21,0.3091019249373902,0.0,0.0,0.0,0.0,0.14464674377441405,0.1446605682373047,0.14462684631347655,1.162829856963907e-05,131072.0
40960,0.9,1.0,0.5,0.20000000000000004,0.0,0.0,0.0,0.0,0.26837409973144527,0.26839973449707033,0.26833648681640626,2.802624617232568e-05,131072.0
81920,0.93,1.0,0.65,0.13999999999999999,0.0,0.0,0.0,0.0,0.4647070617675781,0.4648043823242187,0.4646259307861328,7.604357416828685e-05,131072.0
163840,0.99,1.0,0.95,0.020000000000000018,0.0,0.0,0.0,0.0,0.7135244445800781,0.7136907196044922,0.7133655548095703,0.00012144848371555094,131072.0


==> data/beta_0.01_n_16_d_2_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.07,0.09,0.02,0.026076809620810593,0.14578125,0.14703125,0.1446875,0.0009217425752345439,64.0
20,0.034,0.05,0.01,0.01624807680927192,0.05800000000000001,0.14,0.01,0.04874423042781577,0.2685625,0.27140625,0.26453125,0.0024574504064171945,64.0
40,0.172,0.25,0.09,0.062096698785040094,0.1,0.27,0.01,0.09423375191511799,0.46778125,0.47375,0.46078125,0.004615488530480828,64.0
80,0.6579999999999999,0.85,0.43,0.17034083479894066,0.046,0.14,0.0,0.04963869458396343,0.72028125,0.72328125,0.7178125,0.0018629823200986076,64.0
160,0.944,0.99,0.85,0.05851495535331117,0.002,0.01,0.0,0.004,0.9229375,0.92453125,0.92109375,0.0014128318194321589,64.0
320,0.992,1.0,0.98,0.009797958971132722,0.0,0.0,0.0,0.0,0.9938749999999998,0.99453125,0.99265625,0.0007288689868556556,64.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0


==> data/beta_0.01_n_16_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.006,0.01,0.0,0.004898979485566356,0.145375,0.14734375,0.1428125,0.0016435242240380851,64.0
20,0.004,0.01,0.0,0.004898979485566356,0.013999999999999999,0.02,0.01,0.004898979485566356,0.26934375,0.27046875,0.2671875,0.0012709187129789088,64.0
40,0.052000000000000005,0.12,0.02,0.035440090293338694,0.048,0.12,0.0,0.045343136195018535,0.46640625,0.468125,0.46359375,0.0016447121708675872,64.0
80,0.248,0.32,0.17,0.05564171097297422,0.074,0.28,0.0,0.1044222198576529,0.7181875,0.7209375,0.71421875,0.0023522761583198567,64.0
160,0.6980000000000001,0.73,0.66,0.029257477676655562,0.03,0.13,0.0,0.050199601592044535,0.9186249999999999,0.9234375,0.9134375,0.003575906790591726,64.0
320,0.9720000000000001,0.99,0.95,0.018330302779823376,0.006,0.03,0.0,0.012,0.9930312499999999,0.9946875,0.9915625,0.0010897247358851547,64.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0


==> data/beta_0.01_n_16_d_40_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.958,1.0,0.94,0.022271057451320107,7.627868652343751e-05,7.62939453125e-05,7.62176513671875e-05,3.051757812499935e-08,131072.0
20,0.0,0.0,0.0,0.0,0.942,1.0,0.91,0.03187475490101844,0.00015257263183593748,0.000152587890625,0.0001525115966796875,3.051757812500477e-08,131072.0
40,0.004,0.01,0.0,0.004898979485566356,0.9579999999999999,0.98,0.93,0.0193907194296653,0.00030516052246093754,0.00030517578125,0.0003050994873046875,3.0517578124993926e-08,131072.0
80,0.012,0.02,0.0,0.0074833147735478825,0.958,0.99,0.92,0.023151673805580437,0.0006101074218749999,0.0006102752685546875,0.0006099700927734375,1.1212874188765604e-07,131072.0
160,0.044,0.08,0.02,0.02244994432064365,0.932,0.98,0.85,0.044452221541785734,0.001219940185546875,0.0012200927734375,0.0012197113037109375,1.2766418861905275e-07,131072.0
320,0.12400000000000003,0.2,0.01,0.0749933330370107,0.858,0.99,0.73,0.09152048950918042,0.0024385375976562497,0.0024388885498046876,0.0024381256103515624,2.879022562273595e-07,131072.0
640,0.268,0.46,0.05,0.157403938959608,0.716,0.92,0.51,0.16007498243010992,0.0048703765869140625,0.004871597290039062,0.004869155883789063,7.914002978446603e-07,131072.0
1280,0.42400000000000004,0.69,0.16,0.22843817544359785,0.5700000000000001,0.83,0.31,0.22172054483064937,0.009718719482421874,0.009721755981445312,0.009716339111328125,2.02626147626408e-06,131072.0
2480,0.618,0.94,0.23,0.307336948641064,0.23400000000000004,0.76,0.0,0.2756519544643209,0.0187421875,0.01874855041503906,0.018736572265625,4.777390153086616e-06,131072.0
5120,0.77,1.0,0.37,0.2766947776883402,0.022,0.09,0.0,0.03487119154832539,0.03830413818359375,0.0383148193359375,0.038295135498046876,7.08556784535144e-06,131072.0
10240,0.8560000000000001,1.0,0.59,0.17917589123540031,0.0,0.0,0.0,0.0,0.07516062927246095,0.07517097473144531,0.07514793395996094,7.431923187936006e-06,131072.0
20480,0.976,1.0,0.92,0.03199999999999999,0.0,0.0,0.0,0.0,0.14463705444335936,0.14470436096191405,0.14457855224609376,4.090862281239197e-05,131072.0
40960,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.268377944946289,0.26840782165527344,0.2683644104003906,1.554799476022625e-05,131072.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.46472158952192827,0.4648194122314453,0.4646062469482422,7.258556491458967e-05,131072.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7134816589355468,0.7135472869873047,0.7133910369873047,6.569323199905058e-05,131072.0


==> data/beta_0.01_n_16_d_4_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004330729166666667,0.0043359375,0.004318576388888888,6.378879538498054e-06,2304.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008644965277777776,0.00865017361111111,0.008632812499999998,6.378879538498195e-06,2304.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.017221354166666664,0.01726128472222222,0.017196180555555555,2.3517738166916462e-05,2304.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.034116319444444446,0.03417968750000001,0.03407118055555556,3.7996646924026935e-05,2304.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06710590277777777,0.06722222222222221,0.06690538194444445,0.00010749177895279684,2304.0
320,0.004,0.02,0.0,0.008,0.006,0.03,0.0,0.012,0.12985763888888888,0.13026041666666666,0.1295659722222222,0.000242736025085338,2304.0
640,0.030000000000000006,0.1,0.0,0.03794733192202056,0.024,0.07,0.0,0.024166091947189147,0.24258940972222218,0.2429427083333333,0.24205729166666667,0.0003630984145141306,2304.0
1280,0.272,0.67,0.11,0.20497804760510335,0.03,0.05,0.01,0.01414213562373095,0.42650434027777767,0.42751736111111105,0.4255078124999999,0.0008166211589148851,2304.0
2560,0.684,0.96,0.39,0.19642810389554746,0.008,0.03,0.0,0.0116619037896906,0.6702118055555555,0.6706640624999999,0.66921875,0.0005151849389448278,2304.0
5120,0.9400000000000001,1.0,0.83,0.05899152481501052,0.0,0.0,0.0,0.0,0.8914843749999999,0.8917925347222223,0.8911501736111112,0.0002499939717637813,2304.0
10240,0.9960000000000001,1.0,0.98,0.008000000000000007,0.0,0.0,0.0,0.0,0.9880364583333334,0.9884201388888889,0.9877604166666667,0.00022186589813534576,2304.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9998602430555555,0.9999001736111112,0.9998307291666667,2.43055555555546e-05,2304.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0


==> data/beta_0.01_n_16_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004330729166666667,0.0043359375,0.004327256944444444,4.252586358998813e-06,2304.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00865017361111111,0.008663194444444444,0.008628472222222221,1.1965320097300775e-05,2304.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.017203993055555557,0.0172265625,0.017170138888888888,2.1684020827772688e-05,2304.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.03418142361111111,0.03424913194444445,0.03415364583333333,3.5431131305484816e-05,2304.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.06710590277777777,0.06720486111111111,0.06704861111111111,6.010305337886764e-05,2304.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.12965624999999997,0.12976996527777776,0.12952690972222222,9.208756222482688e-05,2304.0
640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.24247395833333335,0.24298611111111115,0.2422048611111111,0.0002784957085205453,2304.0
1280,0.028000000000000004,0.05,0.01,0.014696938456699069,0.0,0.0,0.0,0.0,0.42616579861111104,0.4265190972222223,0.4258203124999999,0.0002957204238104948,2304.0
2560,0.198,0.35,0.12,0.08109253973085316,0.002,0.01,0.0,0.004,0.6706345486111112,0.6711197916666667,0.6697916666666669,0.00048789355750685566,2304.0
5120,0.692,0.79,0.62,0.05810335618533581,0.0,0.0,0.0,0.0,0.8917586805555555,0.8924913194444444,0.8912890625,0.00040447476861381885,2304.0
10240,0.966,0.98,0.96,0.008000000000000007,0.0,0.0,0.0,0.0,0.9884609375,0.9886328125,0.988342013888889,0.00011152402659041916,2304.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9998463541666667,0.9998611111111111,0.9998307291666667,9.743899444705053e-06,2304.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2304.0


==> data/beta_0.01_n_16_d_8_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00015255737304687502,0.000152587890625,0.000152435302734375,6.10351562499987e-08,65536.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00030514526367187496,0.00030517578125,0.000305023193359375,6.103515625000954e-08,65536.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.000610260009765625,0.0006103515625,0.00061004638671875,1.2207031250001366e-07,65536.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0012202148437499998,0.001220550537109375,0.001219940185546875,2.024307123019381e-07,65536.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00243841552734375,0.002438812255859375,0.00243804931640625,2.660460780970413e-07,65536.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004870788574218751,0.004871978759765625,0.004869384765625,8.267954824307613e-07,65536.0
640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009717437744140625,0.00972198486328125,0.009713134765625,3.052368103039706e-06,65536.0
1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019340057373046875,0.01934661865234375,0.01933380126953125,4.954761655909135e-06,65536.0
2560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.038303222656250004,0.03832305908203125,0.0382806396484375,1.768308667702305e-05,65536.0
5120,0.0,0.0,0.0,0.0,0.002,0.01,0.0,0.004,0.07513784790039062,0.075146484375,0.0751263427734375,6.543583627536388e-06,65536.0
10240,0.052000000000000005,0.12,0.0,0.044452221541785734,0.014000000000000002,0.03,0.0,0.011999999999999999,0.14465643310546875,0.14469192504882813,0.14463668823242187,2.1603255386658645e-05,65536.0
20480,0.29,0.58,0.04,0.18504053609952603,0.02,0.1,0.0,0.04,0.26839041137695313,0.2684391784667969,0.2682708740234375,6.186136656654574e-05,65536.0
40960,0.626,0.93,0.09,0.30183439167861575,0.038,0.19,0.0,0.076,0.4646235656738281,0.46480087280273436,0.46449234008789064,0.00011603664503182908,65536.0
81920,0.844,0.99,0.46,0.19622436138257654,0.016,0.08,0.0,0.032,0.7134667968749999,0.7135981750488282,0.7133799743652344,7.391821093077677e-05,65536.0
163840,0.964078431372549,1.0,0.84,0.06250227523732532,0.00392156862745098,0.0196078431372549,0.0,0.00784313725490196,0.9179069537705435,0.9180311315199908,0.9178288269042969,6.71729871633282e-05,65536.0


==> data/beta_0.01_n_16_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.000152587890625,0.000152587890625,0.000152587890625,0.0,65536.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00030514526367187496,0.00030517578125,0.000305023193359375,6.103515625000954e-08,65536.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.000610260009765625,0.0006103515625,0.00061004638671875,1.2207031250001366e-07,65536.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0012196044921875,0.001219940185546875,0.001219024658203125,3.258385697031001e-07,65536.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0024384765625000003,0.00243927001953125,0.002437896728515625,4.464336803689051e-07,65536.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004871368408203125,0.0048724365234375,0.00487060546875,6.823937919616056e-07,65536.0
640,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009715728759765624,0.009720306396484375,0.009711761474609375,2.991656721960773e-06,65536.0
1280,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019339813232421878,0.01934356689453125,0.0193353271484375,3.2692289406352797e-06,65536.0
2560,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.038311004638671875,0.038319854736328124,0.03829193115234375,1.1112757236348773e-05,65536.0
5120,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07513961791992188,0.07515975952148438,0.07510604858398437,2.4246595126451427e-05,65536.0
10240,0.006,0.02,0.0,0.008,0.004,0.01,0.0,0.004898979485566356,0.14466290283203126,0.14472320556640625,0.14456588745117188,5.824377125582788e-05,65536.0
20480,0.022000000000000002,0.05,0.0,0.023151673805580454,0.012,0.03,0.0,0.0116619037896906,0.26833038330078124,0.2684112548828125,0.2682763671875,5.714574386390723e-05,65536.0
40960,0.142,0.27,0.0,0.09987992791347018,0.044,0.1,0.0,0.03611094017053558,0.4647642517089844,0.46494216918945314,0.46461441040039064,0.0001429817743570335,65536.0
81920,0.43,0.66,0.06,0.2167025611293046,0.08800000000000001,0.18,0.0,0.07467261881037787,0.7134700927734375,0.7135150146484375,0.7134317016601562,2.6704816475602013e-05,65536.0
163840,0.8160000000000001,0.93,0.49,0.16584329953302304,0.05600000000000001,0.22,0.0,0.08404760555780277,0.9178517150878905,0.9179190063476562,0.9178005981445313,4.962950170548181e-05,65536.0
327680,0.982,1.0,0.92,0.0312409987036266,0.008,0.04,0.0,0.016,0.9932344970703125,0.9932731628417969,0.9931925964355469,2.639860471393649e-05,65536.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9999490661621093,0.999957275390625,0.9999382019042968,8.080764258213532e-06,65536.0


==> data/beta_0.01_n_4_d_100_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.21800000000000003,0.59,0.04,0.2168317319951118,0.13,0.44,0.0,0.16074825037928095,0.27012500000000006,0.273125,0.2671875,0.0020972452169453104,32.0
20,0.402,0.85,0.18,0.25490390346167713,0.092,0.37,0.0,0.1407693148381422,0.4655625,0.4709375,0.4553125,0.005719347646366677,32.0
40,0.6439999999999999,0.99,0.46,0.19095549219648017,0.024,0.12,0.0,0.048,0.7016875,0.7046875,0.69625,0.003415269023078551,32.0
80,0.892,1.0,0.83,0.05979966555090423,0.012,0.06,0.0,0.024,0.8953125,0.8978125,0.8909375,0.002531057091414569,32.0
160,0.992,1.0,0.98,0.007483314773547889,0.0,0.0,0.0,0.0,0.96275,0.9634375,0.96125,0.0007756046028744013,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_20_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.42800000000000005,0.56,0.22,0.11303096920755834,0.572,0.78,0.44,0.11303096920755834,0.2690625,0.2696875,0.2684375,0.0004419417382415985,32.0
20,0.696,0.87,0.48,0.12563439019631528,0.304,0.52,0.13,0.12563439019631528,0.46293749999999995,0.4721875,0.4565625,0.005156155302160708,32.0
40,0.8779999999999999,0.99,0.7,0.09641576634555162,0.122,0.3,0.01,0.09641576634555159,0.7057500000000001,0.7109375,0.7009375,0.003351771919447981,32.0
80,0.9800000000000001,1.0,0.92,0.03098386676965932,0.02,0.08,0.0,0.03098386676965934,0.8913125000000001,0.895625,0.8896875,0.002186606960566993,32.0
160,0.998,1.0,0.99,0.0040000000000000036,0.002,0.01,0.0,0.004,0.9636875,0.965,0.9625,0.0009960860906568292,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9686875,0.96875,0.9684375,0.00012500000000001955,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_2_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.21400000000000002,0.29,0.13,0.05161395160225575,0.19199999999999998,0.41,0.07,0.1325745073534124,0.47062499999999996,0.480625,0.461875,0.006507207542410198,16.0
20,0.5319999999999999,0.61,0.47,0.048332183894378294,0.066,0.18,0.0,0.07445804187594512,0.7141249999999999,0.735625,0.69,0.0202044240204961,16.0
40,0.8540000000000001,0.95,0.81,0.05122499389946276,0.012,0.05,0.0,0.01939071942966532,0.9016249999999999,0.92625,0.86625,0.026965255422487674,16.0
80,0.9960000000000001,1.0,0.99,0.00489897948556636,0.002,0.01,0.0,0.004,0.96925,0.996875,0.931875,0.029823438768860976,16.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.03061862178478973,16.0


==> data/beta_0.01_n_4_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.19,0.27,0.09,0.07127411872482185,0.06999999999999999,0.22,0.0,0.07745966692414834,0.47212499999999996,0.4825,0.46375,0.006955213871621767,16.0
20,0.534,0.6,0.46,0.047159304490206375,0.008,0.03,0.0,0.0116619037896906,0.7137499999999999,0.725,0.699375,0.010428326807307115,16.0
40,0.8480000000000001,0.87,0.83,0.014696938456699083,0.002,0.01,0.0,0.004,0.9027499999999999,0.92875,0.8675,0.026323112467943433,16.0
80,0.986,1.0,0.97,0.01019803902718558,0.0,0.0,0.0,0.0,0.96875,0.996875,0.929375,0.031925205559244246,16.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0


==> data/beta_0.01_n_4_d_40_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.37,0.53,0.25,0.10039920318408907,0.6020000000000001,0.71,0.47,0.08423775875461074,0.2723125,0.2746875,0.270625,0.0018178799465311116,32.0
20,0.64,0.86,0.41,0.16540858502508266,0.354,0.59,0.14,0.16032467059064864,0.45893750000000005,0.461875,0.454375,0.002771224909674423,32.0
40,0.8640000000000001,1.0,0.68,0.1290891165048394,0.13600000000000004,0.32,0.0,0.1290891165048394,0.704375,0.715,0.6984375,0.006024040380010726,32.0
80,0.974,1.0,0.92,0.03322649545167229,0.026000000000000002,0.08,0.0,0.0332264954516723,0.8944375000000001,0.9003125,0.888125,0.005052072594490272,32.0
160,0.998,1.0,0.99,0.0040000000000000036,0.002,0.01,0.0,0.004,0.9633749999999999,0.9659375,0.96125,0.0015486889616704684,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_4_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.094,0.16,0.03,0.051613951602255764,0.11600000000000002,0.2,0.01,0.0637495098020369,0.27143750000000005,0.274375,0.27,0.0015258194519667018,32.0
20,0.296,0.4,0.13,0.0913454979733539,0.11199999999999999,0.25,0.01,0.09303762679690405,0.46256250000000004,0.4646875,0.46,0.0016932771480179956,32.0
40,0.632,0.81,0.48,0.1096175168483578,0.052000000000000005,0.12,0.0,0.04308131845707603,0.7059375000000001,0.70875,0.7009375,0.0033715259898153107,32.0
80,0.9100000000000001,0.99,0.81,0.05830951894845299,0.01,0.03,0.0,0.010954451150103323,0.8939375,0.9009375,0.88625,0.00519389665857916,32.0
160,0.994,1.0,0.98,0.008000000000000007,0.0,0.0,0.0,0.0,0.9625,0.963125,0.961875,0.00044194173824158283,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.038,0.09,0.02,0.026381811916545837,0.10800000000000001,0.17,0.07,0.0466476151587624,0.270625,0.2753125,0.2659375,0.0034289666810863044,32.0
20,0.11600000000000002,0.22,0.05,0.06406246951218787,0.13799999999999998,0.25,0.0,0.09152048950918039,0.46206250000000004,0.4696875,0.4553125,0.005102848469237543,32.0
40,0.356,0.43,0.28,0.05885575587824863,0.076,0.17,0.0,0.0662117814289874,0.7055,0.710625,0.7028125,0.0028408295443408706,32.0
80,0.7999999999999999,0.86,0.7,0.05830951894845301,0.012,0.04,0.0,0.016,0.896625,0.9021875,0.8928125,0.0034026643972040545,32.0
160,0.992,1.0,0.98,0.007483314773547889,0.0,0.0,0.0,0.0,0.9630000000000001,0.965,0.96125,0.001405902734900227,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9686875,0.96875,0.9684375,0.00012500000000001955,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_500_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.344,0.55,0.27,0.10423051376636308,0.09,0.18,0.04,0.04898979485566356,0.26962499999999995,0.2715625,0.265625,0.002177656423773039,32.0
20,0.5459999999999999,0.85,0.44,0.1529182788289222,0.05600000000000001,0.17,0.01,0.05851495535331118,0.4621874999999999,0.466875,0.4546875,0.00462246552177514,32.0
40,0.774,0.99,0.65,0.1160344776348823,0.027999999999999997,0.09,0.0,0.03187475490101845,0.6966875,0.7078125,0.6903125,0.006375612715653287,32.0
80,0.9259999999999999,1.0,0.88,0.04029888335921976,0.008,0.04,0.0,0.016,0.8947500000000002,0.9,0.890625,0.0032439848180902528,32.0
160,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.9635,0.965,0.9615625,0.0012086924753633556,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_8_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.22400000000000003,0.39,0.09,0.10461357464497617,0.096,0.13,0.06,0.02727636339397171,0.26956250000000004,0.275625,0.2678125,0.003040096626753829,32.0
20,0.398,0.63,0.23,0.13422369388450012,0.052000000000000005,0.09,0.01,0.03487119154832539,0.466,0.469375,0.464375,0.0018049411347742068,32.0
40,0.752,0.95,0.5,0.14783774890061063,0.022,0.05,0.0,0.02315167380558045,0.70675,0.7125,0.6959375,0.005737077871181465,32.0
80,0.932,1.0,0.84,0.05600000000000001,0.004,0.02,0.0,0.008,0.8959374999999999,0.9003125,0.8925,0.0029114536747130216,32.0
160,0.9899999999999999,1.0,0.97,0.01264911064067353,0.0,0.0,0.0,0.0,0.9625,0.96375,0.9609375,0.0010825317547305381,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9686875,0.96875,0.9684375,0.00012500000000001955,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_4_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.196,0.35,0.0,0.14221111067704942,0.1,0.2,0.0,0.06723094525588645,0.26975,0.2759375,0.2659375,0.0034255474015111816,32.0
20,0.36800000000000005,0.67,0.07,0.24078205913231993,0.094,0.26,0.0,0.09951884243699784,0.4625,0.4678125,0.4553125,0.00447213595499958,32.0
40,0.6420000000000001,0.89,0.38,0.18551549800488368,0.032,0.11,0.0,0.04354308211415448,0.7025625,0.7109375,0.6953125,0.0064268722952926325,32.0
80,0.8899999999999999,1.0,0.78,0.07536577472566706,0.0,0.0,0.0,0.0,0.89375,0.9025,0.888125,0.004747532253708214,32.0
160,0.99,1.0,0.97,0.010954451150103331,0.0,0.0,0.0,0.0,0.9624375000000001,0.964375,0.9609375,0.0013607213160673252,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/beta_0.01_n_500_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.002,0.01,0.0,0.004,0.004988,0.004999999999999999,0.004979999999999999,6.782329983125196e-06,2000.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009968999999999999,0.00998,0.009954999999999999,8.602325267042599e-06,2000.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019826,0.019844999999999998,0.019809999999999998,1.1575836902790233e-05,2000.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.039277999999999993,0.03931,0.039224999999999996,3.091924966748012e-05,2000.0
160,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.076864,0.077305,0.076675,0.00022854758804240376,2000.0
320,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.14783399999999997,0.147985,0.14769499999999997,9.20000000000129e-05,2000.0
640,0.008,0.02,0.0,0.009797958971132711,0.0,0.0,0.0,0.0,0.274037,0.27439500000000006,0.273395,0.0003435200139729938,2000.0
1280,0.10200000000000001,0.23,0.0,0.09867117106835208,0.0,0.0,0.0,0.0,0.472673,0.47338500000000006,0.471995,0.00044243191566614525,2000.0
2560,0.41400000000000003,0.66,0.14,0.18768057970924962,0.0,0.0,0.0,0.0,0.7222910000000001,0.7237300000000002,0.72136,0.0009064458064330619,2000.0
5120,0.82,0.99,0.5,0.17239489551607962,0.0,0.0,0.0,0.0,0.9226490000000002,0.9232600000000001,0.92232,0.0003266404751404889,2000.0
10240,0.986,1.0,0.96,0.014966629547095779,0.0,0.0,0.0,0.0,0.994012,0.9942549999999999,0.993895,0.00013159027319673038,2000.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.999972,1.0,0.999955,1.691153452525938e-05,2000.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2000.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,2000.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.999989,1.0,0.999945,2.20000000000109e-05,2000.0


==> data/beta_0.01_n_8_d_100_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.002,0.01,0.0,0.004,0.0,0.0,0.0,0.0,0.01937890625,0.0194140625,0.0193359375,2.591113117465101e-05,512.0
20,0.0,0.0,0.0,0.0,0.004,0.01,0.0,0.004898979485566356,0.03823828125,0.0383203125,0.03806640625,9.358709805243099e-05,512.0
40,0.012,0.06,0.0,0.024,0.004,0.02,0.0,0.008,0.075078125,0.07533203125,0.07484375,0.00018774398188590538,512.0
80,0.048,0.11,0.0,0.037629775444453555,0.006,0.02,0.0,0.008,0.14488281249999999,0.145703125,0.14421875,0.0004964166026226046,512.0
160,0.14,0.32,0.02,0.1129601699715435,0.01,0.02,0.0,0.00894427190999916,0.26908984375,0.269765625,0.26791015625,0.0006990550611472863,512.0
320,0.33799999999999997,0.68,0.06,0.21618510586994658,0.008,0.02,0.0,0.0074833147735478825,0.4645390625,0.46544921875,0.46326171875,0.0008364849258952646,512.0
640,0.6519999999999999,0.95,0.32,0.2440819534500656,0.004,0.02,0.0,0.008,0.7133007812500001,0.7153515625,0.710859375,0.0015301335215431445,512.0
1280,0.9,0.99,0.8,0.0807465169527454,0.0,0.0,0.0,0.0,0.9163359375000001,0.91767578125,0.91498046875,0.0009570392219055722,512.0
2560,0.984,1.0,0.97,0.013564659966250548,0.0,0.0,0.0,0.0,0.9914921875000001,0.99201171875,0.991171875,0.00028773979469849713,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99799609375,0.998046875,0.99791015625,4.71993983343513e-05,512.0


==> data/beta_0.01_n_8_d_20_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.04,0.06,0.02,0.01414213562373095,0.9339999999999999,0.96,0.88,0.02870540018881463,0.0193671875,0.0194921875,0.019296875,6.833146751771819e-05,512.0
20,0.13199999999999998,0.24,0.05,0.0823164625090267,0.866,0.95,0.76,0.08452218643646173,0.038359375,0.0384375,0.03826171875,6.765823467065984e-05,512.0
40,0.25,0.44,0.08,0.1499333185119305,0.748,0.91,0.56,0.14770240350109404,0.0753046875,0.0755078125,0.07505859375,0.00018179806684718837,512.0
80,0.446,0.71,0.26,0.20828826179120127,0.548,0.74,0.29,0.20721003836687063,0.1447265625,0.1451953125,0.144375,0.0002759372345695214,512.0
160,0.6780000000000002,0.91,0.47,0.18443427013437608,0.32,0.52,0.09,0.18220867158288598,0.2683359375,0.269375,0.26720703125,0.0007381055511832244,512.0
320,0.8160000000000001,0.99,0.64,0.14636939570825588,0.158,0.36,0.01,0.14386104406683553,0.46500390625000004,0.46626953125,0.46333984375,0.000996009493985561,512.0
640,0.9560000000000001,1.0,0.89,0.04223742416388574,0.028000000000000004,0.11,0.0,0.042614551505325025,0.7124218749999999,0.71388671875,0.7116796875,0.000764268568837221,512.0
1280,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.9169101562499999,0.9174609375,0.9163671875,0.00035681835145841414,512.0
2480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9904257812500001,0.99083984375,0.99001953125,0.00026705725992402383,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9980156250000001,0.998046875,0.99798828125,1.99180449749537e-05,512.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0


==> data/beta_0.01_n_8_d_2_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.02,0.03,0.0,0.010954451150103323,0.122,0.2,0.05,0.06493073232299171,0.27125,0.2753125,0.268125,0.0025541020927128282,32.0
20,0.14400000000000002,0.23,0.09,0.0467332857821917,0.084,0.21,0.01,0.07031358332498779,0.47018750000000004,0.4734375,0.466875,0.0023684119151870576,32.0
40,0.5279999999999999,0.72,0.35,0.14864723340849637,0.06799999999999999,0.12,0.0,0.055641710972974226,0.7237500000000001,0.7321875,0.714375,0.006209242103509906,32.0
80,0.898,0.98,0.85,0.04707440918375928,0.01,0.04,0.0,0.01549193338482967,0.922625,0.93625,0.9090625,0.00868187767709268,32.0
160,0.9880000000000001,1.0,0.97,0.011661903789690611,0.0,0.0,0.0,0.0,0.9935625,0.994375,0.9928125,0.0005077524002897586,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0


==> data/beta_0.01_n_8_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.026000000000000002,0.07,0.0,0.026532998322843206,0.078,0.12,0.04,0.028565713714171402,0.272625,0.27375,0.2703125,0.0012593401049756114,32.0
20,0.10400000000000001,0.19,0.02,0.056071383075504744,0.094,0.17,0.0,0.05571355310873648,0.47300000000000003,0.479375,0.461875,0.006176442139290234,32.0
40,0.368,0.56,0.22,0.12560254774486068,0.094,0.18,0.0,0.0708801805866774,0.7193125,0.7259375,0.7078125,0.006232475431158968,32.0
80,0.7799999999999999,0.92,0.71,0.07509993342207437,0.044000000000000004,0.11,0.0,0.04317406628984581,0.9213749999999999,0.924375,0.9178125,0.0024011715890373,32.0
160,0.982,0.99,0.97,0.00979795897113272,0.002,0.01,0.0,0.004,0.9931875,0.994375,0.9921875,0.000723489806424391,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9999375,1.0,0.9996875,0.00012500000000001955,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0


==> data/beta_0.01_n_8_d_40_orthogonal.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.054000000000000006,0.09,0.01,0.03006659275674581,0.9019999999999999,0.99,0.82,0.06794115100585213,0.01935546875,0.01939453125,0.019296875,3.493856214843347e-05,512.0
20,0.128,0.17,0.09,0.03187475490101846,0.808,0.91,0.6,0.11889491158161482,0.038296875,0.0384375,0.038125,0.00010726195482614011,512.0
40,0.20400000000000001,0.29,0.05,0.08593020423576334,0.728,0.94,0.48,0.1499866660740214,0.07530078125,0.07544921875,0.07513671875,0.0001299085089712205,512.0
80,0.348,0.5,0.07,0.15509996776273038,0.5599999999999999,0.93,0.29,0.22873565528793277,0.14458593749999998,0.14509765625,0.1433984375,0.0006234600168239537,512.0
160,0.562,0.71,0.27,0.1591728620085723,0.38599999999999995,0.73,0.15,0.1980504986108341,0.2683671875,0.26978515625,0.267578125,0.0008530126700315663,512.0
320,0.7939999999999999,0.95,0.5,0.1851053753946654,0.13399999999999998,0.5,0.01,0.18391302292116238,0.46444140625,0.4652734375,0.46390625,0.00045143813166229844,512.0
640,0.9219999999999999,1.0,0.67,0.12812493902437572,0.066,0.33,0.0,0.132,0.7130546874999999,0.71501953125,0.7115625,0.0011464427829976777,512.0
1280,0.9880000000000001,1.0,0.95,0.019390719429665335,0.01,0.05,0.0,0.02,0.9168359374999999,0.91875,0.915546875,0.0011519133200353928,512.0
2480,0.998,1.0,0.99,0.0040000000000000036,0.002,0.01,0.0,0.004,0.9904414062499999,0.99087890625,0.99021484375,0.00023908037106403743,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9980156250000001,0.998046875,0.99796875,2.6493476496598267e-05,512.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0


==> data/beta_0.01_n_8_d_4_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.01,0.03,0.0,0.010954451150103323,0.0384375,0.038515625,0.0383203125,6.536406457297326e-05,256.0
20,0.002,0.01,0.0,0.004,0.004,0.01,0.0,0.004898979485566357,0.075171875,0.0757421875,0.0745703125,0.00039497577061764196,256.0
40,0.006,0.01,0.0,0.004898979485566356,0.01,0.03,0.0,0.010954451150103323,0.145109375,0.1455859375,0.1445703125,0.0003318243840874313,256.0
80,0.072,0.19,0.01,0.06337191807101944,0.06000000000000001,0.17,0.0,0.06603029607687672,0.26899218750000004,0.2708984375,0.266953125,0.0013727342838519329,256.0
160,0.30999999999999994,0.58,0.12,0.1664932431061393,0.08,0.16,0.0,0.0681175454637056,0.4659765625,0.4684375,0.463125,0.00192669618858942,256.0
320,0.734,0.85,0.48,0.1392264342716569,0.041999999999999996,0.14,0.0,0.052306787322488085,0.7139687499999999,0.7160546875,0.7121484375,0.001340384593829323,256.0
640,0.9559999999999998,0.99,0.86,0.049234134500364686,0.006,0.02,0.0,0.008,0.9158515625,0.9190234375,0.9143359375,0.0017711128762200757,256.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9902890625000002,0.9941015625,0.9887109375,0.0019428793769654157,256.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9968359375,0.9999609375,0.996015625,0.0015626953002945059,256.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.996875,1.0,0.99609375,0.0015625,256.0


==> data/beta_0.01_n_8_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.004,0.02,0.0,0.008,0.0383125,0.0385546875,0.0379296875,0.00021021287573552477,256.0
20,0.0,0.0,0.0,0.0,0.004,0.01,0.0,0.004898979485566356,0.07530468750000001,0.075546875,0.074921875,0.00023228232417685146,256.0
40,0.004,0.01,0.0,0.004898979485566356,0.006,0.02,0.0,0.008,0.14501562499999998,0.1456640625,0.143828125,0.0006831360074593477,256.0
80,0.022,0.05,0.01,0.016,0.022000000000000002,0.04,0.0,0.0132664991614216,0.2684921875,0.26890625,0.26796875,0.00039805435008929713,256.0
160,0.11200000000000002,0.21,0.05,0.055999999999999994,0.048,0.12,0.0,0.051146847410177686,0.46488281249999996,0.466796875,0.463359375,0.0011535018015807325,256.0
320,0.41600000000000004,0.55,0.21,0.11377170122662314,0.062,0.16,0.0,0.076,0.7118359375,0.7131640625,0.7107421875,0.0008639791438093305,256.0
640,0.8300000000000001,0.89,0.77,0.04774934554525328,0.03,0.11,0.0,0.042895221179054435,0.9157499999999998,0.918203125,0.9140625,0.0013961005263545775,256.0
1280,0.976,1.0,0.95,0.018547236990991426,0.0,0.0,0.0,0.0,0.9909921875000001,0.993671875,0.9892578125,0.0019372164611079256,256.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.997625,1.0,0.996015625,0.001907658291269689,256.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.99765625,1.0,0.99609375,0.0019136638615493578,256.0


==> data/beta_0.01_n_8_d_500_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.01,0.04,0.0,0.01549193338482967,0.01938671875,0.0194140625,0.01935546875,1.991804497497139e-05,512.0
20,0.002,0.01,0.0,0.004,0.0,0.0,0.0,0.0,0.03843359375,0.03849609375,0.0383984375,3.580137261684295e-05,512.0
40,0.02,0.06,0.0,0.022803508501982758,0.014000000000000002,0.07,0.0,0.028000000000000004,0.0753515625,0.07544921875,0.07517578125,0.00010035337952082187,512.0
80,0.066,0.19,0.01,0.06711184694225006,0.004,0.02,0.0,0.008,0.14496484375,0.14529296875,0.14466796875,0.00020758328524354128,512.0
160,0.182,0.47,0.01,0.160299719276111,0.01,0.05,0.0,0.02,0.26794140624999996,0.26896484375,0.2673046875,0.0005743117484215374,512.0
320,0.40800000000000003,0.73,0.17,0.21912553479683738,0.02,0.1,0.0,0.04,0.46520703125,0.46634765625,0.46384765625,0.0008830717263213253,512.0
640,0.7000000000000001,0.89,0.5,0.15684387141358122,0.016,0.08,0.0,0.032,0.7128554687499999,0.7153515625,0.710625,0.001763549665270314,512.0
1280,0.9,0.99,0.78,0.07823042886243177,0.004,0.02,0.0,0.008,0.91633203125,0.91669921875,0.91599609375,0.0002900637221209018,512.0
2560,0.994,1.0,0.99,0.00489897948556636,0.0,0.0,0.0,0.0,0.9911171875000001,0.991640625,0.99068359375,0.00032078851824449806,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9980195312500001,0.998046875,0.9980078125,1.562499999998579e-05,512.0


==> data/beta_0.01_n_8_d_8_random.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.004,0.02,0.0,0.008,0.0193359375,0.0194140625,0.01927734375,5.7939050680435037e-05,512.0
20,0.002,0.01,0.0,0.004,0.0,0.0,0.0,0.0,0.03832421875,0.03853515625,0.0380859375,0.00015595675607560318,512.0
40,0.004,0.02,0.0,0.008,0.014000000000000002,0.02,0.01,0.004898979485566356,0.07509375,0.0751953125,0.0750390625,5.44077667077502e-05,512.0
80,0.038,0.09,0.01,0.029257477676655583,0.044000000000000004,0.14,0.01,0.05043808085167397,0.14466406250000002,0.14515625,0.1441015625,0.0003390570996113656,512.0
160,0.16,0.28,0.05,0.09939818911831343,0.054000000000000006,0.12,0.0,0.04715930449020638,0.2685,0.26880859375,0.2678515625,0.0003658970008545924,512.0
320,0.41600000000000004,0.7,0.1,0.23337523433303714,0.086,0.3,0.0,0.11306635220082055,0.4644453125,0.465546875,0.46310546875,0.0008952559155330254,512.0
640,0.742,0.9,0.53,0.13962807740565647,0.082,0.24,0.0,0.09431860898041275,0.71196484375,0.71310546875,0.7107421875,0.0009894154188680383,512.0
1280,0.95,1.0,0.88,0.043817804600413277,0.024,0.09,0.0,0.03382306905057553,0.9172499999999999,0.918515625,0.9165625,0.000676289097471903,512.0
2560,0.994,1.0,0.98,0.008000000000000007,0.0,0.0,0.0,0.0,0.9914335937499998,0.99173828125,0.99123046875,0.00018346904009089134,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9979921875000001,0.99802734375,0.99794921875,2.5911131174664816e-05,512.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0


==> data/beta_0.01_n_8_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01935546875,0.0194140625,0.019296875,4.941058844012988e-05,512.0
20,0.0,0.0,0.0,0.0,0.006,0.02,0.0,0.008,0.03834375,0.03859375,0.0382421875,0.00013497775424352543,512.0
40,0.002,0.01,0.0,0.004,0.01,0.02,0.0,0.00894427190999916,0.075125,0.07525390625,0.07494140625,0.00010305395279900982,512.0
80,0.008,0.02,0.0,0.009797958971132713,0.042,0.07,0.0,0.03059411708155671,0.14476171875000002,0.14509765625,0.144375,0.0002477929926117783,512.0
160,0.06200000000000001,0.17,0.0,0.05844655678480983,0.082,0.16,0.01,0.04791659420284376,0.268171875,0.268984375,0.2673828125,0.0006279957500726948,512.0
320,0.20800000000000002,0.4,0.04,0.11478675881825395,0.156,0.29,0.0,0.09350935782048767,0.4647734375,0.4651171875,0.46392578125,0.00043996931489237554,512.0
640,0.584,0.82,0.39,0.1456845908117945,0.062,0.11,0.0,0.037629775444453555,0.7132109375,0.7144140625,0.71224609375,0.0007308550950235104,512.0
1280,0.8800000000000001,0.99,0.79,0.06870225614927067,0.01,0.02,0.0,0.00894427190999916,0.9172148437500001,0.91787109375,0.91560546875,0.0008199962187888971,512.0
2560,0.992,1.0,0.97,0.011661903789690611,0.0,0.0,0.0,0.0,0.99126171875,0.9915625,0.99103515625,0.00020017387461433869,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9980039062499999,0.998046875,0.99796875,2.591113117465812e-05,512.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.998046875,0.998046875,0.998046875,0.0,512.0


==> data/random_vector/beta_0.01_n_10_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0033333333333333335,0.01,0.0,0.004714045207910317,0.023333333333333334,0.03,0.02,0.004714045207910316,0.2224166666666667,0.22349999999999998,0.22175,0.0007728015412912814,40.0
20,0.02666666666666667,0.07,0.0,0.030912061651652348,0.05333333333333334,0.1,0.03,0.03299831645537222,0.39591666666666664,0.39899999999999997,0.39425000000000004,0.0021826334756181133,40.0
40,0.22666666666666668,0.33,0.1,0.09533566430716728,0.08333333333333333,0.23,0.0,0.10402991022884825,0.63325,0.63725,0.62925,0.0032659863237109073,40.0
80,0.5866666666666668,0.67,0.46,0.09104333522498442,0.04666666666666667,0.13,0.0,0.05906681715556451,0.8696666666666665,0.872,0.8669999999999999,0.0020548046676563693,40.0
160,0.9199999999999999,0.96,0.86,0.043204937989385725,0.02333333333333333,0.06,0.0,0.026246692913372706,0.9829999999999998,0.9852499999999997,0.9807499999999998,0.0018371173070873626,40.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9998333333333335,1.0,0.9995,0.00023570226039548988,40.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,40.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,40.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,40.0


==> data/random_vector/beta_0.01_n_10_d_5_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.009729817708333333,0.00974609375,0.00970703125,1.6598370812476952e-05,1024.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.019326171875000003,0.019345703125,0.019296875,2.109616112762877e-05,1024.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.038382161458333335,0.0384375,0.038330078125,4.39151613386458e-05,1024.0
80,0.0,0.0,0.0,0.0,0.006666666666666667,0.02,0.0,0.009428090415820633,0.07531575520833333,0.075419921875,0.075244140625,7.536352150254272e-05,1024.0
160,0.0033333333333333335,0.01,0.0,0.004714045207910317,0.013333333333333334,0.03,0.0,0.012472191289246471,0.14486653645833333,0.145078125,0.1446875,0.00016112459206724922,1024.0
320,0.02666666666666667,0.05,0.01,0.01699673171197595,0.04666666666666667,0.13,0.0,0.05906681715556451,0.26787109375,0.26845703125,0.267421875,0.0004335174951715191,1024.0
640,0.15666666666666668,0.2,0.13,0.030912061651652344,0.09666666666666668,0.26,0.0,0.1161416759345623,0.46479166666666666,0.465078125,0.46439453125,0.0002898415272077032,1024.0
1280,0.4366666666666667,0.46,0.39,0.03299831645537222,0.060000000000000005,0.16,0.01,0.07071067811865477,0.7131998697916667,0.7145703125,0.711044921875,0.0015424398596889882,1024.0
2560,0.8066666666666666,0.84,0.76,0.033993463423951875,0.043333333333333335,0.13,0.0,0.061282587702834124,0.9174739583333333,0.91859375,0.916826171875,0.0007950575637503393,1024.0


==> data/random_vector/beta_0.01_n_16_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.002,0.01,0.0,0.004,0.064,0.14,0.01,0.0467332857821917,0.13746875000000003,0.143125,0.13203125,0.0038570653514038407,64.0
20,0.018,0.04,0.0,0.014696938456699069,0.074,0.15,0.0,0.060860496218811753,0.23784375,0.25234375,0.21625,0.012032021079186984,64.0
40,0.09800000000000002,0.17,0.01,0.06615134163416492,0.10200000000000001,0.15,0.0,0.05344155686354955,0.38046875,0.41390625,0.33203125,0.027549139335467446,64.0
80,0.314,0.6,0.08,0.19774731350893238,0.082,0.23,0.0,0.0879545337091841,0.5437187499999999,0.6215625,0.473125,0.048681682900244924,64.0
160,0.646,0.94,0.38,0.22561914812355796,0.10400000000000001,0.44,0.0,0.16942254867637896,0.69859375,0.78671875,0.611875,0.056636001966505395,64.0
320,0.8399999999999999,1.0,0.64,0.1473770674155243,0.062,0.3,0.0,0.11906300852909772,0.8173124999999999,0.9009375,0.74015625,0.05132810359588594,64.0
640,0.966,1.0,0.89,0.040298883359219766,0.008,0.04,0.0,0.016,0.904875,0.9671875,0.8384375,0.040991900876880566,64.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9536250000000001,0.9915625,0.89734375,0.03155946767611901,64.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9765625,0.999375,0.9353125,0.023461029855379335,64.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9880000000000001,1.0,0.95546875,0.017027207088950332,64.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9938437500000001,1.0,0.9725,0.010747274363763108,64.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9974999999999999,1.0,0.9878125,0.0048452618608285794,64.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9995625,1.0,0.9978125,0.0008750000000000036,64.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,64.0


==> data/random_vector/beta_0.01_n_16_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00429079861111111,0.004314236111111111,0.004262152777777777,1.990858496732587e-05,2304.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.008462673611111112,0.008532986111111111,0.008402777777777778,5.2112260485429056e-05,2304.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.01640711805555555,0.016614583333333332,0.0162109375,0.00014877469417132487,2304.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.031329861111111114,0.03210503472222222,0.030716145833333333,0.0005215027526730064,2304.0
160,0.004,0.01,0.0,0.004898979485566356,0.004,0.01,0.0,0.004898979485566356,0.05706857638888889,0.059296875,0.05552083333333333,0.0016007062130502555,2304.0
320,0.041999999999999996,0.15,0.0,0.05878775382679627,0.002,0.01,0.0,0.004,0.09897916666666666,0.1041015625,0.09511284722222223,0.003911791401277717,2304.0
640,0.192,0.42,0.02,0.17520273970460623,0.004,0.02,0.0,0.008,0.15856163194444445,0.16820746527777783,0.15065104166666665,0.007175458537459553,2304.0
1280,0.514,0.87,0.22,0.27774808730214506,0.0,0.0,0.0,0.0,0.23535243055555552,0.2510503472222222,0.22187500000000004,0.011355740206967915,2304.0
2560,0.8400000000000001,0.99,0.64,0.13311649033834988,0.0,0.0,0.0,0.0,0.3220876736111111,0.34388888888888886,0.30331597222222223,0.014450042943822603,2304.0
5120,0.986,1.0,0.97,0.01019803902718558,0.0,0.0,0.0,0.0,0.4127934027777778,0.44143229166666664,0.3902213541666667,0.01698927823381441,2304.0
10240,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.49951128472222217,0.5315364583333334,0.4789756944444445,0.01784921716078321,2304.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.5803940972222222,0.6122743055555556,0.5620963541666666,0.017981222900272813,2304.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.6527413194444445,0.6793272569444444,0.6369010416666666,0.016562878200390197,2304.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7148559027777777,0.7359505208333335,0.6942013888888888,0.015128188313391992,2304.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7674618055555555,0.7855078124999997,0.7433897569444444,0.01434996772093298,2304.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8110182291666668,0.8259288194444443,0.7836805555555556,0.01466939039017525,2304.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8471597222222222,0.8625434027777775,0.8174956597222222,0.015602496478184319,2304.0


==> data/random_vector/beta_0.01_n_16_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.000152252197265625,0.000152587890625,0.000151519775390625,4.0255450312112306e-07,65536.0
20,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00030368041992187507,0.0003045654296875,0.000302276611328125,7.804389558437866e-07,65536.0
40,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0006039123535156249,0.000607452392578125,0.000597076416015625,3.7765425865017496e-06,65536.0
80,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00119573974609375,0.001205902099609375,0.0011724853515625,1.2561088539655151e-05,65536.0
160,0.0,0.0,0.0,0.0,0.006,0.03,0.0,0.012,0.0023539733886718747,0.002384490966796875,0.00228912353515625,3.495321987788927e-05,65536.0
320,0.0,0.0,0.0,0.0,0.014000000000000002,0.05,0.0,0.01854723699099141,0.004552764892578125,0.004665069580078125,0.004354400634765625,0.00011425183761494068,65536.0
640,0.0,0.0,0.0,0.0,0.012,0.05,0.0,0.01939071942966532,0.008642608642578126,0.008935699462890625,0.008170013427734374,0.0002927315610134949,65536.0
1280,0.01,0.04,0.0,0.01549193338482967,0.06,0.22,0.0,0.08221921916437787,0.015842987060546876,0.01665618896484375,0.01471221923828125,0.0007748968223947157,65536.0
2560,0.076,0.19,0.01,0.07472616676907762,0.086,0.32,0.0,0.12059850745345067,0.02770980834960938,0.0294580078125,0.025326995849609374,0.0017704078853368937,65536.0
5120,0.296,0.59,0.04,0.18542923178398815,0.09,0.38,0.0,0.146696966567138,0.045830261230468745,0.04923843383789062,0.041379547119140624,0.0035795679197107026,65536.0
10240,0.566,0.82,0.23,0.1912694434560837,0.07,0.33,0.0,0.13023056476879766,0.07138046264648437,0.07706771850585938,0.06329818725585938,0.00631571859643001,65536.0
20480,0.8019999999999999,0.99,0.42,0.21348536249588634,0.054000000000000006,0.26,0.0,0.10307278981380102,0.1044463806152344,0.11307083129882813,0.0913775634765625,0.009844081760674169,65536.0
40960,0.9119999999999999,1.0,0.62,0.1471597771131772,0.01,0.05,0.0,0.02,0.14448406982421877,0.15619247436523437,0.12593368530273438,0.013744042515590872,65536.0
81920,0.944,1.0,0.72,0.11200000000000002,0.0,0.0,0.0,0.0,0.1899096374511719,0.20597412109375,0.16589691162109374,0.017547096500395657,65536.0
163840,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.23886880493164062,0.25944580078125,0.21093917846679688,0.020434131537526982,65536.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.2899560852050781,0.31394622802734373,0.2603388977050781,0.022040922781081534,65536.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.3417822875976563,0.3676325988769531,0.31200897216796875,0.022623600534952184,65536.0


==> data/random_vector/beta_0.01_n_4_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.388,0.49,0.2,0.10107423014794621,0.094,0.25,0.03,0.0796492310069595,0.42174999999999996,0.45375,0.393125,0.02191389399445018,16.0
20,0.768,0.84,0.65,0.07249827584156743,0.016,0.08,0.0,0.032,0.6035000000000001,0.665625,0.539375,0.0453296950133133,16.0
40,0.9399999999999998,0.98,0.84,0.050990195135927854,0.0,0.0,0.0,0.0,0.739,0.845625,0.63875,0.06774215821775977,16.0
80,0.998,1.0,0.99,0.0040000000000000036,0.0,0.0,0.0,0.0,0.8198749999999999,0.92375,0.70375,0.07654696270917612,16.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8627499999999999,0.955,0.745,0.07681003352427337,16.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.89375,0.983125,0.750625,0.08068360273314525,16.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9145,1.0,0.7525,0.087445876117745,16.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.92325,1.0,0.754375,0.08949982541882413,16.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9269999999999999,1.0,0.760625,0.08780251277725484,16.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9275,1.0,0.7625,0.08710625695092175,16.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9307500000000001,1.0,0.77875,0.0809768485432719,16.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.937875,1.0,0.814375,0.06778135805662204,16.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.945875,1.0,0.854375,0.05361261511995102,16.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9574999999999999,1.0,0.9125,0.03588175023601831,16.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9710000000000001,1.0,0.9375,0.02831077533378413,16.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9737500000000001,1.0,0.9375,0.029685855217594793,16.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.975,1.0,0.9375,0.030618621784789725,16.0


==> data/random_vector/beta_0.01_n_4_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.10400000000000001,0.16,0.02,0.05462600113499065,0.22200000000000003,0.46,0.03,0.1670209567689037,0.244125,0.2540625,0.233125,0.007804746152182027,32.0
20,0.354,0.43,0.24,0.07838367176906169,0.13999999999999999,0.32,0.01,0.1258570617804182,0.39025000000000004,0.415,0.3646875,0.01810278811398951,32.0
40,0.722,0.78,0.63,0.05491812087098394,0.036,0.1,0.0,0.036660605559646724,0.5554374999999999,0.598125,0.5034375,0.03321250235227693,32.0
80,0.9540000000000001,0.99,0.91,0.026532998322843185,0.004,0.02,0.0,0.008,0.688625,0.729375,0.62875,0.03791777699839482,32.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.775875,0.82625,0.71875,0.037570454648566606,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8380000000000001,0.91625,0.7821875,0.04345103206484282,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8873749999999999,0.955625,0.8459375,0.041491527749650266,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.92025,0.966875,0.8484375,0.04094651618269865,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9412499999999999,0.96875,0.8525,0.04463261489650811,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9483750000000001,0.96875,0.868125,0.04012597350843963,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9514375000000002,0.96875,0.8821875,0.034624999999999996,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9569375000000001,0.96875,0.9096875,0.023625000000000007,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9635625000000001,0.96875,0.9428125,0.010374999999999978,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9675625,0.96875,0.9628125,0.002375000000000016,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9686875,0.96875,0.9684375,0.00012500000000001955,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/random_vector/beta_0.01_n_4_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.252,0.58,0.02,0.20798076834169066,0.13,0.33,0.0,0.11558546621439912,0.26225000000000004,0.26875,0.253125,0.005567062735410843,32.0
20,0.446,0.76,0.11,0.25757329054077016,0.10600000000000001,0.26,0.0,0.09264987857520376,0.43949999999999995,0.46125,0.409375,0.01935442455874109,32.0
40,0.74,0.98,0.47,0.1903680645486527,0.022,0.07,0.0,0.026381811916545844,0.6578125,0.6903125,0.6009375,0.034170413920524875,32.0
80,0.924,1.0,0.8,0.0749933330370107,0.002,0.01,0.0,0.004,0.8425,0.8784375,0.7953125,0.03442155937780856,32.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.93575,0.95625,0.909375,0.01871726308785554,32.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9625625,0.9684375,0.9534375,0.00651440711039766,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9679375,0.96875,0.965625,0.0012119199643541,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.96875,0.96875,0.96875,0.0,32.0


==> data/random_vector/beta_0.01_n_5_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.09999999999999999,0.18,0.04,0.05887840577551898,0.12,0.18,0.08,0.04320493798938573,0.3980000000000001,0.40550000000000014,0.39050000000000007,0.006123724356957973,20.0
20,0.34,0.48,0.2,0.11430952132988163,0.07,0.09,0.05,0.01632993161855452,0.6393333333333334,0.6455000000000001,0.628,0.008024268744807182,20.0
40,0.7399999999999999,0.85,0.61,0.09899494936611665,0.006666666666666667,0.01,0.0,0.004714045207910317,0.8726666666666668,0.8765,0.8680000000000002,0.0035197853469903684,20.0
80,0.9766666666666666,1.0,0.96,0.016996731711975962,0.0,0.0,0.0,0.0,0.9821666666666666,0.9834999999999999,0.9804999999999999,0.0012472191289246582,20.0
160,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9996666666666667,1.0,0.9990000000000001,0.00047140452079097976,20.0
320,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,20.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,20.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,20.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,20.0


==> data/random_vector/beta_0.01_n_5_d_5_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.043333333333333335,0.11,0.0,0.04784233364802441,0.056666666666666664,0.1,0.01,0.03681787005729087,0.145,0.14703125,0.14203125,0.002146187268545472,64.0
20,0.12666666666666668,0.23,0.02,0.08576453553512405,0.09000000000000001,0.18,0.04,0.06377042156569662,0.26791666666666664,0.271875,0.26453125,0.0030253199440536606,64.0
40,0.29333333333333333,0.5,0.1,0.16357125528513727,0.08,0.17,0.03,0.06377042156569664,0.46208333333333335,0.4665625,0.4565625,0.004148397448279146,64.0
80,0.57,0.68,0.36,0.1485485330343813,0.049999999999999996,0.13,0.0,0.05715476066494083,0.7103125,0.71234375,0.70875,0.0015041176123118663,64.0
160,0.8700000000000001,0.93,0.77,0.07118052168020875,0.0,0.0,0.0,0.0,0.9091666666666667,0.91125,0.90609375,0.0022182853582340344,64.0
320,0.9733333333333333,1.0,0.94,0.024944382578492966,0.0,0.0,0.0,0.0,0.97765625,0.9784375,0.97671875,0.000710321963384677,64.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9843229166666667,0.984375,0.98421875,7.365695637358405e-05,64.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.984375,0.984375,0.984375,0.0,64.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.984375,0.984375,0.984375,0.0,64.0


==> data/random_vector/beta_0.01_n_8_d_2_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.028000000000000004,0.1,0.01,0.036,0.10200000000000001,0.18,0.01,0.0664529909033446,0.251125,0.2665625,0.2265625,0.015554340230302279,32.0
20,0.10199999999999998,0.29,0.01,0.10067770358922574,0.184,0.41,0.01,0.152,0.418625,0.4575,0.3628125,0.033901626988980936,32.0
40,0.33399999999999996,0.58,0.23,0.12768711759609894,0.25599999999999995,0.58,0.0,0.21959963570097288,0.6012500000000001,0.678125,0.48625,0.06622021736222253,32.0
80,0.7020000000000002,0.81,0.5,0.12812493902437577,0.10400000000000001,0.37,0.0,0.13749181793837773,0.7658125000000001,0.8846875,0.593125,0.09961421679409017,32.0
160,0.9219999999999999,0.99,0.77,0.07833262411026455,0.042,0.16,0.0,0.06079473661428266,0.870125,0.9734375,0.73875,0.08199004322172296,32.0
320,0.9880000000000001,1.0,0.95,0.019390719429665335,0.008,0.04,0.0,0.016,0.9350625000000001,0.9934375,0.8828125,0.048167756980162575,32.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9704375000000001,1.0,0.9234375,0.028242532198795488,32.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9890625,1.0,0.9590625,0.015374237785984698,32.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9973124999999999,1.0,0.9871875,0.005068283733178326,32.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9999375,1.0,0.9996875,0.00012500000000001955,32.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,0.0,32.0


==> data/random_vector/beta_0.01_n_8_d_4_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.002,0.01,0.0,0.004,0.014000000000000002,0.03,0.0,0.011999999999999999,0.036484375,0.0367578125,0.0358984375,0.0003240068961457468,256.0
20,0.008,0.02,0.0,0.009797958971132713,0.038,0.07,0.01,0.02315167380558045,0.0673125,0.068984375,0.065,0.0013943506973453626,256.0
40,0.057999999999999996,0.15,0.0,0.05306599664568639,0.054000000000000006,0.1,0.02,0.03382306905057552,0.1183203125,0.123828125,0.1125,0.004804909801767876,256.0
80,0.21200000000000002,0.43,0.03,0.1284367548640186,0.06400000000000002,0.15,0.02,0.05238320341483517,0.19458593750000003,0.2082421875,0.1761328125,0.013490280608587705,256.0
160,0.556,0.69,0.29,0.16608431593621356,0.04,0.11,0.0,0.04939635614091388,0.291296875,0.317578125,0.248984375,0.02691697530500617,256.0
320,0.8699999999999999,1.0,0.74,0.10917875251164945,0.002,0.01,0.0,0.004,0.3979921875,0.445546875,0.327578125,0.04283570026037715,256.0
640,0.986,1.0,0.95,0.01959591794226544,0.002,0.01,0.0,0.004,0.5015859375,0.5688671875,0.4102734375,0.05403140249942331,256.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.5935937499999999,0.680625,0.4869921875,0.06253051013118018,256.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.67440625,0.7593359375,0.566875,0.06291153282120902,256.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7381953124999999,0.814609375,0.6357421875,0.059683651912932255,256.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7891953125,0.8559375,0.6946875,0.054994188036313785,256.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.831234375,0.8955859375,0.748671875,0.05070882214718351,256.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.865921875,0.921796875,0.79546875,0.04536100313560923,256.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8946875000000001,0.940390625,0.849296875,0.03644432859738348,256.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9182578125,0.9499609375,0.88171875,0.02744878932040992,256.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.938640625,0.9657421875,0.901015625,0.022066480585487287,256.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9538671875,0.9759375,0.92328125,0.017422715786886513,256.0


==> data/random_vector/beta_0.01_n_8_d_8_teacher.csv <==
m,prop_optimal_mean,prop_optimal_max,prop_optimal_min,prop_optimal_std,prop_minima_mean,prop_minima_max,prop_minima_min,prop_minima_std,prop_non_empty_mean,prop_non_empty_max,prop_non_empty_min,prop_non_empty_std,total_non_empty
10,0.002,0.01,0.0,0.004,0.022,0.05,0.0,0.017204650534085254,0.019039062500000002,0.01916015625,0.01896484375,6.582929510294018e-05,512.0
20,0.002,0.01,0.0,0.004,0.055999999999999994,0.08,0.04,0.01624807680927192,0.036828125,0.0372265625,0.0365234375,0.0002397177498838472,512.0
40,0.036000000000000004,0.07,0.0,0.025768197453450253,0.10800000000000001,0.17,0.01,0.0574108003776293,0.06937499999999999,0.071953125,0.06767578125,0.0014050016160188689,512.0
80,0.202,0.28,0.06,0.08207313811473277,0.146,0.25,0.01,0.07812809993849844,0.12444921874999999,0.131328125,0.12140625,0.00355799983037784,512.0
160,0.5999999999999999,0.74,0.34,0.1387083270751976,0.094,0.29,0.0,0.10248902380255165,0.20777734374999998,0.22384765625,0.1979296875,0.00876374304385243,512.0
320,0.8959999999999999,0.98,0.76,0.07391887445030532,0.012,0.03,0.0,0.0116619037896906,0.31821093749999996,0.35361328125,0.296484375,0.019611524875923967,512.0
640,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.4400546875,0.50455078125,0.39794921875,0.036490485636562674,512.0
1280,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.56223828125,0.65884765625,0.49966796875,0.05490506193800362,512.0
2560,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.6659375,0.77736328125,0.59466796875,0.06500648583551946,512.0
5120,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.7494179687500001,0.85583984375,0.67990234375,0.06473265073018901,512.0
10240,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.814515625,0.8997265625,0.75869140625,0.05564421301791243,512.0
20480,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.8651914062499999,0.92603515625,0.80990234375,0.04623841572618148,512.0
40960,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9008828124999999,0.951796875,0.8377734375,0.04145290414094952,512.0
81920,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9270273437500001,0.97380859375,0.8566015625,0.039501999043931896,512.0
163840,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9443671874999999,0.98642578125,0.8728515625,0.038245939151395764,512.0
327680,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9559648437500001,0.99169921875,0.8921484375,0.03377595166518145,512.0
655360,1.0,1.0,1.0,0.0,0.0,0.0,0.0,0.0,0.9644726562500001,0.994453125,0.9134375,0.027418597337946903,512.0


==> data/thm2_new/evolution_d_5_alpha_0.001953125.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.947573008654312,4.9526128822626205,0.010807319587052267,4.9531438176851355,4.928312745947299,5,0.5721432947944081,0.5721719873275949,0.000133718279585676,0.5723276352930907,0.5720117403831002,5,0.001953125
1.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.947815715903627,4.952666886011183,0.010657919403748922,4.953816236189999,4.928884693557771,5,0.5721230362270817,0.572146540352111,0.0001324793757454407,0.5723046261151454,0.5719929751497811,5,0.001953125
5.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.948671028359696,4.953038607382176,0.010554037407986388,4.957154114990682,4.930521838157418,5,0.5720423283922762,0.5720477871767454,0.00012904108515979947,0.5722128176263738,0.5719144603125593,5,0.001953125
9.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.949195234726595,4.953578662851154,0.011133308697414825,4.960188364976088,4.931197990270425,5,0.5719622059487037,0.5719537887971713,0.00012840820915143,0.5721214369718522,0.5718338846902805,5,0.001953125
13.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.949120314332019,4.954085138902221,0.01222917225930295,4.962464757371211,4.930963245075274,5,0.5718803248874732,0.5718608333312705,0.0001308816731049515,0.5720279563766933,0.5717474275589115,5,0.001953125
17.0,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,0.0,0.0,0.0,0,0,5,4.948117398978052,4.954346218696853,0.013840428230988185,4.96350030027489,4.92954133273824,5,0.5717954069119482,0.5717677495685152,0.00013542592625526135,0.5719421846980492,0.5716555345226344,5,0.001953125
21.0,0.2,0.0,0.4472135954999579,1,0,5,0.0,0.0,0.0,0,0,5,0.2,0.0,0.4472135954999579,1,0,5,4.94570758352513,4.953965737210765,0.016042943825500294,4.962661311598197,4.926460991350991,5,0.5717062104415097,0.5716719672614564,0.00014270211324551746,0.571880530134099,0.571557034593819,5,0.001953125
25.0,0.2,0.0,0.4472135954999579,1,0,5,0.0,0.0,0.0,0,0,5,0.2,0.0,0.4472135954999579,1,0,5,4.9414269489212215,4.952531657720557,0.018933982124753095,4.9594537210302505,4.920532346069617,5,0.5716124252851319,0.5715724713891318,0.0001534431486164646,0.5718170356007872,0.5714498383566705,5,0.001953125
29.0,0.2,0.0,0.4472135954999579,1,0,5,0.0,0.0,0.0,0,0,5,0.2,0.0,0.4472135954999579,1,0,5,4.934837864434705,4.9494668643873725,0.022607098631844777,4.953609540297665,4.9071597211132785,5,0.5715132866037422,0.5714697169658357,0.00016717317918020491,0.571750203337256,0.5713343320719007,5,0.001953125
33.0,0.8,1.0,0.8366600265340756,2,0,5,0.0,0.0,0.0,0,0,5,0.8,1.0,0.8366600265340756,2,0,5,4.925480287904484,4.944200709953712,0.02709688473518962,4.9461200515976484,4.890183195610658,5,0.5714068777488565,0.5713599086239259,0.00018420166120824698,0.571678988423842,0.5712081306409,5,0.001953125
37.0,1.2,1.0,1.0954451150103321,3,0,5,0.0,0.0,0.0,0,0,5,1.2,1.0,1.0954451150103321,3,0,5,4.913025056533947,4.932630997687297,0.03234319586914192,4.939217443510351,4.8693275400179985,5,0.5712922173566634,0.5712434063287057,0.0002037779637999243,0.5716020929420063,0.5710714237154966,5,0.001953125
41.0,1.2,1.0,1.0954451150103321,3,0,5,0.0,0.0,0.0,0,0,5,1.2,1.0,1.0954451150103321,3,0,5,4.897158008597815,4.916876310739567,0.038141448884905664,4.929659273685707,4.844571882151284,5,0.571167329447276,0.5711188202188321,0.0002260949332522838,0.571518011386382,0.570921274394451,5,0.001953125
45.0,1.4,1.0,0.8944271909999159,3,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.8944271909999159,3,1,5,4.877692079059779,4.897393155158117,0.044501966932467225,4.917234470077601,4.81593626243915,5,0.5710311145236371,0.5709858394939232,0.00025105342378331963,0.5714252706941452,0.5707554258557304,5,0.001953125
49.0,1.6,1.0,1.3416407864998738,4,1,5,0.0,0.0,0.0,0,0,5,1.6,1.0,1.3416407864998738,4,1,5,4.854474247272809,4.8739647899034395,0.0513354614428309,4.901676031822589,4.783196196750028,5,0.570881829404271,0.5708415452492411,0.0002793243996802023,0.5713232092696252,0.5705722072090644,5,0.001953125
53.0,2.4,3.0,1.3416407864998738,4,1,5,0.0,0.0,0.0,0,0,5,2.4,3.0,1.3416407864998738,4,1,5,4.82739329093384,4.846471173250436,0.058522518442163995,4.882743420470094,4.746369491438761,5,0.5707167948040555,0.5706834917996976,0.0003111613046384755,0.5712099933807535,0.570368516426047,5,0.001953125
57.0,2.8,3.0,1.788854381999832,5,1,5,0.0,0.0,0.0,0,0,5,2.8,3.0,1.788854381999832,5,1,5,4.796448140334758,4.814999826473402,0.06597298118948938,4.860360842675812,4.705569403877661,5,0.5705352023301842,0.5705089289421343,0.0003471427780037915,0.5710862286858973,0.5701435155726428,5,0.001953125
61.0,3.6,4.0,1.51657508881031,5,2,5,0.0,0.0,0.0,0,0,5,3.6,4.0,1.51657508881031,5,2,5,4.7616026985616875,4.779527726404696,0.07358196521184922,4.8343700678388375,4.660872495045205,5,0.5703344343961889,0.5703167638487152,0.0003873992432230996,0.5709493252918321,0.5698939917385142,5,0.001953125
65.0,4.2,5.0,2.04939015319192,6,2,5,0.0,0.0,0.0,0,0,5,4.2,5.0,2.04939015319192,6,2,5,4.722796754932705,4.739915954263614,0.08128242670197311,4.804577011394768,4.612334282192587,5,0.5701115104399285,0.5701045712745917,0.0004326315245609603,0.5707976847855647,0.5696164814468634,5,0.001953125
69.0,6.0,6.0,1.0,7,5,5,0.0,0.0,0.0,0,0,5,6.0,6.0,1.0,7,5,5,4.680156017182233,4.696422431159982,0.08903354903508558,4.771091581148459,4.56008144684489,5,0.5698638720381884,0.5698462786477163,0.0004830389678709977,0.5706287291504244,0.569307756197961,5,0.001953125
73.0,7.0,7.0,1.5811388300841898,9,5,5,0.0,0.0,0.0,0,0,5,7.0,7.0,1.5811388300841898,9,5,5,4.633778096837418,4.649175695501614,0.09671982996968827,4.733873933333032,4.50432103163104,5,0.5695888295245459,0.5695561215049303,0.0005394507505978421,0.5704411068769348,0.5689641553466744,5,0.001953125
77.0,8.2,8.0,2.16794833886788,11,5,5,0.0,0.0,0.0,0,0,5,8.2,8.0,2.16794833886788,11,5,5,4.583717640389871,4.598220509749692,0.10426216730774951,4.692829404790112,4.445190812611413,5,0.5692827919158499,0.5692337215575385,0.000602789082985612,0.5702324670684448,0.5685808304440071,5,0.001953125
81.0,10.4,11.0,3.286335345030997,14,5,5,0.0,0.0,0.0,0,0,5,10.4,11.0,3.286335345030997,14,5,5,4.530106806603723,4.543740611934917,0.11157498656345233,4.647906782702698,4.382880355819861,5,0.5689422382895639,0.568875431183109,0.000673350878371732,0.5699997953254202,0.5681538779566158,5,0.001953125
85.0,11.4,12.0,3.286335345030997,14,6,5,0.0,0.0,0.0,0,0,5,11.4,12.0,3.286335345030997,14,6,5,4.473111958068371,4.485853012093939,0.1186098810222163,4.599306176180421,4.3176675518902,5,0.5685632236344822,0.5684766315356489,0.0007522879802302573,0.5697413097592393,0.5676786051980736,5,0.001953125
89.0,11.8,12.0,2.8635642126552705,14,7,5,0.0,0.0,0.0,0,0,5,11.8,12.0,2.8635642126552705,14,7,5,4.4129069621825625,4.42473793423652,0.1253371493604945,4.547235897826169,4.24971152932706,5,0.568141036260957,0.5680328732666864,0.0008406616276136863,0.5694538729459682,0.5671488622899818,5,0.001953125
93.0,14.0,15.0,3.0,17,9,5,0.0,0.0,0.0,0,0,5,14.0,15.0,3.0,17,9,5,4.349675857618147,4.360602573610734,0.1317490373897381,4.4918082394835395,4.179226962255675,5,0.5676707222114119,0.567537947149791,0.0009395130691266093,0.5691341049778729,0.566558423320087,5,0.001953125
97.0,14.8,15.0,2.8635642126552705,17,10,5,0.0,0.0,0.0,0,0,5,14.8,15.0,2.8635642126552705,17,10,5,4.283647759794521,4.29366324731266,0.1377689776031045,4.4331318434121965,4.106515809893786,5,0.5671467869920561,0.5669863365157976,0.0010500633312901459,0.5687783527282634,0.5659003456330389,5,0.001953125
101.0,15.2,16.0,3.1144823004794877,18,10,5,0.0,0.0,0.0,0,0,5,15.2,16.0,3.1144823004794877,18,10,5,4.215037390826311,4.22414703178534,0.14334179440431308,4.371382793530101,4.031832136686892,5,0.5665629832139891,0.5663718334295601,0.0011733545032065343,0.5683821137597322,0.5651671698511126,5,0.001953125
109.0,16.8,18.0,2.7748873851023212,19,12,5,0.0,0.0,0.0,0,0,5,16.8,18.0,2.7748873851023212,19,12,5,4.071133452390021,4.078841759710722,0.15297395923344867,4.239482734167514,3.8777694757691625,5,0.5651873860495943,0.5649229787942296,0.001463858029059499,0.5674486932528386,0.5634408361285717,5,0.001953125
117.0,19.0,19.0,3.6742346141747673,22,13,5,0.0,0.0,0.0,0,0,5,19.0,19.0,3.6742346141747673,22,13,5,3.9200445210076054,3.9263684848612024,0.16032725777159781,4.097776817157909,3.719451551942737,5,0.5634801573422102,0.563125449538083,0.0018236079027543694,0.5662890326959693,0.5613000925443778,5,0.001953125
125.0,20.6,21.0,4.03732584763727,26,15,5,0.0,0.0,0.0,0,0,5,20.6,21.0,4.03732584763727,26,15,5,3.7638762186458776,3.7686416049120166,0.1653313772935049,3.948320624845741,3.5590012400938473,5,0.5613622885005758,0.5608974943089324,0.002268097003899886,0.5648483074276683,0.558647752399308,5,0.001953125
133.0,22.0,21.0,2.9154759474226504,26,19,5,0.0,0.0,0.0,0,0,5,22.0,21.0,2.9154759474226504,26,19,5,3.604827255443001,3.6079814297176904,0.1678404372458029,3.7931718272840205,3.398702422199563,5,0.5587381487602163,0.5581382194393252,0.002815950542520729,0.5630591750792993,0.5553658191628548,5,0.001953125
141.0,23.8,23.0,3.420526275297414,29,20,5,0.0,0.0,0.0,0,0,5,23.8,23.0,3.420526275297414,29,20,5,3.4450840340340427,3.446762310737703,0.16805197515942583,3.6345335080386607,3.2402110401254447,5,0.5554917636715789,0.5547256647492731,0.0034893149940332254,0.5608392173878083,0.5513116620485983,5,0.001953125
149.0,24.0,25.0,2.8284271247461903,27,21,5,0.0,0.0,0.0,0,0,5,24.0,25.0,2.8284271247461903,27,21,5,3.2866876358472843,3.28706559482973,0.16625820402707978,3.474815698430011,3.0853105369934934,5,0.5514832638905137,0.550512575813094,0.00431432797314578,0.5580891845723773,0.5463151902857233,5,0.001953125
157.0,23.4,23.0,2.0736441353327724,26,21,5,0.0,0.0,0.0,0,0,5,23.4,23.0,2.0736441353327724,26,21,5,3.131364210642311,3.1307188983355845,0.16259097769544453,3.315999471658306,2.9355731648552204,5,0.5465447508721392,0.5453233882133196,0.005319969595155128,0.5546873335042733,0.5401758501682045,5,0.001953125
165.0,22.8,22.0,3.1937438845342627,27,19,5,0.0,0.0,0.0,0,0,5,22.8,22.0,3.1937438845342627,27,19,5,2.9806199744371074,2.9793074754040676,0.15721663453717022,3.159286773137854,2.792236877746225,5,0.5404782657302021,0.5389510453005195,0.006537779487631833,0.5504844928574292,0.5326593845728347,5,0.001953125
173.0,21.4,21.0,2.701851217221259,26,19,5,0.0,0.0,0.0,0,0,5,21.4,21.0,2.701851217221259,26,19,5,2.8359584051898574,2.834133573054636,0.1505865954074369,3.0069357816657383,2.656411061001549,5,0.5330542405455343,0.5311550497555922,0.008002881125321755,0.5453073153316816,0.5234980688200239,5,0.001953125
181.0,19.4,19.0,2.302172886644268,23,17,5,0.0,0.0,0.0,0,0,5,19.4,19.0,2.302172886644268,23,17,5,2.698359734870863,2.6962772544538844,0.14300506244010583,2.8603532267422387,2.528659612384675,5,0.5240099665676107,0.5216613956310396,0.00974979723908054,0.5389494337517171,0.5123930372490404,5,0.001953125
189.0,18.6,18.0,1.9493588689617931,21,16,5,0.0,0.0,0.0,0,0,5,18.6,18.0,1.9493588689617931,21,16,5,2.5685873511354997,2.566561542044247,0.13473997944389893,2.72067462337323,2.40938685636811,5,0.5130531239521334,0.5101662581013833,0.01180939393295655,0.5311707447260557,0.4990223534408737,5,0.001953125
197.0,16.6,16.0,2.0736441353327724,20,15,5,0.0,0.0,0.0,0,0,5,16.6,16.0,2.0736441353327724,20,15,5,2.4471613571013693,2.445475000207026,0.12602255058467304,2.5886770880356282,2.2988328943183256,5,0.499869544823078,0.49634471326075696,0.014203666238744982,0.5216976112214546,0.4830556936735622,5,0.001953125
207.0,15.0,15.0,0.7071067811865477,16,14,5,0.0,0.0,0.0,0,0,5,15.0,15.0,0.7071067811865477,16,14,5,2.3075251791173805,2.306470864060329,0.11481365527552194,2.4352815783461583,2.1729805795925285,5,0.479770142315236,0.4752953749206864,0.017673580655021073,0.5070086910078236,0.45897148573696966,5,0.001953125
219.0,13.0,13.0,0.9999999999999999,14,12,5,0.0,0.0,0.0,0,0,5,13.0,13.0,0.9999999999999999,14,12,5,2.1579972569755226,2.1579246437909965,0.10136455665191557,2.2689790064911963,2.0397625668889274,5,0.4495849792180599,0.4437425964946401,0.02246195019020724,0.48436382486819013,0.42339804855836494,5,0.001953125
231.0,11.0,11.0,2.1213203435596424,13,8,5,0.0,0.0,0.0,0,0,5,11.0,11.0,2.1213203435596424,13,8,5,2.0277719628092843,2.028907914815293,0.0884083704911572,2.1222544052419114,1.925170681670094,5,0.41214094847792726,0.40471883427335104,0.02766254685522476,0.45523149068611807,0.38028966692125893,5,0.001953125
243.0,9.6,9.0,1.9493588689617927,12,7,5,0.0,0.0,0.0,0,0,5,9.6,9.0,1.9493588689617927,12,7,5,1.9159787640610713,1.9185096287421748,0.07630102131659217,1.994642690816423,1.8280133060901567,5,0.36742339316471945,0.3583234228565851,0.03272870168898618,0.4187896066748271,0.33033879248680675,5,0.001953125
255.0,7.6,7.0,0.8944271909999159,9,7,5,0.0,0.0,0.0,0,0,5,7.6,7.0,0.8944271909999159,9,7,5,1.8214079049366938,1.8254638793478843,0.06527290039082999,1.885495502642042,1.7468646969926747,5,0.3164866963564342,0.3058256423778944,0.036846191842409025,0.37483096215506423,0.27556619269002036,5,0.001953125
267.0,6.8,7.0,0.8366600265340756,8,6,5,0.0,0.0,0.0,0,0,5,6.8,7.0,0.8366600265340756,8,6,5,1.7426164878291348,1.7482733015454304,0.055486790050133517,1.8001149477199279,1.6801535306241875,5,0.2616829156993039,0.24988097383806993,0.03908170304628781,0.3241870494937791,0.21931699079968597,5,0.001953125
279.0,6.0,6.0,0.9999999999999999,7,5,5,0.0,0.0,0.0,0,0,5,6.0,6.0,0.9999999999999999,7,5,5,1.6780149746552393,1.6852920472767952,0.047063015152954676,1.7299443034283457,1.6262208002036178,5,0.2064979433629584,0.1942908862576492,0.03869468859003342,0.269040577255121,0.1657059152956517,5,0.001953125
291.0,5.4,5.0,1.1401754250991378,7,4,5,0.0,0.0,0.0,0,0,5,5.4,5.0,1.1401754250991378,7,4,5,1.6259275820251013,1.6347858363796142,0.04008569319006943,1.673263776306166,1.5833659748160134,5,0.15487969431374093,0.14319678683461784,0.03549938231884726,0.21286590401057545,0.11858485361436033,5,0.001953125
303.0,5.2,5.0,0.8366600265340756,6,4,5,0.0,0.0,0.0,0,0,5,5.2,5.0,0.8366600265340756,6,4,5,1.58464386530521,1.5949873669817949,0.03458673057248858,1.6282832754700105,1.5487468351741356,5,0.11024075494933165,0.09996142318703875,0.030046296490850652,0.1598079599835714,0.08048380877122961,5,0.001953125
319.0,4.6,5.0,0.5477225575051663,5,4,5,0.0,0.0,0.0,0,0,5,4.6,5.0,0.5477225575051663,5,4,5,1.5434932994314843,1.5494553546092302,0.029450257564705897,1.5834140734389162,1.5119357909511186,5,0.06480563880185122,0.057221958836412824,0.02121336316588144,0.10020270594635645,0.04464882514315375,5,0.001953125
335.0,4.6,5.0,0.5477225575051663,5,4,5,0.0,0.0,0.0,0,0,5,4.6,5.0,0.5477225575051663,5,4,5,1.5147934124923867,1.5125250836356852,0.026427683312683005,1.5521173859476742,1.4864419212410125,5,0.03533482303377926,0.03048907220967645,0.013092897108711006,0.057378060421968094,0.023349947487683778,5,0.001953125
351.0,4.2,4.0,0.8366600265340756,5,3,5,0.0,0.0,0.0,0,0,5,4.2,4.0,0.8366600265340756,5,3,5,1.4952610688576446,1.4869394103012257,0.0248812043041542,1.530829390886275,1.469196875869116,5,0.01837470095712781,0.01563665495397113,0.007198104825787714,0.03057379165166051,0.011994942528055753,5,0.001953125
367.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.482227829655877,1.4696238206437866,0.024192130262602557,1.5166392282152374,1.4577463046333052,5,0.009530784219395223,0.008124589001161465,0.0036072057882331338,0.015673507145363454,0.006426316505780796,5,0.001953125
383.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4736603012835037,1.4630142018033134,0.023928739861308525,1.5073247609213751,1.4502472762518026,5,0.005254932794088975,0.004578642189743743,0.0016847125648258889,0.008134173630448556,0.003852831835417498,5,0.001953125
399.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4680886185506956,1.4588159243818066,0.023851317067673985,1.5012795371851002,1.4453838519330542,5,0.003295313390388436,0.002980832707213688,0.0007464242162002187,0.004574464779418548,0.0027074024649822444,5,0.001953125
418.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.463977303108877,1.455733272352641,0.02384819371794856,1.4968331350936748,1.4418028233005091,5,0.00232892837601919,0.0022008074971950216,0.00026975372100577263,0.0027903964135521783,0.002149598790792806,5,0.001953125
438.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4614529902652733,1.4538491556109374,0.023873572806672256,1.4941189021500512,1.4396080603731964,5,0.001953661883174455,0.0019294251250276822,9.1250930199376e-05,0.0020999332951554235,0.0018656646457017386,5,0.001953125
458.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4600087206954941,1.4527762854128445,0.023901490012016885,1.4925818742723143,1.4383543734600286,5,0.0018126886268779122,0.0018359908865646694,4.255942756540971e-05,0.001851449310519958,0.001753699310171666,5,0.001953125
478.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.459183989937315,1.4521674004398915,0.0239257001406,1.4917199817166231,1.4376397910464132,5,0.0017509880324133261,0.0017540799122771262,3.677234644822496e-05,0.0017953883764671296,0.0017022810405303,5,0.001953125
498.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4587129529144058,1.451822866882384,0.023946031240354916,1.4912434420903007,1.437232734815948,5,0.0017158035268789809,0.0017073619359558845,3.681600780659646e-05,0.0017650549599535158,0.0016710701141851177,5,0.001953125
521.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.458414078225582,1.451607802342906,0.023965968731494553,1.4909598791805216,1.436975631901845,5,0.001685977270765291,0.0016737312499941475,3.657771310720967e-05,0.0017362088950888671,0.001643323500038715,5,0.001953125
545.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4582501032502777,1.4514934571261189,0.023984313667257562,1.4908249391955863,1.4368358200687794,5,0.0016587778505119776,0.001645729861138474,3.595258726173036e-05,0.0017085088585753003,0.0016174412540289687,5,0.001953125
569.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.45816306921132,1.4514361372818614,0.024001177523629444,1.4907735901588892,1.4367628141430746,5,0.0016330306896221564,0.0016200389959411682,3.5213593158922035e-05,0.0016818632753627647,0.0015927607648892437,5,0.001953125
593.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4581144584026398,1.451407068395116,0.02401715198947233,1.490763831538775,1.4367231485418335,5,0.0016080405491847676,0.0015953229685481776,3.445639180149926e-05,0.0016558882229738131,0.0015687545299119844,5,0.001953125
619.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4580827412176731,1.4513907213944228,0.024033816892482872,1.4907757463669868,1.4366834586288304,5,0.0015816071693480107,0.0015692431753972272,3.3645239672241025e-05,0.0016283817728151018,0.0015433437663592497,5,0.001953125
647.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.458059506470594,1.4513807059701629,0.024051243776293824,1.4908000721963317,1.4366221394035645,5,0.0015538078505946263,0.001541833864378424,3.279092947254451e-05,0.001599446692904742,0.0015166110736248718,5,0.001953125
675.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.458040646973854,1.4513733835810427,0.02406825251848353,1.4908287333095898,1.436567975797549,5,0.0015266688530483686,0.0015150801261059514,3.195829648860508e-05,0.0015711988131532153,0.001490507455442918,5,0.001953125
703.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4580229091743626,1.4513663404532944,0.024084903482882926,1.4908581791410283,1.4365164892869555,5,0.0015001704747413787,0.0014889591334276823,3.1147259956004075e-05,0.0015436192791275824,0.001465014970983514,5,0.001953125
735.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4580022019352326,1.4513573033218714,0.02410353325298576,1.4908908183555367,1.4364584143298529,5,0.0014706499491088266,0.0014598595521642596,3.024619394101617e-05,0.0015128966042240383,0.0014366092905572785,5,0.001953125
767.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.457980204133474,1.4513466192221538,0.024121759154050525,1.490921476004876,1.4363999861087287,5,0.0014419216221963453,0.0014315410998354432,2.937190484037248e-05,0.0014830009198976445,0.0014089600112691875,5,0.001953125
799.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4579566017811703,1.451334077998229,0.02413959562240436,1.4909498106481487,1.4363407325867807,5,0.0014139633717256436,0.0014039817976495208,2.8523582315281228e-05,0.0014539091168463158,0.0013820462407134245,5,0.001953125
834.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.457928858494096,1.4513181947283182,0.024158670561769024,1.490978044492017,1.4362748053411372,5,0.0013842405168629853,0.0013746829986485683,2.7624532148499855e-05,0.001422983995300554,0.0013534275885150374,5,0.001953125
870.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4578982438494066,1.4512995445645827,0.024177829299815858,1.49100410764733,1.4362057520317033,5,0.0013545742364762332,0.001345439751759154,2.6730171191293044e-05,0.001392120763749227,0.0013248569272907478,5,0.001953125
906.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4578655957795694,1.45127863600309,0.024196531392670164,1.49102723620589,1.4361354848384698,5,0.0013257982192827786,0.0013170737275915684,2.586558120627605e-05,0.0013621867236463486,0.001297137347558434,5,0.001953125
946.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4578270478793083,1.4512528771104882,0.024216788810874496,1.4910496202959513,1.4360560739072863,5,0.0012948354347470594,0.0012865515484943991,2.4938622638900922e-05,0.0013299813651189343,0.0012673042080644577,5,0.001953125
986.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.45778623589143,1.4512245928850869,0.02423650963252788,1.4910686605809265,1.4359753607834955,5,0.0012649010704645727,0.0012570424474646633,2.404585751950307e-05,0.0012988492478678872,0.0012384548432104717,5,0.001953125
1028.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4577410892918135,1.451192326090596,0.024256653979217342,1.4910852165873199,1.4358893286917844,5,0.0012345382516429015,0.0012271100818857824,2.3143868271859683e-05,0.0012672752604244205,0.0012091852264071764,5,0.001953125
1072.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4576914289801564,1.4511558646559672,0.02427715613461758,1.4910989645426138,1.4357979196614012,5,0.001203861164121738,0.0011968667828174324,2.22363308519746e-05,0.0012353784605359374,0.001179604969534728,5,0.001953125
1117.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4576383034264346,1.4511159340963977,0.024297505502746338,1.4911094084831085,1.4357032148385875,5,0.0011736399251565809,0.0011670715708439973,2.1346169793003393e-05,0.0012039597488138411,0.0011504564994339053,5,0.001953125
1165.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4575792158510645,1.451070591072381,0.024318542092885465,1.4911167304124577,1.4356009897762658,5,0.0011426391933588385,0.0011365062575577369,2.043725655133205e-05,0.0011717351173744141,0.0011205479613912803,5,0.001953125
1214.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4575165137441477,1.4510215775856767,0.02433932596852966,1.4911203641992978,1.4354955084964827,5,0.0011122549714956032,0.0011065469706473656,1.955076906189929e-05,0.0011401559480035545,0.0010912258516170446,5,0.001953125
1266.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4574475520256582,1.4509667747386137,0.024360643338038928,1.4911202256090408,1.435382497476287,5,0.0010813466779170612,0.0010760688039437587,1.8653658997887102e-05,0.0011080370390439097,0.0010613892034172913,5,0.001953125
1319.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4573749202239856,1.4509081953974508,0.024381613707980886,1.4911161114700446,1.4352663559657814,5,0.0010511983443923486,0.0010463376448755586,1.778341446837438e-05,0.001076712931636765,0.0010322773150331943,5,0.001953125
1375.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4572958458299523,1.450843565813678,0.02440296980499312,1.4911076904699456,1.4351427823561247,5,0.0010207617368288267,0.0010163194889920252,1.6909976551062834e-05,0.0010450946936335376,0.0010028778458938882,5,0.001953125
1433.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4572116755686442,1.4507739330317224,0.024424252177514833,1.491094858174334,1.4350140674322622,5,0.000990702321624726,0.0009866703073797593,1.6052768801821987e-05,0.0010138739298471062,0.0009738332443847937,5,0.001953125
1493.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4571224361466295,1.4506992936835579,0.02444540675247977,1.491077501421347,1.4348803439643822,5,0.0009610977371933574,0.0009574664187846813,1.5214170749159668e-05,0.00098313139702,0.0009452185051779787,5,0.001953125
1556.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4570266466881239,1.4506183700803643,0.024466713262479258,1.4910551526090698,1.4347395314947695,5,0.000931562507364247,0.0009283272300056749,1.4383554406142528e-05,0.000952467032281618,0.0009166608410810243,5,0.001953125
1621.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4569258693539378,1.450532449249194,0.02448776367217869,1.491028026830153,1.4345940440875191,5,0.0009026659891580204,0.0008998141415926042,1.3577206348102165e-05,0.000922472152055388,0.0008887106321591313,5,0.001953125
1689.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4568186352554213,1.4504402528960045,0.024508815592210194,1.4909956113280385,1.434441856720458,5,0.0008740555519130657,0.0008715788981570549,1.2785537695202714e-05,0.0008927808674016694,0.000861026747626352,5,0.001953125
1760.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4567050269748318,1.4503418157867334,0.02452978520512868,1.4909577673152334,1.4342832179070848,5,0.0008458498995357642,0.0008437382627463115,1.2012214978535453e-05,0.0008635166152924794,0.0008337238447991575,5,0.001953125
1833.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4565868018754577,1.4502386464228096,0.024550318836737122,1.4909150191759104,1.4341206383466876,5,0.0008185205166457716,0.0008167573649294893,1.1270369330303176e-05,0.0008351686245391798,0.0008072584289017335,5,0.001953125
1909.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4564625346819566,1.450129492273125,0.024570643979482713,1.4908668168145611,1.4339521968168383,5,0.0007917576978304097,0.0007903302283162142,1.0551770230630284e-05,0.0008074156422747834,0.0007813307788230653,5,0.001953125
1989.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4563307815317068,1.4500130544319658,0.024590937705979622,1.4908124666550666,1.433776050886248,5,0.0007653299679355642,0.0007642278687636898,9.850669462090204e-06,0.0007800178644618953,0.0007557164872023311,5,0.001953125
2072.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4561934311771243,1.449890978326757,0.024610861715823603,1.4907526478874762,1.43359481761646,5,0.0007396759685564089,0.0007388831534889737,9.179136903617518e-06,0.0007534302014278099,0.0007308406471663033,5,0.001953125
2158.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.456050783373568,1.4497635252300343,0.024630357937215797,1.490687478430963,1.4334089206753557,5,0.0007148595768284241,0.0007143589861166614,8.539065248933808e-06,0.0007277188026062309,0.000706765475039206,5,0.001953125
2248.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4559015159106412,1.4496295025974575,0.02464958141439392,1.490616316603009,1.4332166866621008,5,0.0006906742194140496,0.0006904509511952309,7.925467797054065e-06,0.000702669666492869,0.0006832907441791052,5,0.001953125
2341.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4557476641340241,1.4494907319828225,0.024668253554456357,1.490540121582494,1.4330207686031144,5,0.0006674578062704935,0.0006674928659108545,7.347202182834668e-06,0.0006786327215571198,0.0006607447165989357,5,0.001953125
2438.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4555879912902348,1.4493460973457377,0.024686517502684992,1.4904582970847342,1.4328196048926738,5,0.0006450159800914535,0.0006452923864532072,6.7996331225863685e-06,0.0006554066069691695,0.0006388845965182404,5,0.001953125
2539.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4554229643398524,1.4491960165643833,0.02470430439334865,1.4903710813286368,1.4326138136500568,5,0.0006234176259792604,0.0006239174449045707,6.284739506783404e-06,0.0006330625408781197,0.0006176318689695722,5,0.001953125
2644.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4552530880868786,1.4490409487664857,0.02472155358742936,1.4902787665798147,1.4324040362405126,5,0.0006027166264619508,0.0006034212361830152,5.803985374826516e-06,0.0006116560987381892,0.0005972686631232507,5,0.001953125
2753.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.455078897871187,1.4488813871551325,0.024738212682800166,1.4901816926731912,1.4321909296570878,5,0.0005829523529031496,0.0005832932040755461,5.358319676366085e-06,0.0005912277337962394,0.0005778329941970765,5,0.001953125
2867.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.454899389808911,1.448716413559579,0.024754373826056723,1.4900793396552068,1.4319732728749957,5,0.0005639911561327654,0.0005639779834243315,4.944768756426878e-06,0.0005716390793131037,0.0005591927170971098,5,0.001953125
2985.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4547167550084488,1.44854804708593,0.02476984339718619,1.489973017630191,1.4317537150850204,5,0.000546032081320307,0.000545691273285057,4.567496448779235e-06,0.0005530954417979043,0.0005415427133435641,5,0.001953125
3108.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4545300790230329,1.4483754540342877,0.024784709922728562,1.4898622756951865,1.431531134799655,5,0.0005289403019668,0.0005282961566917456,4.223220287076571e-06,0.0005354571713319713,0.0005247496089958914,5,0.001953125
3237.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4543385814003738,1.4481979136728222,0.024799030812501403,1.489746702058603,1.4313046097392437,5,0.0005126178742775054,0.0005116934539647404,3.9095704539962845e-06,0.0005186228931570443,0.0005087163508020581,5,0.001953125
3371.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4541444930014904,1.4480174989731134,0.024812642006956126,1.4896277148290147,1.4310767721464595,5,0.0004972155219481843,0.0004960368804446283,3.628672484821635e-06,0.0005027476353577137,0.0004935901073262421,5,0.001953125
3510.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4539485011735802,1.4478348619324155,0.024825514425547732,1.4895058438167035,1.4308483900423001,5,0.0004827249895442235,0.0004813182044359642,3.379035972787224e-06,0.0004878222308504837,0.00047936181215468945,5,0.001953125
3655.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4537499232687854,1.447649376798366,0.02483770732032767,1.4893807655340596,1.4306186376488093,5,0.00046903640346035994,0.00046742596566727503,3.157212898226364e-06,0.00047373285603326064,0.0004659226408012983,5,0.001953125
3805.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4535508283504588,1.4474629882528014,0.024849111832597078,1.4892538919104823,1.4303898705316636,5,0.00045622654474153964,0.0004548456323636901,2.9625559456873515e-06,0.00046055779076002994,0.00045334705097153753,5,0.001953125
3962.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4533492893879365,1.4472739019346896,0.02485985246664379,1.4891240968068353,1.430159843064454,5,0.0004441076575270323,0.0004429700199504756,2.7901405108100057e-06,0.00044810316801563254,0.00044144982669616146,5,0.001953125
4125.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4531473375323272,1.4470840305589625,0.024869830499923886,1.4889927813414643,1.4299308498522216,5,0.00043274086049140765,0.00043182221273576905,2.6386704813035412e-06,0.0004364310430313619,0.0004302901198373261,5,0.001953125
4295.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4529444259565425,1.446892868626506,0.024879086010656318,1.4888596868979604,1.4297022390200156,5,0.0004220285110907897,0.0004213076251143006,2.5045401302511025e-06,0.0004254402854826698,0.0004197712744507543,5,0.001953125
4471.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.452742373240278,1.4467021386745869,0.024887550859187722,1.4887261011194046,1.4294760228201289,5,0.00041199717066828955,0.0004114535406985818,2.385805152417561e-06,0.00041515720742976703,0.0004097254624832165,5,0.001953125
4655.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4525394991319012,1.446510261449798,0.02489530573565365,1.4885909955943282,1.4292502902008368,5,0.0004024968316086976,0.00040211378050060404,2.2785856515582335e-06,0.0004054270975661606,0.00040015763707777806,5,0.001953125
4846.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4523375039895017,1.446318849377022,0.024902290876286624,1.4884555702746116,1.4290269108404905,5,0.0003935443041166593,0.0003933059923129052,2.1812279122485233e-06,0.0003962662507898478,0.00039115693026219717,5,0.001953125
5044.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4521368233560872,1.4461283228330082,0.024908503232041745,1.488320182799991,1.4288063293408182,5,0.0003850920626291275,0.00038498458304215026,2.0916209105425588e-06,0.00038762500158835825,0.0003826744685178327,5,0.001953125
5250.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.451936844733186,1.4459381054407165,0.024913968321596053,1.4881844665141588,1.4285878433508845,5,0.00037705276282119,0.0003770646343615265,2.0075938286518513e-06,0.00037941306218141317,0.0003746214243782244,5,0.001953125
5466.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4517361079792674,1.4457468063183403,0.024918717299934005,1.4880474461455564,1.4283698537716427,5,0.00036931585349269795,0.000369438155521287,1.927091421878266e-06,0.0003715166557177879,0.0003668860138486661,5,0.001953125
5690.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.451536833889186,1.4455565408470836,0.02492268968134535,1.4879106382598226,1.4281547641484968,5,0.00036191693467210864,0.00036214110380183753,1.8498928111881639e-06,0.0003639712551824264,0.00035950259030359164,5,0.001953125
5923.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4513383123730965,1.4453666337355717,0.024925897575173588,1.4877735445799674,1.427941786672514,5,0.0003547807956231656,0.00035510012106347664,1.7749160961026001e-06,0.0003566992692195667,0.0003523945973085695,5,0.001953125
6166.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4511398614634043,1.4451764318822349,0.024928340623324507,1.4876356542576883,1.4277301818937207,5,0.0003478415796687866,0.00034825090835429926,1.701430199911905e-06,0.0003496328071433505,0.00034549499892111305,5,0.001953125
6418.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4509423450600818,1.4449867642311498,0.02492999757990172,1.4874975085488222,1.4275208592170685,5,0.0003410930686604737,0.00034158790521105457,1.62955590402428e-06,0.00034276480767678034,0.0003387960967113636,5,0.001953125
6681.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.450744167526989,1.4447960995495506,0.024930867882777492,1.4873579078117956,1.4273121187563658,5,0.00033445050371713134,0.0003350278874359275,1.5587646062057894e-06,0.00033600836667772643,0.0003322122577296974,5,0.001953125
6954.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4505459822658773,1.444605067820261,0.024930931524008142,1.4872172041997793,1.4271046426774092,5,0.0003279120944098174,0.00032856943105828403,1.4895643428845435e-06,0.0003293611127700337,0.00032574026919951005,5,0.001953125
7238.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.450346848080687,1.4444127661913517,0.024930173796457757,1.4870746038831868,1.4268974339583158,5,0.00032142893838599436,0.0003221644753836328,1.422088800531857e-06,0.00032277285271806774,0.00031933031221152675,5,0.001953125
7534.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4501458149983448,1.4442182812043363,0.02492856975984261,1.4869292718843177,1.4266895000593471,5,0.00031495911938736004,0.0003156771937469262,1.356663884029201e-06,0.0003162006206197735,0.0003129396657674071,5,0.001953125
7842.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4499425631216503,1.4440213093534762,0.024926094381025173,1.486780801007811,1.426480505792271,5,0.0003084874723398768,0.00030909400687864565,1.2939893557116867e-06,0.00030962872574126943,0.0003065521730072047,5,0.001953125
8163.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.449736044238918,1.4438208433441206,0.024922711968866723,1.4866282303061995,1.4262693678573681,5,0.000301981587514167,0.0003024747133883899,1.2346820844029054e-06,0.0003030240484407476,0.0003001347743681974,5,0.001953125
8497.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4495258099966932,1.4436164592933987,0.024918392220332895,1.486471016506321,1.426055621037824,5,0.0002954337892245996,0.0002958122587784461,1.1796624404330482e-06,0.00029647349776676125,0.000293678941223413,5,0.001953125
8843.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4493119551491864,1.443408266175029,0.024913122147178803,1.4863090223705084,1.4258393432177037,5,0.0002888577405083429,0.000289121209736337,1.1300234021589307e-06,0.0002899718138933833,0.0002871972829990739,5,0.001953125
9205.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4490914661125078,1.4431933475354832,0.024906805609849574,1.4861397281961197,1.4256174767700949,5,0.0002821766207912424,0.0002823239849319791,1.0862118298119684e-06,0.00028336493990782066,0.0002806133492721431,5,0.001953125
9580.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4488656006202905,1.4429729495067904,0.024899457436427203,1.4859638547579546,1.4253912764803685,5,0.0002754481208387443,0.00027547978642711985,1.0495820591602213e-06,0.00027670971656135884,0.00027398336428188287,5,0.001953125
9970.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4486325437661653,1.44274532604011,0.024891005508644298,1.4857797586374568,1.425158904238773,5,0.00026863988925158175,0.000268556143319638,1.0207559517575677e-06,0.00026997392819059287,0.0002672749099394383,5,0.001953125
10376.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.44839109687791,1.442509332055949,0.024881387307372917,1.4855862402390008,1.4249191523858324,5,0.0002617419859657385,0.0002615433431104247,1.0003569419782199e-06,0.00026314749878690596,0.0002604777367418381,5,0.001953125
10798.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.448140659103316,1.4422644082266276,0.024870560887919668,1.4853825649504633,1.4246714116900583,5,0.0002547640833847167,0.00025445157402269905,9.88807725678317e-07,0.0002562397519523312,0.0002536009895483095,5,0.001953125
11239.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4478788583672069,1.4420082639445924,0.024858401025057646,1.4851665312508766,1.4244133294534935,5,0.00024766945328068323,0.00024732825756629165,9.86171805710222e-07,0.00024921406142254564,0.00024660813621066823,5,0.001953125
11697.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4476063074149779,1.4417415297876843,0.0248449146408048,1.4849383758759942,1.4241455040833797,5,0.00024050475465464913,0.00024019770786160968,9.922318550064502e-07,0.000242116365372585,0.0002395448757389851,5,0.001953125
12174.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4473212709823242,1.441462540274662,0.02482999813204725,1.4846963933082018,1.42386622299201,5,0.00023325387749449953,0.00023298032185427048,1.0063958315681673e-06,0.0002349304482065167,0.00023239507690117853,5,0.001953125
12670.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4470232410447643,1.4411708315426417,0.02481360522046063,1.4844398953551925,1.4235749856743838,5,0.00022593382229258024,0.0002256930560911355,1.0277771137769255e-06,0.00022767289714089185,0.00022517527894853662,5,0.001953125
13186.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.446711157523944,1.4408653998238712,0.02479565852922653,1.4841677206029955,1.4232707558344442,5,0.00021854778962337768,0.0002183391120884105,1.055320676499829e-06,0.00022034662971316576,0.00021769028386259812,5,0.001953125
13723.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4463840083048052,1.4405452885403858,0.02477607904785202,1.483878735758438,1.4229525513517165,5,0.000211100876617978,0.00021092356209888747,1.0878762412801294e-06,0.00021295644231840763,0.00021014218987048207,5,0.001953125
14282.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4460408357893408,1.4402095946248095,0.024754787139773474,1.4835718440192256,1.4226194501731497,5,0.00020359993037096647,0.00020335934746945166,1.124265316064338e-06,0.00020550886688495705,0.00020254351102484157,5,0.001953125
14864.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.445680743984544,1.4398574753349234,0.024731703606575943,1.4832459941561995,1.4222705967103952,5,0.00019605341768797938,0.00019573288327532176,1.1633312247795487e-06,0.00019801204393832652,0.00019490310825026207,5,0.001953125
15470.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4453029059719174,1.4394881554232093,0.024706750808518595,1.4829001901827472,1.4219052085716575,5,0.00018847130502775545,0.00018819269942030756,1.2039714388358629e-06,0.00019047560606443774,0.00018723135982901898,5,0.001953125
16100.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4449072019330227,1.439101550205224,0.024679897159857113,1.4825340877024205,1.4215231914950268,5,0.00018087677049660704,0.00018068775192636854,1.2450913634122434e-06,0.00018292233310890897,0.0001795519967851695,5,0.001953125
16755.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4444929787574061,1.4386970528880607,0.0246510757284542,1.4821468615300633,1.4211239393612585,5,0.00017328105712036035,0.00017317870902523472,1.285750840314327e-06,0.00017536315983048502,0.00017187665561884893,5,0.001953125
17437.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4440590350282316,1.4382735212583109,0.024620178389443408,1.4817371643839838,1.420706324023611,5,0.00016568564736730738,0.00016566687396276492,1.325151117977473e-06,0.00016779930592440836,0.00016420711299202896,5,0.001953125
18147.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.443604894819521,1.4378305215454668,0.024587145354762627,1.481304321615217,1.4202699222393746,5,0.0001581053451599508,0.00015812163634854157,1.3625031557084105e-06,0.00016024525204066904,0.00015655860392512405,5,0.001953125
18886.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4431301897788205,1.4373677244267966,0.02455192454483411,1.4808477664028412,1.4198144178721093,5,0.0001505558620999529,0.00015059512261183977,1.397091166881385e-06,0.00015271640190257562,0.00014894725986499098,5,0.001953125
19654.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4426353119690216,1.4368855408182812,0.024514522045842375,1.4803676792468314,1.4193402262768875,5,0.00014306320718175314,0.00014312398228666462,1.4282325205442032e-06,0.00014523846291227715,0.00014139955694490055,5,0.001953125
20454.0,3.8,4.0,0.4472135954999579,4,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.4472135954999579,4,3,5,1.4421188416506108,1.4363826158703639,0.02447480749807062,1.479862490921813,1.4188460296824872,5,0.00013562496919809915,0.00013570577687150592,1.4554317087315967e-06,0.00013780880253869815,0.00013391331607900316,5,0.001953125
21286.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4415814217311769,1.4358596039145208,0.024432807626023983,1.4793326449303856,1.4183324888723523,5,0.0001282687016241887,0.00012836795396923152,1.4781355046094081e-06,0.00013045472477226841,0.0001265165098223491,5,0.001953125
22152.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4410225432014498,1.4353160371377767,0.024388461971118502,1.4787774705553807,1.4177991642298937,5,0.00012100409989295852,0.00012112015942550664,1.495919162079204e-06,0.00012318573009297815,0.00011921910059838059,5,0.001953125
23053.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4404424901393633,1.434752219206588,0.024341773523426577,1.4781970918120406,1.4172463755723628,5,0.0001138504804353178,0.00011398164457104905,1.5083892817640646e-06,0.00011602097351379741,0.00011204068522538059,5,0.001953125
23991.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4398410604399432,1.4341679808367858,0.02429270799219343,1.4775911612940027,1.4166739804450925,5,0.00010681977975042704,0.0001069643064638099,1.5152277325273806e-06,0.00010897226241513578,0.0001049934071802408,5,0.001953125
24967.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.439218861718913,1.433563939176735,0.02424129874721394,1.4769601607998677,1.4160826081960263,5,9.993220974865261e-05,0.00010008831168023535,1.5161676069175025e-06,0.00010205974431045037,9.80976572574844e-05,5,0.001953125
25983.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4385760385552915,1.4329402611271536,0.024187543669150956,1.4763041234087184,1.4154724476805622,5,9.320100978885238e-05,9.336687905216079e-05,1.5110126337024484e-06,9.529662903471851e-05,9.136677941446922e-05,5,0.001953125
27040.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4379135530521236,1.432297906192526,0.02413151149628514,1.4756239357282255,1.4148444634003798,5,8.664631126891328e-05,8.682012224325888e-05,1.4996396799900092e-06,8.870311120614833e-05,8.482094328241036e-05,5,0.001953125
28140.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4372319256296204,1.431637404374826,0.024073237115318707,1.4749200566514824,1.414199199224902,5,8.028160580038864e-05,8.046153900891376e-05,1.4819937340433875e-06,8.2292782782495e-05,7.847360344641669e-05,5,0.001953125
29285.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4365318829115687,1.430959484864133,0.02401277546470896,1.4741931767583059,1.413537393418709,5,7.412070259912435e-05,7.430495770891038e-05,1.4580899710634415e-06,7.607962111505043e-05,7.233845894602495e-05,5,0.001953125
30475.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4358155571955546,1.4302662359741036,0.0239503072598492,1.4734454774621206,1.4128611091043726,5,6.818698610807358e-05,6.837379402291619e-05,1.428073889043457e-06,7.008735509995162e-05,6.643863888787696e-05,5,0.001953125
31713.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.435083448765097,1.4295581638440258,0.023885875764280598,1.4726774709044879,1.4121708632765837,5,6.24872266388654e-05,6.267487696026445e-05,1.3921078126536587e-06,6.432304054610283e-05,6.078063694135886e-05,5,0.001953125
33003.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4343357335160252,1.4288354609642149,0.023819496605090168,1.4718893367400805,1.4114668676462025,5,5.7025063994503934e-05,5.721191438196818e-05,1.3503856055290693e-06,5.879061536829428e-05,5.536778579100599e-05,5,0.001953125
34346.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4335745766319188,1.4281002412916695,0.023751364540073698,1.4710833689398781,1.4107512046724389,5,5.1817125055043735e-05,5.200161656853138e-05,1.3032722463077967e-06,5.350724475870987e-05,5.0216206674987374e-05,5,0.001953125
35742.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4328028367678027,1.4273552834948269,0.023681743143090288,1.4702626396994032,1.4100265987134577,5,4.6880661498193216e-05,4.706134424001448e-05,1.2512665448569868e-06,4.849086622959395e-05,4.534248511132774e-05,5,0.001953125
37195.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4320213138192932,1.426601374468489,0.023610715700556367,1.469428065686947,1.4092938325323494,5,4.221655013035166e-05,4.2392090817109695e-05,1.194801633623118e-06,4.374289151093426e-05,4.074691286044493e-05,5,0.001953125
38707.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4312321215723418,1.4258405658903603,0.023538488053361794,1.4685819836355338,1.4085549161421393,5,3.783190699154336e-05,3.80011073759342e-05,1.1344540068265116e-06,3.9271153803466474e-05,3.6435850985272415e-05,5,0.001953125
40280.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4304375175675035,1.4250750428484518,0.023465284628938345,1.4677269142210343,1.4078119845384673,5,3.3731756652026455e-05,3.389356756716281e-05,1.0708672782262047e-06,3.508145577458937e-05,3.2413489922780075e-05,5,0.001953125
41917.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4296393967046854,1.4243066356580627,0.0233913017347101,1.4668650142926387,1.4070668238466255,5,2.9916659518236044e-05,3.007018715400256e-05,1.0047004938810035e-06,3.117512847387904e-05,2.8679540116181585e-05,5,0.001953125
44058.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4286398591025056,1.4233450163910473,0.02329805005481516,1.4657815403466063,1.4061351050173336,5,2.5546895743816142e-05,2.568906030211633e-05,9.194319073767923e-07,2.669018767741583e-05,2.4414564737684968e-05,5,0.001953125
45848.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4278423867110763,1.4225783535601215,0.02322321033940482,1.4649140422746445,1.4053929297604377,5,2.237097501297354e-05,2.2503459679196608e-05,8.501558011351658e-07,2.342234699596476e-05,2.132390504424024e-05,5,0.001953125
47712.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4270483042920705,1.4218154333033282,0.023148336040478674,1.4640476862936616,1.404654954780755,5,1.947003910631549e-05,1.959249291478366e-05,7.806673220837489e-07,2.0430482332738155e-05,1.8508571367591162e-05,5,0.001953125
49651.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4262607521020123,1.4210592543512528,0.023073764715022822,1.4631860771703091,1.4039240749187722,5,1.6840227204129928e-05,1.6952477649150223e-05,7.117876771526782e-07,1.771164759675807e-05,1.596366739582917e-05,5,0.001953125
51669.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.425481580728751,1.4203115680270504,0.022999718647254953,1.4623314314258378,1.40320197219154,5,1.4471062680755808e-05,1.4573093410041088e-05,6.442025936375514e-07,1.5256095865234243e-05,1.367785114516208e-05,5,0.001953125
53769.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4247130299857604,1.4195744911719697,0.022926462973431767,1.4614864057542931,1.4024906761403464,5,1.2351936335685423e-05,1.2443882848674259e-05,5.785949368596e-07,1.3053940767350749e-05,1.1639654836659186e-05,5,0.001953125
55954.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4239572467963229,1.418850042742069,0.02285426009311537,1.4606535689913718,1.401792115481401,5,1.0470572409235318e-05,1.055270886198187e-05,5.155889179295706e-07,1.109355346481942e-05,9.83601958852841e-06,5,0.001953125
58228.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.423215923379202,1.418139797307407,0.02278333466694011,1.459834999596063,1.4011077844613267,5,8.812553284451476e-06,8.885272242052078e-06,4.557089110019826e-07,9.361039526773628e-06,8.251870811028791e-06,5,0.001953125
60594.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4224909443610658,1.417445505594941,0.02271393496361512,1.4590329960719919,1.4004393414522922,5,7.363233002453329e-06,7.427031730809521e-06,3.994236910028522e-07,7.842211033573375e-06,6.871976968138645e-06,5,0.001953125
63056.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4217836916777828,1.4167684289896465,0.022646265738306564,1.4582493067874092,1.3997879680644896,5,6.106483799798892e-06,6.1619405094478176e-06,3.4708332514435686e-07,6.521257265088354e-06,5.679773729887163e-06,5,0.001953125
65618.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4210953597712948,1.4161096424018345,0.022580517583482448,1.457485474312795,1.3991546617639745,5,5.025819246519503e-06,5.0735729957973684e-06,2.989422819921995e-07,5.38189920609473e-06,4.6584583053848894e-06,5,0.001953125
68285.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4204266770599734,1.41546976863608,0.022516839498003392,1.456742523243681,1.398539981287252,5,4.104307385058119e-06,4.145035244972702e-06,2.551407726184077e-07,4.407281837638527e-06,3.790925241002476e-06,5,0.001953125
71059.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.419778860214997,1.4148498926765711,0.02245542855050137,1.4560220180436485,1.3979449254411682,5,3.3261204109873193e-06,3.3605252628431046e-06,2.1576859927057147e-07,3.5816025120719465e-06,3.0612370592680456e-06,5,0.001953125
73946.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.419151877497748,1.4142499012777536,0.022396363470331207,1.4553241299528816,1.3973693392785866,5,2.674523849432949e-06,2.7033058107824066e-06,1.807600764616058e-07,2.8879739623380008e-06,2.452742521258886e-06,5,0.001953125
76950.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.4185459168117185,1.4136698892481083,0.022339743046853752,1.45464926581715,1.396813265729817,5,2.1340879282461832e-06,2.1579329983590854e-06,1.4999777819456644e-07,2.310761836819223e-06,1.950159765728271e-06,5,0.001953125
80076.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.417960678171605,1.4131094839534657,0.022285617822081428,1.4539972789574227,1.396276298059427,5,1.6900233256544966e-06,1.7095875269739924e-06,1.2328067397751833e-07,1.8348820493855448e-06,1.5389509301507305e-06,5,0.001953125
83329.0,3.4,4.0,0.8944271909999159,4,2,5,0.0,0.0,0.0,0,0,5,3.4,4.0,0.8944271909999159,4,2,5,1.417395607051009,1.4125680701746477,0.02223401098070285,1.453367726704239,1.395757796656841,5,1.3286085995059686e-06,1.344507046500977e-06,1.0035104015598036e-07,1.4462603307556314e-06,1.2057160874599272e-06,5,0.001953125
86715.0,3.4,4.0,0.8944271909999159,4,2,5,0.0,0.0,0.0,0,0,5,3.4,4.0,0.8944271909999159,4,2,5,1.4168497384987535,1.4120446421729558,0.022184903181859984,1.4527596950986017,1.3952567483533986,5,1.037208036208495e-06,1.0500058614663574e-06,8.090245681831494e-08,1.131859174960349e-06,9.382009297437875e-07,5,0.001953125
90238.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4163221926629412,1.4115382803093046,0.0221382761217942,1.4521723494994325,1.3947722235704816,5,8.045968613774955e-07,8.148056694358757e-07,6.46112364489207e-08,8.800396108687214e-07,7.255830927230902e-07,5,0.001953125
93904.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4158115426452562,1.4110475462995604,0.02209405469716474,1.4516042294036442,1.3943027982706815,5,6.206389462685484e-07,6.287121773226075e-07,5.112687301679263e-08,6.802268110613636e-07,5.581613701567937e-07,5,0.001953125
97719.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4153161872342694,1.4105708413980047,0.022052140482248638,1.4510536632867321,1.393846897700277,5,4.7649465042285905e-07,4.828275682160308e-07,4.009889579160995e-08,5.231487914337636e-07,4.275304145716837e-07,5,0.001953125
101688.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.414834486687841,1.410106538250146,0.022012422376176545,1.450518919172597,1.393402923062993,5,3.6458246426606543e-07,3.695143039081378e-07,3.118895650322434e-08,4.0081130163855035e-07,3.265274624328448e-07,5,0.001953125
105819.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.414364309381972,1.4096525443273054,0.0219747393728989,1.449997701801927,1.392968834598626,5,2.7839505637684254e-07,2.822113644483071e-07,2.4070981502436484e-08,3.0631316239562217e-07,2.4904813601766253e-07,5,0.001953125
110118.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.413903682353428,1.409206928829783,0.021938934961183546,1.4494878758793044,1.3925427514247903,5,2.1255631790046985e-07,2.1549432038960499e-07,1.8449889511216724e-08,2.3392435128188677e-07,1.900805679821366e-07,5,0.001953125
114592.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.413450454733792,1.4087675982744134,0.02190482978677776,1.4489870934469538,1.3921226415489099,5,1.6262216483167476e-07,1.6487572462692016e-07,1.4058894233475298e-08,1.788828439130904e-07,1.45509554502917e-07,5,0.001953125
119246.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4130026355356056,1.4083326233991953,0.02187224808707372,1.4484931685820903,1.3917066346068694,5,1.2500416388422464e-07,1.2672958300110916e-07,1.0665118014022785e-08,1.373240881273243e-07,1.1203339266411483e-07,5,0.001953125
124090.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4125577496206703,1.4078996128497203,0.021840971985998804,1.4480033687430696,1.39129242283596,5,9.67964285245082e-08,9.811746158517608e-08,8.064958428887233e-09,1.0610192528421882e-07,8.699652745367545e-08,5,0.001953125
129130.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.412113739564021,1.4074665878750068,0.021810808815187654,1.447515411660179,1.390878097443447,5,7.573937368112425e-08,7.675306367581678e-08,6.08993340732608e-09,8.275863687459062e-08,6.834628278708334e-08,5,0.001953125
134376.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4116682462932988,1.4070312813584906,0.021781541495902786,1.4470266749603649,1.3904614778065054,5,6.006007191064072e-08,6.084138423805016e-08,4.5995592303777406e-09,6.535663383552444e-08,5.448202208796459e-08,5,0.001953125
139834.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4112193341520105,1.406591843757491,0.021752979160138713,1.4465349948685136,1.3900407865968722,5,4.841078579273237e-08,4.901717680376083e-08,3.481491990478548e-09,5.2416835245701245e-08,4.419362052132622e-08,5,0.001953125
145514.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4107648248275046,1.4061461911503093,0.021724914569147685,1.4460379371801237,1.3896140254187759,5,3.975951743899207e-08,4.023450899100026e-08,2.6456307454042804e-09,4.2802153937536685e-08,3.655930095193977e-08,5,0.001953125
151425.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.410302738560391,1.405692434899644,0.02169715462020194,1.4455332832467251,1.3891793855390087,5,3.333449974890581e-08,3.3710868826553074e-08,2.022027016187988e-09,3.565939077479548e-08,3.08927601287714e-08,5,0.001953125
157576.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.409831214847094,1.4052288031822262,0.02166951605692324,1.445018944350649,1.3887351723401375,5,2.8560910691908883e-08,2.8863232758719482e-08,1.5570097053585377e-09,3.035134170482625e-08,2.668467423951063e-08,5,0.001953125
163976.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4093485172014089,1.4047536446172348,0.02164182671469336,1.4444929682491838,1.388279808328893,5,2.501294830263178e-08,2.5259612629140105e-08,1.2099703146270492e-09,2.640507021505481e-08,2.3558743714947318e-08,5,0.001953125
170636.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4088528873257533,1.4042652835573388,0.021613918208038912,1.4439533816509946,1.3878116939545004,5,2.2375490344890757e-08,2.258025214332033e-08,9.504833184752986e-10,2.3470182735230914e-08,2.1236898810008592e-08,5,0.001953125
177567.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.408342698371266,1.4037621699282818,0.021585635604025925,1.4433983583978638,1.3873293507236406,5,2.0416502883281322e-08,2.0589683094365128e-08,7.56066489695086e-10,2.128861197652284e-08,1.951446176384226e-08,5,0.001953125
184779.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4078165217264835,1.403242944730721,0.021556841263072363,1.442826292571793,1.3868314836607931,5,1.8964745701963814e-08,1.9114125087382905e-08,6.102001325049559e-10,1.9670011735114944e-08,1.8240279409249457e-08,5,0.001953125
192283.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4072729732377776,1.402706288049564,0.0215274064409035,1.4422356315940288,1.3863168352753321,5,1.7892790028614473e-08,1.8024258363087134e-08,5.007148114845921e-10,1.847289982508092e-08,1.7301711468883253e-08,5,0.001953125
200093.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4067105642984827,1.4021507715695452,0.021497203484622036,1.441624714887329,1.3857840437975966,5,1.7105207162834285e-08,1.722323691432921e-08,4.1861161688562006e-10,1.7591476302201994e-08,1.661425820685729e-08,5,0.001953125
208219.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4061281980491689,1.4015753486088658,0.021466132348129652,1.4409923129511477,1.3852321129448877,5,1.6530736777277587e-08,1.663873977009792e-08,3.572548618497367e-10,1.694685301257656e-08,1.6114711636811628e-08,5,0.001953125
216677.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4055244404274003,1.400978634196166,0.02143408114094327,1.4403368354217343,1.3846597212936989,5,1.6115143907345377e-08,1.6215717654734072e-08,3.1162544496857304e-10,1.6479044525016014e-08,1.5754921730124635e-08,5,0.001953125
225477.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4048983701955327,1.400359745231285,0.0214009710176039,1.439657253834343,1.3840660280539228,5,1.581765136993245e-08,1.5912773771755775e-08,2.7795349965594636e-10,1.614296978008934e-08,1.5498676863604374e-08,5,0.001953125
234635.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4042487120676275,1.3997174441335707,0.02136670957079121,1.438952160046876,1.3834498515961369,5,1.5607100970066178e-08,1.5698266695165014e-08,2.5332776929577956e-10,1.5904157144167342e-08,1.5318343140853905e-08,5,0.001953125
244164.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.403574469336488,1.3990507645535932,0.021331223795210196,1.4382204525609674,1.3828102696705993,5,1.5460022552466216e-08,1.5548353515157065e-08,2.3551753463657035e-10,1.5736602431069965e-08,1.5193152190334068e-08,5,0.001953125
254080.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.4028744893297638,1.3983585822574123,0.021294436530662417,1.437460864358505,1.382146207790646,5,1.535871346640137e-08,1.5445042131979794e-08,2.2279574933945036e-10,1.562064141268776e-08,1.5107497103920223e-08,5,0.001953125
264398.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.402147739514008,1.397639888601176,0.021256280416875533,1.4366722620397423,1.3814567016476447,5,1.528999146464328e-08,1.53749279228412e-08,2.138353102589039e-10,1.5541582391387846e-08,1.5049810847192145e-08,5,0.001953125
275136.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.4013930190964072,1.3968935058278618,0.021216682166265936,1.4358533323576397,1.3807406240515934,5,1.5244120686521798e-08,1.5328105216968833e-08,2.0761896699973283e-10,1.548852951523113e-08,1.5011600097385086e-08,5,0.001953125
286309.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.4006093759677622,1.396118499855389,0.021175583919867326,1.4350030341600746,1.3799970810433042,5,1.5214032209586034e-08,1.52973776063673e-08,2.0337780405412426e-10,1.545353444271705e-08,1.498673841627686e-08,5,0.001953125
297936.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.399795610473173,1.3953136899545173,0.02113291673504888,1.434120059501772,1.379224941569992,5,1.5194648825690534e-08,1.527757315426951e-08,2.0053450077559036e-10,1.5430857716259506e-08,1.497085833744886e-08,5,0.001953125
310036.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.3989505538723948,1.3944779245063452,0.021088614784356873,1.4332031354080204,1.3784231021313953,5,1.5182397397713773e-08,1.526504982949784e-08,1.9866367442562364e-10,1.5416436979786036e-08,1.4960910807176654e-08,5,0.001953125
322627.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.398073135330052,1.3936101475875555,0.021042618511102097,1.432251096223379,1.3775905507421684,5,1.5174807596546706e-08,1.5257288131126264e-08,1.97456941861801e-10,1.5407446482670168e-08,1.495480594071833e-08,5,0.001953125
335730.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.3971621015235602,1.3927091219339165,0.020994859639426017,1.4312625790931937,1.3767261012108105,5,1.5170202271906236e-08,1.5252576485056926e-08,1.966944994161759e-10,1.5401955297922422e-08,1.4951137914966373e-08,5,0.001953125
349364.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.3962163643741365,1.391773773073601,0.020945279169118543,1.4302364010395328,1.3758287233628606,5,1.5167468248940634e-08,1.5249778196538477e-08,1.962231834155677e-10,1.5398673156150993e-08,1.494898262142955e-08,5,0.001953125
363551.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.3952346533343696,1.3908028456130095,0.020893808962849758,1.4291711814938346,1.374897213328511,5,1.5165881334499588e-08,1.5248153344819792e-08,1.9593834572731395e-10,1.5396754709673078e-08,1.4947744984850873e-08,5,0.001953125
378314.0,2.8,3.0,0.44721359549995787,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.44721359549995787,3,2,5,1.394215655821418,1.3897950422655256,0.02084037896509815,1.428065494530032,1.373930326967512,5,1.5164981601180745e-08,1.524723175484817e-08,1.9577021601454456e-10,1.539565915885864e-08,1.494705109284242e-08,5,0.001953125
393677.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3931580185872126,1.3887490253115173,0.020784917166890297,1.42691787024271,1.3729267813007622,5,1.5164483774351175e-08,1.5246721643021592e-08,1.9567338064418639e-10,1.5395048526569346e-08,1.4946671598476485e-08,5,0.001953125
409664.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3920604180374534,1.3876634862215655,0.02072735321553648,1.425726870969509,1.3718853213296742,5,1.5164215220594983e-08,1.5246446350305536e-08,1.9561901389280774e-10,1.539471668594509e-08,1.4946469322935974e-08,5,0.001953125
426299.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.390921561326707,1.3865371467939371,0.020667618418186113,1.4244910924245167,1.370804721143565,5,1.5164074091740586e-08,1.5246301606311815e-08,1.9558928648152234e-10,1.5394541045242706e-08,1.4946364316422578e-08,5,0.001953125
443610.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3897399149914615,1.3853684908087969,0.020605631468596123,1.423208869194159,1.3696835264835703,5,1.5164001870030778e-08,1.524622747706682e-08,1.9557346369930683e-10,1.5394450579718663e-08,1.4946311225449595e-08,5,0.001953125
461625.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3885139823716133,1.3841560384276508,0.020541312968959446,1.4218785757347843,1.3685203180087528,5,1.5163965882935446e-08,1.52461904872468e-08,1.9556526895535833e-10,1.5394405292856962e-08,1.4946285061853008e-08,5,0.001953125
480372.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3872423054008383,1.382898347980677,0.020474585507544135,1.4204986282981886,1.3673137130159638,5,1.51639483985538e-08,1.5246172463807983e-08,1.9556113673898318e-10,1.539438328535433e-08,1.4946272451321426e-08,5,0.001953125
499879.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3859234664804538,1.3815940178307033,0.020405373746837593,1.4190674869540982,1.3660623672310186,5,1.5163940076040553e-08,1.5246163831192192e-08,1.9555910205435547e-10,1.5394372915598625e-08,1.4946266450050465e-08,5,0.001953125
520178.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3845558213925881,1.380241422232292,0.020333590397915442,1.417583365748472,1.364764721400766,5,1.5163936145257272e-08,1.5246159698647228e-08,1.95558115596395e-10,1.539436818253097e-08,1.494626356538203e-08,5,0.001953125
541301.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3831377742564872,1.3788389832690708,0.020259150641363934,1.41604453106041,1.3634192621869268,5,1.5163934249193915e-08,1.5246157649273005e-08,1.9555763552017e-10,1.5394366092253098e-08,1.4946262098667577e-08,5,0.001953125
563283.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3816675796530133,1.3773849751594593,0.020181961735634815,1.4144490868656587,1.36202433442395,5,1.5163933261282564e-08,1.5246156527956738e-08,1.955573912418308e-10,1.5394365199469092e-08,1.494626125127641e-08,5,0.001953125
586157.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.380143681480308,1.37587785938446,0.020101940803085225,1.4127953424525872,1.3605784626311628,5,1.516393266165684e-08,1.5246155801642317e-08,1.955572524434919e-10,1.539436483051616e-08,1.4946260661054228e-08,5,0.001953125
609960.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3785643156861997,1.3743158917955953,0.02001899396986262,1.4110813813060774,1.3590799740855497,5,1.516393221883849e-08,1.5246155233079766e-08,1.955571584962915e-10,1.539436468214738e-08,1.4946260169597215e-08,5,0.001953125
634729.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3769277822937134,1.3726973916470462,0.019933030645428174,1.4093053563031837,1.3575272569228107,5,1.5163931833621217e-08,1.5246154720625905e-08,1.9555708234010237e-10,1.539436462305568e-08,1.494625971032159e-08,5,0.001953125
660503.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3752323171829475,1.3710206147910406,0.019843956787178763,1.4074653505653507,1.3559186384861321,5,1.5163931465083845e-08,1.5246154222373984e-08,1.9555701235460504e-10,1.5394364598531247e-08,1.4946259256212948e-08,5,0.001953125
687325.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3734759675804404,1.3692836305423297,0.019751668353376845,1.4055592423229148,1.3542522671977077,5,1.5163931097032452e-08,1.524615372169597e-08,1.9555694371573495e-10,1.5394364586680856e-08,1.4946258796895118e-08,5,0.001953125
715235.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3716570568160633,1.3674847813124957,0.019656075720834065,1.4035852092944683,1.3525265535083206,5,1.516393072330706e-08,1.524615321238837e-08,1.95556874538634e-10,1.539436457896028e-08,1.4946258328430173e-08,5,0.001953125
744279.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3697736010627148,1.3656221057817786,0.019557073035707577,1.40154109569079,1.3507396165183962,5,1.5163930341749002e-08,1.5246152692207466e-08,1.9555680409725724e-10,1.5394364572356606e-08,1.494625784959432e-08,5,0.001953125
774502.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3678237734473384,1.3636937978933512,0.01945456260094661,1.3994249158995526,1.3488897243116764,5,1.5163929951586767e-08,1.524615216044665e-08,1.9555673213587136e-10,1.53943645656816e-08,1.4946257359925104e-08,5,0.001953125
805952.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.3658056505533955,1.3616979561528393,0.019348441552766042,1.3972345793665215,1.3469750534466658,5,1.5163929552633977e-08,1.5246151616918833e-08,1.9555665860580952e-10,1.539436455857942e-08,1.494625685934725e-08,5,0.001953125
838679.0,2.4,2.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.3637172856470592,1.3596326560481093,0.01923860570793284,1.3949679700642408,1.3449937584312608,5,1.516392914489031e-08,1.524615106173205e-08,1.955565835008703e-10,1.5394364550907366e-08,1.4946256347905392e-08,5,0.001953125
872734.0,2.4,2.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.3615567802176471,1.3574960208001823,0.019124953327182743,1.3926230241392783,1.3429440395940315,5,1.516392872845564e-08,1.524615049500187e-08,1.9555650680985333e-10,1.5394364542551935e-08,1.4946255825833177e-08,5,0.001953125
908172.0,2.4,2.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.359322102117615,1.3552860415130783,0.01900737554966997,1.3901975325282507,1.3408239705481089,5,1.516392830347609e-08,1.5246149916898886e-08,1.9555642852476307e-10,1.5394364533501348e-08,1.4946255293342884e-08,5,0.001953125
945049.0,2.4,2.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.3570112859146835,1.3530007753133473,0.018885766932674207,1.3876893584135594,1.3386316882686864,5,1.5163927870087737e-08,1.5246149327747095e-08,1.955563487463852e-10,1.5394364523720275e-08,1.494625475056179e-08,5,0.001953125
983423.0,2.4,2.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.354622378365074,1.3506382914253536,0.018760022587448015,1.3850963780481922,1.3363653413580834,5,1.5163927428512568e-08,1.5246148727817918e-08,1.955562674639239e-10,1.5394364513163892e-08,1.4946254197850877e-08,5,0.001953125
1023356.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3521533250400934,1.3481965590523384,0.018630032213911588,1.3824163577004505,1.3340229824860947,5,1.516392697898351e-08,1.5246148117424817e-08,1.9555618475764648e-10,1.5394364501805908e-08,1.4946253635437895e-08,5,0.001953125
1064910.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.349602229693967,1.3456737038745747,0.01849569375878473,1.3796472351874893,1.331602814445525,5,1.5163926521798083e-08,1.5246147497023035e-08,1.9555610063873123e-10,1.5394364489604935e-08,1.494625306378054e-08,5,0.001953125
1108152.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3469670570226946,1.3430677140966714,0.018356897772205016,1.376786797245432,1.3291029081577181,5,1.5163926057199638e-08,1.524614686697312e-08,1.9555601521668118e-10,1.539436447654938e-08,1.4946252483147313e-08,5,0.001953125
1153150.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3442458917064495,1.3403766966220003,0.018213541054356696,1.373832960719284,1.3265214484146322,5,1.5163925585566538e-08,1.524614622780579e-08,1.9555592849549713e-10,1.539436446255325e-08,1.4946251894122425e-08,5,0.001953125
1211974.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3407206860874326,1.3368905656203482,0.018027779377867252,1.3700062538314857,1.3231772650104838,5,1.5163924986762174e-08,1.5246145416914242e-08,1.9555581844371258e-10,1.539436444376272e-08,1.4946251146740912e-08,5,0.001953125
1261186.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3377991769721391,1.3340014553625572,0.017873790914219825,1.36683480812156,1.3204058085270032,5,1.5163924500802974e-08,1.5246144759348086e-08,1.9555572914932213e-10,1.5394364427652273e-08,1.4946250540653544e-08,5,0.001953125
1312397.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.3347855179509032,1.331021231898075,0.01771490952291605,1.3635632661676158,1.3175469634200485,5,1.5163924009210185e-08,1.524614409465431e-08,1.9555563886175872e-10,1.5394364410564204e-08,1.494624992790518e-08,5,0.001953125
1365687.0,2.2,2.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.447213595499958,3,2,5,1.331677983950036,1.3279481904275068,0.017551041854288907,1.3601897509656327,1.3145990950391564,5,1.5163923512505485e-08,1.52461434235188e-08,1.955555476614923e-10,1.5394364392463487e-08,1.494624930916155e-08,5,0.001953125
1421141.0,2.0,2.0,0.7071067811865476,3,1,5,0.0,0.0,0.0,0,0,5,2.0,2.0,0.7071067811865476,3,1,5,1.3284748084885303,1.3247805852338241,0.017382092369277215,1.3567123405310593,1.3115605294406358,5,1.516392301125527e-08,1.5246142746768832e-08,1.955554556467879e-10,1.5394364373326895e-08,1.4946248685215002e-08,5,0.001953125
1478848.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.3251742628782424,1.3215167080007644,0.017207967529856018,1.3531291539004617,1.3084296285053871,5,1.516392250601087e-08,1.5246142065158607e-08,1.9555536294186772e-10,1.5394364353155672e-08,1.4946248056713773e-08,5,0.001953125
1538897.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.3217749017345906,1.3181551305899641,0.0170285887735511,1.3494386177033368,1.3052050228109593,5,1.5163921997497376e-08,1.524614137965057e-08,1.955552696671537e-10,1.539436433198923e-08,1.494624742458978e-08,5,0.001953125
1601384.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.3182751817275749,1.3146943280216488,0.016843872422749987,1.3456390523024653,1.3018852499583542,5,1.516392148631919e-08,1.52461406911653e-08,1.9555517594621235e-10,1.5394364309709354e-08,1.4946246789609867e-08,5,0.001953125
1666408.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.3146737120745402,1.3111329261784002,0.01665374292298192,1.3417289437758584,1.2984689921691583,5,1.5163920973258244e-08,1.524614000068815e-08,1.9555508189088054e-10,1.5394364286399974e-08,1.4946246152779418e-08,5,0.001953125
1734074.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.3109691098381206,1.3074695587057188,0.016458125230323434,1.3377067868581343,1.294954939001749,5,1.5163920459027295e-08,1.5246139309259774e-08,1.955549877052747e-10,1.539436426206619e-08,1.4946245514972053e-08,5,0.001953125
1804487.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.3071603512155603,1.30370321438345,0.01625696338898027,1.3335714663888463,1.2913421205472257,5,1.5163919944493286e-08,1.5246138618020577e-08,1.9555489344326511e-10,1.5394364236648494e-08,1.494624487725129e-08,5,0.001953125
1877758.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.303246462205716,1.2998329312250778,0.01605020423192192,1.3293219215221985,1.2876296139776366,5,1.516391943046224e-08,1.5246137928034232e-08,1.9555479933117644e-10,1.5394364210285547e-08,1.494624424070069e-08,5,0.001953125
1954005.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.2992264955929738,1.2958577737112744,0.015837796191300386,1.3249571207805628,1.2838165216908928,5,1.5163918917807245e-08,1.524613724055505e-08,1.9555470548049428e-10,1.5394364182895287e-08,1.4946243606376436e-08,5,0.001953125
2033348.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2950998228764627,1.2917771214560638,0.015619704754855518,1.320476379077996,1.2799022481896902,5,1.5163918407387768e-08,1.524613655671455e-08,1.9555461211366724e-10,1.5394364154592154e-08,1.494624297534079e-08,5,0.001953125
2115912.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2908659975825103,1.2875905340297933,0.015395905283030682,1.3158792093746445,1.275886370395068,5,1.516391790017838e-08,1.5246135877806316e-08,1.9555451937394188e-10,1.5394364125373862e-08,1.4946242348759445e-08,5,0.001953125
2201829.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.286524681729264,1.2832976782334709,0.015166379156503715,1.3111652428891574,1.271768567867166,5,1.516391739711112e-08,1.5246135205128685e-08,1.955544274239297e-10,1.539436409528743e-08,1.4946241727845774e-08,5,0.001953125
2291234.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.282075877890954,1.2788985575611296,0.014931126080834757,1.3063344811427957,1.2675488428918364,5,1.5163916899166825e-08,1.524613453993574e-08,1.9555433643736012e-10,1.539436406442957e-08,1.4946241113801283e-08,5,0.001953125
2384269.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2775197539547096,1.2743933388993427,0.014690154859792493,1.3013871057397695,1.26322735422837,5,1.5163916407279708e-08,1.5246133883485165e-08,1.955542465968481e-10,1.539436403279216e-08,1.49462405077791e-08,5,0.001953125
2481082.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2728567253634462,1.2697824338396022,0.014443487779122082,1.2963235677307277,1.2588044950889614,5,1.5163915922470455e-08,1.5246133237182284e-08,1.9555415808543284e-10,1.5394364000519654e-08,1.494623991101009e-08,5,0.001953125
2581825.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2680875793029573,1.2650666214632829,0.014191167212259463,1.2911447225295147,1.2542810109004534,5,1.5163915445701863e-08,1.5246132602209746e-08,1.9555407107069656e-10,1.5394363967694298e-08,1.494623932465409e-08,5,0.001953125
2686660.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2632132196071655,1.2602467960862684,0.013933242158090855,1.285851552963739,1.2496577573230905,5,1.516391497793799e-08,1.5246131979908635e-08,1.9555398575118684e-10,1.5394363934392576e-08,1.4946238749945753e-08,5,0.001953125
2795751.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2582350745437059,1.255324370470507,0.013669789846811822,1.2804456121469614,1.2449360870071615,5,1.51639145201474e-08,1.524613137151719e-08,1.955539023012313e-10,1.5394363900728217e-08,1.4946238187939902e-08,5,0.001953125
2909272.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.253154753047435,1.2503009358902306,0.013400897577474563,1.2749286502256914,1.2401175235158381,5,1.5163914073242262e-08,1.524613077829008e-08,1.9555382086012e-10,1.5394363866739058e-08,1.4946237639915233e-08,5,0.001953125
3027402.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.247974306365844,1.2451785208376565,0.01312667658515603,1.2693028985470463,1.2352040094769614,5,1.5163913638160844e-08,1.5246130201308757e-08,1.955537415914617e-10,1.5394363832625157e-08,1.494623710690882e-08,5,0.001953125
3150329.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2426960791309494,1.2399594437513997,0.0128472541740721,1.2635709079612591,1.2301977653198477,5,1.5163913215747052e-08,1.5246129641796852e-08,1.9555366467953312e-10,1.539436379843406e-08,1.494623658991117e-08,5,0.001953125
3278247.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2373228715862854,1.2346464734168254,0.012562782312537515,1.2577357250112071,1.2251014431420777,5,1.516391280681714e-08,1.5246129100725546e-08,1.9555359026849389e-10,1.5394363764333003e-08,1.4946236089881296e-08,5,0.001953125
3411359.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2318578395711937,1.2292427300631947,0.012273432337570393,1.251800783322898,1.219918031854482,5,1.5163912412138926e-08,1.524612857915541e-08,1.9555351848675452e-10,1.5394363730432905e-08,1.494623560779213e-08,5,0.001953125
3549876.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2263045677868187,1.2237517578030088,0.011979398822271205,1.2457699831572104,1.2146509266882886,5,1.5163912032423264e-08,1.5246128077905145e-08,1.9555344944299943e-10,1.5394363696843403e-08,1.4946235144422147e-08,5,0.001953125
3694017.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.220667096165974,1.2181775507026626,0.01168090094981309,1.2396477200168134,1.2093039542330732,5,1.5163911668285587e-08,1.524612759774673e-08,1.955533832557903e-10,1.539436366370224e-08,1.4946234700564588e-08,5,0.001953125
3844011.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.214949867993813,1.2125245014849362,0.01137817973129844,1.2334388282536382,1.2038813232693506,5,1.5163911320278593e-08,1.5246127139441966e-08,1.9555332005465835e-10,1.5394363631143978e-08,1.4946234276737005e-08,5,0.001953125
4000095.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2091578331657922,1.2067975036309682,0.011071503424360042,1.2271486931324935,1.1983877227567898,5,1.5163910988872982e-08,1.5246126703488736e-08,1.9555325990014442e-10,1.5394363599336848e-08,1.494623387358258e-08,5,0.001953125
4162516.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.203296393293759,1.201001897108512,0.01076116456299427,1.2207831911182474,1.1928282698334542,5,1.5163910674440932e-08,1.524612629032143e-08,1.9555320284280294e-10,1.5394363568286526e-08,1.49462334914316e-08,5,0.001953125
4331533.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1973713548933067,1.19514342209563,0.010447477400430666,1.214348638914074,1.1872084654925872,5,1.516391037727277e-08,1.524612590033019e-08,1.955531489220489e-10,1.539436353817649e-08,1.4946233130705428e-08,5,0.001953125
4507412.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1913891250808486,1.1892284124934025,0.010130788175436726,1.2078520058378592,1.1815343802900928,5,1.5163910097557645e-08,1.5246125533648852e-08,1.955530982403413e-10,1.5394363509188802e-08,1.49462327914524e-08,5,0.001953125
4690433.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1853564816069464,1.1832635685606852,0.009811462826573768,1.2013006639038826,1.1758124363313998,5,1.516390983535728e-08,1.5246125190289604e-08,1.9555305070326888e-10,1.539436348129284e-08,1.4946232473829445e-08,5,0.001953125
4880886.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1792807267762442,1.1772561091270861,0.0094898950149865,1.1947025547771157,1.1700495533821977,5,1.5163909590635892e-08,1.524612487025473e-08,1.9555300638681993e-10,1.539436345462971e-08,1.4946232177669407e-08,5,0.001953125
5079070.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1731697192171278,1.171213803031196,0.009166507663056144,1.1880662240453448,1.164253179137223,5,1.5163909363292984e-08,1.5246124573267015e-08,1.9555296521859906e-10,1.5394363429279526e-08,1.494623190280176e-08,5,0.001953125
5285302.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1670316004366155,1.1651446987796674,0.008841738329374429,1.1814005240184688,1.1584310299985947,5,1.516390915306362e-08,1.5246124298984534e-08,1.9555292719776364e-10,1.5394363405307782e-08,1.4946231648877012e-08,5,0.001953125
5499909.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1608750512105663,1.1590573780888536,0.008516052613027804,1.1747148918936883,1.152591334416921,5,1.5163908959622783e-08,1.5246124046893795e-08,1.9555289224079166e-10,1.5394363382788134e-08,1.4946231415439403e-08,5,0.001953125
5723230.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1547092184690118,1.1529608836281777,0.008189940108401588,1.1680192700704133,1.1467427637037486,5,1.5163908782578177e-08,1.5246123816402673e-08,1.955528601986268e-10,1.539436336169568e-08,1.494623120210841e-08,5,0.001953125
5955618.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1485436474202004,1.1468646519461052,0.007863910634425849,1.1613240321482396,1.1408943678138708,5,1.5163908621378758e-08,1.5246123606792453e-08,1.9555283105884172e-10,1.5394363342106137e-08,1.4946231008018723e-08,5,0.001953125
6197442.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1423882186326317,1.1407784512998198,0.00753849072787409,1.154639914310439,1.1350555158271007,5,1.516390847540128e-08,1.524612341715233e-08,1.95552804695858e-10,1.539436332403831e-08,1.4946230832438226e-08,5,0.001953125
6449086.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1362531612334021,1.1347123947455389,0.007214224165914465,1.14797802936905,1.129235908625468,5,1.5163908344009498e-08,1.5246123246700883e-08,1.9555278097397396e-10,1.5394363307434174e-08,1.4946230674499298e-08,5,0.001953125
6710947.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1301490737743562,1.1286769608091665,0.0068916728995634564,1.1413498891451046,1.1234455988379064,5,1.516390822640784e-08,1.524612309431315e-08,1.9555275978912106e-10,1.5394363292293056e-08,1.4946230533275613e-08,5,0.001953125
6983440.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1240867714619307,1.1226828424714126,0.006571408825849896,1.1347672383275436,1.1176948460601128,5,1.51639081219103e-08,1.524612295901099e-08,1.955527409171131e-10,1.5394363278617997e-08,1.4946230407981827e-08,5,0.001953125
7266998.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.118077259561908,1.1167409209050174,0.006254012253085123,1.128242025380384,1.1119940917379014,5,1.516390802952565e-08,1.5246122839565014e-08,1.955527243109709e-10,1.5394363266319598e-08,1.4946230297156576e-08,5,0.001953125
7562068.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.112131776003158,1.1108623076272564,0.005940074045970175,1.121786448627699,1.1063539996701848,5,1.5163907948534725e-08,1.524612273491384e-08,1.9555270967621353e-10,1.5394363255323853e-08,1.494623020025625e-08,5,0.001953125
7869120.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1062615581182325,1.1050581138850886,0.005630183236563136,1.115412702860294,1.100785234787995,5,1.516390787796628e-08,1.524612264381543e-08,1.9555269697955513e-10,1.539436324565432e-08,1.4946230115839426e-08,5,0.001953125
8188640.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1004779372468225,1.099339544207318,0.005324931991079749,1.109133082004656,1.095298552913921,5,1.5163907816914986e-08,1.5246122565129866e-08,1.9555268600850228e-10,1.5394363237096283e-08,1.4946230042768984e-08,5,0.001953125
8521134.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.094792199002896,1.09371775824621,0.005024908247595078,1.1029598274234864,1.0899046681802744,5,1.5163907764607294e-08,1.524612249768208e-08,1.9555267650427482e-10,1.5394363229672036e-08,1.4946229980494946e-08,5,0.001953125
8867129.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0892155060317525,1.0882037943951244,0.0047306917063484714,1.0969050441533927,1.0846141796777953,5,1.516390771998871e-08,1.5246122440335453e-08,1.955526685615477e-10,1.5394363223270307e-08,1.4946229927007926e-08,5,0.001953125
9227173.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0837588329915895,1.0828085054811116,0.004442850519563174,1.0909806305042293,1.0794375096507063,5,1.5163907682363382e-08,1.5246122391929883e-08,1.9555266176270986e-10,1.5394363217767153e-08,1.494622988225558e-08,5,0.001953125
9601835.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0784328938223118,1.0775424868191905,0.004161937630494909,1.0851981993763509,1.074384834323021,5,1.5163907650865625e-08,1.524612235147192e-08,1.9555265611033795e-10,1.5394363213121456e-08,1.4946229844712607e-08,5,0.001953125
9991710.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0732479979936849,1.0724159340319426,0.0038884834235426886,1.079568922562957,1.0694659472955483,5,1.516390762478978e-08,1.524612231797475e-08,1.9555265138603868e-10,1.539436320925504e-08,1.4946229813834295e-08,5,0.001953125
10397416.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0682140232863273,1.0674386160789997,0.003622994575420947,1.0741035016629827,1.0646902334468296,5,1.516390760336033e-08,1.5246122290440393e-08,1.9555264748255923e-10,1.5394363205990924e-08,1.4946229788381197e-08,5,0.001953125
10819595.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.063340322473913,1.0626197829196058,0.0033659494691392917,1.0688120673105075,1.0600665800820799,5,1.5163907585807516e-08,1.5246122268024153e-08,1.9555264447658943e-10,1.5394363203362564e-08,1.4946229767253095e-08,5,0.001953125
11258915.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0586356209683803,1.0579680642302756,0.0031177931747169278,1.0637040686636163,1.0556032794697587,5,1.5163907571837832e-08,1.524612225002769e-08,1.9555264182472206e-10,1.5394363201173933e-08,1.4946229750794097e-08,5,0.001953125
11716075.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0541078929787036,1.0534913468706673,0.0028789313288834334,1.0587881396179974,1.0513079109658354,5,1.5163907560545764e-08,1.5246122235688905e-08,1.9555263992896275e-10,1.5394363199406033e-08,1.494622973707149e-08,5,0.001953125
12191796.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.049764381456927,1.0491967945120773,0.0026497316207328273,1.054072121169269,1.0471873595288879,5,1.5163907551734302e-08,1.5246122224385578e-08,1.9555263834375943e-10,1.5394363198090684e-08,1.494622972668202e-08,5,0.001953125
12686834.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0456114001228776,1.0450906517977867,0.002430513788028515,1.0495628471818985,1.0432476274928517,5,1.5163907544979856e-08,1.5246122215586818e-08,1.9555263692235202e-10,1.5394363197003792e-08,1.494622971924254e-08,5,0.001953125
13201973.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0416543406169574,1.0411782513225873,0.0022215504258718847,1.045266152858487,1.0394938409513248,5,1.5163907539648995e-08,1.5246122208858968e-08,1.9555263602174527e-10,1.539436319613069e-08,1.4946229712957757e-08,5,0.001953125
13738028.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0378975852386378,1.0374639272674007,0.0020230627888132026,1.041186780657745,1.035930166598713,5,1.5163907535718123e-08,1.52461222036691e-08,1.9555263518104809e-10,1.539436319552887e-08,1.494622970823442e-08,5,0.001953125
14295850.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.034344424514561,1.0339509338203452,0.0018352168010378307,1.0373282913793074,1.0325597331985852,5,1.5163907532501906e-08,1.5246122199806366e-08,1.955526349009896e-10,1.5394363195042183e-08,1.494622970418079e-08,5,0.001953125
14876321.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0309970535987438,1.0306414415533864,0.0016581231707222155,1.033693060750482,1.0293846278911998,5,1.516390753019814e-08,1.524612219700061e-08,1.9555263462011644e-10,1.539436319466593e-08,1.494622970119727e-08,5,0.001953125
15480361.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0278564990835795,1.0275364650142582,0.0014918337495422437,1.0302822003193375,1.0264058265626392,5,1.5163907528664953e-08,1.5246122194889115e-08,1.9555263425814647e-10,1.5394363194523573e-08,1.494622969907843e-08,5,0.001953125
16108928.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.024922609217184,1.0246358530296673,0.0013363411513586995,1.0270955470498795,1.0236231844475592,5,1.516390752752031e-08,1.524612219346565e-08,1.955526338712144e-10,1.5394363194043494e-08,1.494622969804176e-08,5,0.001953125
16763018.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.022194053377302,1.0219382881835055,0.001191578760966892,1.0241316628060424,1.0210354356060478,5,1.516390752683582e-08,1.524612219236986e-08,1.9555263366802675e-10,1.539436319420708e-08,1.494622969745964e-08,5,0.001953125
17443666.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0196683292471715,1.0194412939348676,0.0010574210431963666,1.0213878420237958,1.0186401998065917,5,1.5163907526231914e-08,1.524612219163097e-08,1.9555263364868848e-10,1.539436319411008e-08,1.4946229696501343e-08,5,0.001953125
18151951.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0173417730165117,1.0171412447537052,0.0009336838989637777,1.0188601224824512,1.0164339923842654,5,1.516390752571456e-08,1.52461221910344e-08,1.955526333859381e-10,1.539436319370665e-08,1.4946229696357923e-08,5,0.001953125
18888995.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0152096108991628,1.0150334171289697,0.0008201271054935007,1.0165433407786197,1.0144122733841996,5,1.5163907525487166e-08,1.524612219065951e-08,1.9555263363850232e-10,1.5394363194328296e-08,1.4946229695266164e-08,5,0.001953125
19655965.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.013266013874418,1.0131120437868468,0.000716456829325965,1.0144311911402584,1.0125694998534343,5,1.5163907524897387e-08,1.5246122190399645e-08,1.9555263359212116e-10,1.5394363193309272e-08,1.494622969501205e-08,5,0.001953125
20454078.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0115041635995559,1.011370378973651,0.0006223286442585454,1.0125162962310947,1.0108991888086813,5,1.516390752529928e-08,1.5246122190345498e-08,1.9555263326079979e-10,1.5394363193813958e-08,1.494622969577326e-08,5,0.001953125
21284598.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0099163538584839,1.0098007988846216,0.0005373523751520601,1.0107903164585923,1.009394013961009,5,1.5163907525275e-08,1.524612219087413e-08,1.955526332711161e-10,1.5394363193246585e-08,1.4946229696219095e-08,5,0.001953125
22148840.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0084940873198343,1.0083948974661097,0.0004610966456128224,1.0092440541092105,1.008045898034671,5,1.516390752485191e-08,1.5246122190283535e-08,1.9555263357647453e-10,1.5394363193897133e-08,1.4946229695564948e-08,5,0.001953125
22819974.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0075305270658022,1.007442446762536,0.00040934781315911807,1.0081963443359523,1.0071326554728377,5,1.51639075249433e-08,1.524612218984295e-08,1.9555263289303208e-10,1.5394363193278362e-08,1.494622969548225e-08,5,0.001953125


==> data/thm2_new/evolution_d_5_alpha_0.00390625.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,14.4,12.0,4.929503017546495,21,9,5,13.4,12.0,3.646916505762094,19,10,5,27.8,28.0,4.324349662087931,32,21,5,4.965748512865813,4.971995977660088,0.014763543090421253,4.979064466242842,4.945166700202604,5,0.5722278344046592,0.5721615283918726,0.0006292843145012459,0.5730802173122814,0.5715973444332454,5,0.00390625
1.0,14.6,13.0,4.8270073544588685,21,9,5,13.4,12.0,3.646916505762094,19,10,5,28.0,28.0,4.301162633521313,32,21,5,4.965778905186076,4.972127118207124,0.01471136836230682,4.979235876182958,4.945242857400261,5,0.5721505476936523,0.5720946212873397,0.0006227823773614004,0.5729924991031254,0.5715222517560808,5,0.00390625
5.0,15.0,14.0,4.47213595499958,21,10,5,13.0,11.0,3.391164991562634,18,10,5,28.0,29.0,4.183300132670378,32,21,5,4.965723133422109,4.9724352854705876,0.014467277925792619,4.9797836284977715,4.945524324290795,5,0.5718377967164406,0.5718181312368416,0.0006004935488447117,0.5726380082028653,0.5712139207672962,5,0.00390625
9.0,16.4,18.0,5.029910535983717,23,10,5,12.6,11.0,2.701851217221259,16,10,5,29.0,29.0,5.1478150704934995,34,21,5,4.965252843634042,4.97243304723606,0.014124352997578327,4.979696034789517,4.945677579245037,5,0.5715200639533723,0.5715269725996087,0.0005828968962689728,0.5722793328073005,0.5708912657091157,5,0.00390625
13.0,17.6,19.0,5.128352561983234,24,11,5,11.6,11.0,2.3021728866442674,14,9,5,29.2,29.0,4.764451699828639,34,22,5,4.964001685332176,4.969835904782529,0.013545618373258557,4.978334188765514,4.945455042987699,5,0.571196089869216,0.5712206220250319,0.0005731788199405902,0.5719236080915493,0.5705540763841703,5,0.00390625
17.0,18.4,20.0,5.9413803110051795,26,11,5,11.2,11.0,2.3874672772626644,14,8,5,29.6,29.0,5.594640292279746,36,22,5,4.961573572782131,4.965165313346829,0.012671853472299974,4.975135523360642,4.944528339578837,5,0.5708574930168206,0.5708788666584068,0.0005751859008645928,0.5715693417273338,0.5701935153075484,5,0.00390625
21.0,20.2,23.0,5.630275304103699,26,12,5,11.2,11.0,2.3874672772626644,14,8,5,31.4,31.0,5.594640292279746,37,23,5,4.957440236070316,4.958624101170302,0.01161619336786426,4.969582205112351,4.9422464064404625,5,0.5705025118605691,0.5705158997922579,0.0005868486849509966,0.5712095701463907,0.5698033382726949,5,0.00390625
25.0,20.6,23.0,5.412947441089743,26,13,5,11.0,11.0,2.23606797749979,14,8,5,31.6,32.0,5.319774431308156,37,24,5,4.951193470242086,4.949805122060057,0.010454784414829022,4.962338936861357,4.9382492296408875,5,0.5701278408476287,0.5701262815446421,0.0006073462087071308,0.5708403413969185,0.5693849457507681,5,0.00390625
29.0,21.8,23.0,5.449770637375486,28,14,5,10.8,10.0,2.280350850198276,14,8,5,32.6,33.0,5.594640292279746,38,24,5,4.94243569847676,4.938358183912324,0.009490783378281978,4.955110066514885,4.932032792308145,5,0.5697285822397273,0.5697099174997448,0.0006386722599513058,0.5704523756994898,0.5689283316894507,5,0.00390625
33.0,22.2,24.0,5.674504383644443,28,14,5,10.6,10.0,2.4083189157584592,14,8,5,32.8,34.0,6.220932405998316,38,23,5,4.930800711124118,4.927684702442683,0.009151889548326417,4.945240089992414,4.923191767373557,5,0.5692968019462025,0.5692487466062897,0.0006810535580513423,0.5700401351416491,0.5684279676129418,5,0.00390625
37.0,23.2,24.0,5.630275304103699,29,16,5,10.6,10.0,2.4083189157584592,14,8,5,33.8,36.0,5.805170109479997,39,25,5,4.916097304925965,4.91499382650895,0.009902081476841965,4.932525847126161,4.906149911394962,5,0.5688283834724905,0.5687389941688205,0.0007348632986998625,0.5696005714645451,0.5678791720635059,5,0.00390625
41.0,24.0,24.0,6.082762530298219,31,17,5,10.6,10.0,2.4083189157584592,14,8,5,34.6,37.0,6.024948132556827,41,26,5,4.898031730311979,4.896423885764112,0.011794111413268249,4.916614725533172,4.885083861184815,5,0.5683152941812002,0.5681775756407991,0.000798999427133325,0.569124486598035,0.5672735584510109,5,0.00390625
45.0,25.4,25.0,6.18869937870632,33,18,5,10.6,10.0,2.4083189157584592,14,8,5,36.0,38.0,6.164414002968977,43,27,5,4.876494773630867,4.877888969572161,0.014608760858581727,4.897390927323266,4.860535006603436,5,0.5677536104202862,0.5675655459245315,0.0008725468790004048,0.5686503025129095,0.5666067123224025,5,0.00390625
49.0,27.0,27.0,7.0710678118654755,35,19,5,10.4,10.0,2.6076809620810595,14,8,5,37.4,41.0,7.266360849833979,45,27,5,4.851322640629254,4.85566299093192,0.01812105043515386,4.874654036257799,4.832248885271139,5,0.5671369375683468,0.5668884936770227,0.0009577983525139626,0.5681527871615379,0.5658726516121135,5,0.00390625
53.0,27.4,27.0,7.569676347110225,36,19,5,10.4,10.0,2.6076809620810595,14,8,5,37.8,41.0,7.661592523751182,46,27,5,4.822439095303052,4.829687510132398,0.02207050569007562,4.8481421671663805,4.798697036699036,5,0.5664554715175536,0.5661368031977787,0.0010562539894376352,0.5676068487494359,0.5650619538882202,5,0.00390625
57.0,28.0,28.0,8.06225774829855,37,19,5,10.4,10.0,2.6076809620810595,14,8,5,38.4,42.0,8.173126696681019,47,27,5,4.789713557090544,4.799777422670184,0.026339693014498806,4.817778235151963,4.75943669821682,5,0.5657004208684924,0.5653021869515145,0.0011687867427598998,0.5670025923195409,0.5641625354492361,5,0.00390625
61.0,29.6,30.0,8.532291603080617,39,21,5,10.4,10.0,2.6076809620810595,14,8,5,40.0,44.0,8.426149773176359,47,29,5,4.753159079247111,4.766093760891086,0.030835406586129852,4.783474703400807,4.716089063636853,5,0.5648635361724146,0.5644537189138399,0.001297691891469432,0.5663337228761579,0.5631613070687127,5,0.00390625
65.0,31.0,31.0,9.027735042633894,41,22,5,10.2,10.0,2.4899799195977463,14,8,5,41.2,45.0,9.06642156531451,49,30,5,4.7128142123546635,4.728617668891635,0.035498898317791676,4.745283424305718,4.668786472415163,5,0.5639348023978638,0.5635222351245428,0.0014431339726016866,0.5655902209729597,0.5620471448966192,5,0.00390625
69.0,31.6,33.0,9.289779329994873,41,22,5,10.2,10.0,2.4899799195977463,14,8,5,41.8,47.0,9.523654760647302,50,30,5,4.668736547364317,4.6872889641454725,0.04015497414599573,4.703130685556016,4.617707763461489,5,0.5629025288401327,0.5624810812553188,0.0016071449871647673,0.5647663566377983,0.5608070392499859,5,0.00390625
73.0,32.2,34.0,9.808159868191384,42,22,5,10.2,10.0,2.4899799195977463,14,8,5,42.4,48.0,10.064790112068906,51,30,5,4.62099274728685,4.642217279490517,0.0448458671693132,4.659509093642222,4.562945310954468,5,0.561756644126343,0.5613252589346543,0.0017911760000992305,0.563854201029112,0.5594288358937249,5,0.00390625
77.0,32.6,35.0,9.60728889958036,42,22,5,10.2,10.0,2.4899799195977463,14,8,5,42.8,49.0,9.984988733093294,51,30,5,4.56968049135282,4.59346715264554,0.04940121281018523,4.613719156036007,4.504866027661853,5,0.5604845585334093,0.5600390398220079,0.0019961640858716725,0.5628431625952648,0.5579003735946899,5,0.00390625
81.0,33.0,37.0,9.772410142846033,42,22,5,9.8,10.0,2.3874672772626644,13,7,5,42.8,50.0,10.473776778220932,51,29,5,4.514982686275628,4.541143712960514,0.05382781413722083,4.564489102882471,4.443629737831986,5,0.5590719500413117,0.5586128799050725,0.0022237483226513,0.5617208517222183,0.5562043951800126,5,0.00390625
85.0,33.6,38.0,9.838699100999074,42,22,5,9.6,9.0,2.4083189157584592,13,7,5,43.2,50.0,10.449880382090504,51,29,5,4.457064169238011,4.4853417402902265,0.05807742612227148,4.511918165515533,4.3794674320928735,5,0.557503530524141,0.5570325205545296,0.0024750372627674877,0.5604732215129183,0.5543237966062772,5,0.00390625
89.0,34.4,38.0,9.235799911215054,43,24,5,9.6,9.0,2.4083189157584592,13,7,5,44.0,51.0,9.746794344808965,51,31,5,4.396049899615511,4.426203943058599,0.06208415339645374,4.456159894922537,4.312590450829676,5,0.5557609197459239,0.5552771833685799,0.002752460228420965,0.559087047870241,0.5522371560791438,5,0.00390625
93.0,35.4,38.0,8.44393273303382,43,25,5,9.6,9.0,2.4083189157584592,13,7,5,45.0,51.0,9.027735042633894,52,32,5,4.332194964708286,4.364035851941545,0.06581511537996397,4.397333402165519,4.243333595331332,5,0.5538261055480656,0.5533255328839641,0.0030595792755149947,0.5575453715531621,0.5499229708130859,5,0.00390625
97.0,35.6,38.0,8.677557259966656,44,25,5,9.6,9.0,2.4083189157584592,13,7,5,45.2,51.0,9.20326029187483,52,32,5,4.265720869760802,4.29906648411092,0.0692596830240313,4.335707174760107,4.1719352469164095,5,0.5516785099048498,0.5511564017830951,0.0034002472895838533,0.5558332874271952,0.5473563891300615,5,0.00390625
101.0,36.4,38.0,8.677557259966655,46,26,5,9.6,9.0,2.4083189157584592,13,7,5,46.0,51.0,9.082951062292477,54,33,5,4.196888753469505,4.231541928214575,0.07239204579781595,4.271482498318103,4.098683212078658,5,0.5492955768836641,0.5487458176701792,0.003776533319796616,0.5539312204442727,0.5445122442432387,5,0.00390625
109.0,36.2,38.0,8.64291617453276,47,26,5,9.6,9.0,2.4083189157584592,13,7,5,45.8,50.0,9.038805230781334,55,33,5,4.053347823287707,4.089950045117064,0.07765664339967074,4.136182260208379,3.947901454067846,5,0.5437283684274679,0.5431180282793086,0.0046468102768246755,0.5494743710213689,0.5378804730312625,5,0.00390625
117.0,36.0,37.0,9.055385138137416,47,25,5,9.4,9.0,2.701851217221259,13,6,5,45.4,50.0,9.762171889492626,55,31,5,3.9037751036137935,3.941371874262986,0.08137079039045375,3.9929851385439163,3.793328291891423,5,0.5369077530963192,0.5362324863594647,0.005691805422020838,0.5439834009745579,0.529782376785077,5,0.00390625
125.0,36.0,36.0,8.631338250816034,46,26,5,9.4,9.0,2.701851217221259,13,6,5,45.4,49.0,9.208691546577072,54,32,5,3.7505981538460444,3.788576100103322,0.08353716252597224,3.8440613490300968,3.637220806516821,5,0.5285848027997823,0.5278360240669518,0.006940172302831734,0.5372463341985407,0.5199354545323545,5,0.00390625
133.0,36.2,37.0,8.074651695274538,45,27,5,9.4,9.0,2.701851217221259,13,6,5,45.6,50.0,8.734987120768983,53,33,5,3.596100638544379,3.6338663987569984,0.08422542453301932,3.6918180757026966,3.481818855605299,5,0.5184753314176839,0.5176409285459522,0.008417221431605478,0.529013953734226,0.5080271449703622,5,0.00390625
141.0,35.4,36.0,8.848728722251575,45,25,5,9.4,9.0,2.701851217221259,13,6,5,44.8,49.0,9.497368056467012,53,31,5,3.4423161854123263,3.4787586401046386,0.08351045818317285,3.5383727693311156,3.329069693040426,5,0.5062712424426192,0.5053310354716426,0.010140369218115015,0.519006373223979,0.49373396681748877,5,0.00390625
149.0,34.2,34.0,7.981227975693964,43,24,5,9.4,9.0,2.701851217221259,13,6,5,43.6,47.0,8.792041856133306,52,30,5,3.291289315535308,3.326130241690636,0.08154196709601295,3.3858965636951344,3.1807688908226863,5,0.49164785857684257,0.4905812217788205,0.01211750239643915,0.5069131317436281,0.4767257378680223,5,0.00390625
157.0,32.8,33.0,8.043631020876083,41,22,5,9.4,9.0,2.701851217221259,13,6,5,42.2,46.0,8.955445270895245,50,28,5,3.1449824804956705,3.1782716441555774,0.07845539038727195,3.2364434925048333,3.038655158674615,5,0.4742850394437269,0.4730660522037803,0.014335962157224059,0.49240381032871355,0.4567038817300073,5,0.00390625
165.0,30.8,33.0,8.526429498916883,40,20,5,9.4,9.0,2.701851217221259,13,6,5,40.2,45.0,9.523654760647302,49,26,5,3.004932051698171,3.0363746115883345,0.07440843071198133,3.091835567192988,2.9040351492263055,5,0.45389486699996767,0.4524929058359481,0.016758211408906425,0.47515340022182395,0.43343323675708245,5,0.00390625
173.0,28.4,31.0,7.733045971672483,37,18,5,9.4,9.0,2.701851217221259,13,6,5,37.8,41.0,8.955445270895245,46,24,5,2.872390657356636,2.901268719139845,0.06958418450832082,2.953611889178526,2.7779073894543256,5,0.4302642959920074,0.4286438881999558,0.019313315099431703,0.4548639992758681,0.40679529379709634,5,0.00390625
181.0,27.6,31.0,7.602631123499285,35,18,5,9.4,9.0,2.701851217221259,13,6,5,37.0,41.0,8.774964387392124,44,24,5,2.748315325137182,2.774345110378384,0.06428595422169868,2.823141445561876,2.6608015327894416,5,0.4033025232036243,0.40142802441417735,0.021889582496396946,0.43130842173107575,0.3768404393471297,5,0.00390625
189.0,26.2,29.0,7.328028384224505,34,17,5,9.4,9.0,2.701851217221259,13,6,5,35.6,39.0,8.473488065725943,43,23,5,2.633455018664626,2.656560696699943,0.05861261054005188,2.70124218064496,2.5533783313266496,5,0.3731006682493366,0.3709390870746111,0.024327168553959475,0.4043804445630334,0.34386177491270253,5,0.00390625
197.0,24.6,28.0,6.767569726275452,32,16,5,9.4,9.0,2.701851217221259,13,6,5,34.0,36.0,8.093207028119322,41,22,5,2.528158584338228,2.547960446339727,0.0526935533597069,2.588584803413586,2.4558673882846174,5,0.33997916398582484,0.33751036464759293,0.026429024521819004,0.3741538918601377,0.30841903993038644,5,0.00390625
207.0,23.0,24.0,5.385164807134504,28,16,5,9.4,9.0,2.701851217221259,13,6,5,32.4,32.0,7.231873892705819,41,22,5,2.4102579374238635,2.425826661026413,0.04519693627001866,2.4611660198821586,2.3478221536784805,5,0.295397662827065,0.2925454100425952,0.028260435920561672,0.3322284800463037,0.26195593222455554,5,0.00390625
219.0,21.2,21.0,5.118593556827891,27,14,5,9.4,9.0,2.701851217221259,13,6,5,30.6,30.0,7.05691150575094,38,20,5,2.2886945131875915,2.299210056149578,0.03645656848441805,2.3281605844510165,2.237810215464606,5,0.2395969837002297,0.23636417107007673,0.02880371106368825,0.2775305179649921,0.2059292334252849,5,0.00390625
231.0,19.8,20.0,4.8166378315169185,25,12,5,9.4,9.0,2.701851217221259,13,6,5,29.2,31.0,6.833739825307955,35,18,5,2.1878421682098175,2.193544437278509,0.028434434667068083,2.2163317867738717,2.1477809366552325,5,0.18495214388117148,0.18153781727412566,0.027232483622918257,0.22122306001210781,0.15354855837777615,5,0.00390625
243.0,18.4,18.0,3.847076812334269,23,13,5,9.4,9.0,2.701851217221259,13,6,5,27.8,28.0,5.848076606885378,34,19,5,2.1059750161196322,2.107275411759823,0.021588386171033248,2.127827350011767,2.075668027260938,5,0.13542570467171314,0.13211547402709578,0.023741904439715498,0.1674152355336614,0.10843209294824185,5,0.00390625
255.0,17.8,18.0,4.324349662087931,22,11,5,9.4,9.0,2.701851217221259,13,6,5,27.2,28.0,6.457553716385176,34,17,5,2.0408897541838167,2.03832909844998,0.01638111917659027,2.0622900811202904,2.019068633421288,5,0.0940373255193109,0.0911167225710856,0.01904780621413186,0.11999155300721125,0.07268128047925468,5,0.00390625
267.0,16.6,19.0,4.159326868617084,20,10,5,9.4,9.0,2.701851217221259,13,6,5,26.0,27.0,6.041522986797287,32,16,5,1.9901504512413113,1.987686476026886,0.013277828682349294,2.011269164861511,1.9754660595439493,5,0.06213894123060015,0.05979799541535106,0.014094695486384761,0.08154231551335672,0.04653885739272457,5,0.00390625
279.0,15.4,17.0,3.7815340802378077,19,10,5,9.4,9.0,2.701851217221259,13,6,5,24.8,25.0,5.805170109479997,32,16,5,1.9512916109159186,1.9468401358513014,0.012357438130159713,1.9722464073827646,1.9424244515479279,5,0.03937127797662561,0.0376594408929452,0.009678328133571891,0.052813163093515095,0.02877600613658642,5,0.00390625
291.0,15.0,17.0,3.391164991562634,18,10,5,9.4,9.0,2.701851217221259,13,6,5,24.4,25.0,5.412947441089743,31,16,5,1.9219896025971495,1.917733737900621,0.012943248667149479,1.9428554814082757,1.9113421861019284,5,0.02420955030956103,0.02305816753012717,0.006221610210076481,0.03291191089119246,0.017453830877321275,5,0.00390625
303.0,14.6,15.0,3.2093613071762426,18,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,24.0,5.244044240850758,30,16,5,1.9001802191452957,1.899493702482048,0.014131567836547681,1.921000646295768,1.8867010723603843,5,0.014699295280831148,0.013980416910113962,0.0037819260128746984,0.020016039259349833,0.010610508551124321,5,0.00390625
319.0,14.6,16.0,3.0495901363953815,17,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,24.0,5.0990195135927845,30,16,5,1.8797875888364224,1.8825533050058765,0.015754672186091855,1.9005802791804494,1.8624458099630512,5,0.007723397351236336,0.007377918037666171,0.001815273049453107,0.010282842833470444,0.005754845465279592,5,0.00390625
335.0,14.4,15.0,2.9664793948382653,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,24.0,5.118593556827891,30,16,5,1.866411134366987,1.8715064501749772,0.01704806107494969,1.8871899341032297,1.846446608230829,5,0.004435794700374918,0.004289649638490437,0.000817877705001658,0.0055846282618738485,0.003530208239023892,5,0.00390625
351.0,14.6,15.0,2.8809720581775866,17,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,25.0,5.1478150704935,30,16,5,1.8577229240245798,1.8643617647282509,0.017971680549757913,1.8784901244326704,1.8360158352356144,5,0.002954865204776734,0.0029051133173892524,0.0003497398211943329,0.003437043163032627,0.0025449913514085484,5,0.00390625
367.0,14.6,15.0,2.8809720581775866,17,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,25.0,5.1478150704935,30,16,5,1.85211595181432,1.859765566883214,0.018598060780952334,1.8728700503198874,1.8292683919371684,5,0.0023037241971689396,0.002297452443244789,0.0001425003692324927,0.002487520636471834,0.002114021035857664,5,0.00390625
383.0,14.6,15.0,2.8809720581775866,17,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,25.0,5.1478150704935,30,16,5,1.8485112629868499,1.8568184465880548,0.019010809117524497,1.869250144155331,1.8249248725505205,5,0.002017509942979434,0.002029830053438472,5.763388210188996e-05,0.002072666088248306,0.0019225267800750227,5,0.00390625
399.0,14.6,15.0,2.8809720581775866,17,10,5,9.4,9.0,2.701851217221259,13,6,5,24.0,25.0,5.1478150704935,30,16,5,1.8461978776411647,1.8549318345000658,0.019277825517913134,1.8669198392143855,1.8221361493951618,5,0.0018872948807418463,0.00189914591294192,3.1833425144531794e-05,0.0019094125221442576,0.001832265865482515,5,0.00390625
418.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.844500616767079,1.8535520030849204,0.019472296780975666,1.8652010747798498,1.8200911681663563,5,0.0018141906269194493,0.0018167003063490907,2.991023177369676e-05,0.00184847747981549,0.0017776519620764843,5,0.00390625
438.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8434550463263608,1.8527059923115448,0.019588567197087126,1.8641320151119856,1.818833824340337,5,0.0017729181485988579,0.0017721543461244505,3.121042080212766e-05,0.0018112763324899435,0.0017415549757406911,5,0.00390625
458.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8428471032155453,1.8522176370393122,0.01965186275901651,1.8635002723890841,1.8181057879121594,5,0.001744212061876518,0.00174244068802184,3.1509544443824794e-05,0.0017836055832068723,0.0017107118157641671,5,0.00390625
478.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8424877585304347,1.851932134977044,0.01968478446442835,1.8631171386417897,1.8176787244367938,5,0.0017198655435671432,0.0017178241310036937,3.127726940022957e-05,0.001759302728722819,0.001686202268744838,5,0.00390625
498.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8422692173312705,1.8517612705006448,0.019700377553742116,1.8628749828939561,1.8174223217475274,5,0.0016971917149546233,0.0016951179763269098,3.086017548500171e-05,0.0017363532726811567,0.0016639970891490663,5,0.00390625
521.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8421137049693423,1.8516424803568345,0.019706423606627024,1.8626926283001428,1.8172437855124222,5,0.0016720765078141755,0.001670054740275946,3.0316707907478943e-05,0.0017108031291925413,0.0016396499675621335,5,0.00390625
545.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8420090082179121,1.8515648740116295,0.019705502419256237,1.8625603293596464,1.817127611155776,5,0.0016465511488481643,0.0016446106446992678,2.9739058545544295e-05,0.0016847907192952948,0.0016149858180358665,5,0.00390625
569.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8419335281267686,1.8515104191413694,0.01970082859971797,1.862457678829834,1.8170472437150909,5,0.0016215867304117046,0.0016197322116298513,2.9169627165404603e-05,0.0016593365179123371,0.001590881841387044,5,0.00390625
593.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.841871934966144,1.851466594617711,0.019694289691544905,1.8623693476675522,1.8169841184911784,5,0.0015971387868997124,0.0015953689283862787,2.8613180171217605e-05,0.0016344043055494418,0.0015672774374260116,5,0.00390625
619.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.841811996689953,1.8514238694533764,0.019686200357466172,1.8622809258317534,1.8169244217661857,5,0.0015712139417929365,0.0015695326077806095,2.8026066067540106e-05,0.0016079633490920196,0.0015422430826027814,5,0.00390625
647.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8417500559263604,1.8513790869179203,0.01967697964121248,1.8621888634639516,1.8168638182000088,5,0.0015439288238887597,0.001542338712049226,2.741194931615981e-05,0.0015801328269313963,0.0015158891248741797,5,0.00390625
675.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8416881256950917,1.851333404969399,0.019667574345443778,1.8620973763540316,1.816803750403491,5,0.001517284607728636,0.0015157814703540002,2.6816189756356833e-05,0.001552953929980586,0.0014901476926363762,5,0.00390625
703.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8416249858864664,1.8512858558246041,0.019658147155323023,1.862005236229329,1.816742716098989,5,0.0014912654387460773,0.0014898451532886598,2.6238226905673885e-05,0.0015264105851176201,0.0014650037087832436,5,0.00390625
735.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8415507193245741,1.8512287540140686,0.019647439466885942,1.8618984983958236,1.816670989760884,5,0.0014622750247988657,0.0014609445663447296,2.559876934223709e-05,0.001496833662291244,0.0014369807643485474,5,0.00390625
767.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8414739790625685,1.8511685647284701,0.019636847861202168,1.8617899936281945,1.8165968501661809,5,0.0014340589352237851,0.0014328133276479318,2.498100654629934e-05,0.0014680441026679585,0.00140969837446402,5,0.00390625
799.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8413947435118296,1.8511053126879549,0.01962639276987222,1.8616796903481825,1.8165202360896968,5,0.001406595726284564,0.0014054302046964755,2.4384151387791353e-05,0.0014400201126077128,0.0013831362629702646,5,0.00390625
834.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8413053040958605,1.851032739174054,0.019615124007988483,1.8615570569100275,1.8164336649919703,5,0.0013773953522187262,0.0013763122082547942,2.375438656058704e-05,0.0014102205170953002,0.0013548854623444476,5,0.00390625
870.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8412104219281589,1.8509545614947989,0.019603719802515542,1.8614288764888591,1.8163417197903,5,0.0013482465685317915,0.0013472427299355562,2.3130773463207277e-05,0.001380470366039439,0.0013262626584852587,5,0.00390625
906.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8411127719754519,1.8508729887788102,0.01959250723690722,1.8612987708715496,1.8162469830584642,5,0.001319968622211905,0.0013190388482406386,2.2530660747278973e-05,0.0013516058049776476,0.001298348827073914,5,0.00390625
946.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8410012245586578,1.850778597354713,0.019580275155718457,1.86115213338919,1.8161386348782818,5,0.001289537362621491,0.0012886840421753834,2.1890273586959157e-05,0.0013205395463061983,0.0012683176750641055,5,0.00390625
986.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.84088668094789,1.8506804937645018,0.01956828226395875,1.8610035048242,1.816027241628508,5,0.0012601124148771104,0.0012593297176214378,2.127647429305159e-05,0.001290496750685316,0.001239288016053553,5,0.00390625
1028.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8407634164664217,1.8505737520051748,0.019555947756985517,1.8608455128478194,1.8159072230419353,5,0.0012302616919177955,0.0012295472156808294,2.06592963233287e-05,0.0012600151766658705,0.0012098470364781322,5,0.00390625
1072.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.840631243965118,1.8504581108019356,0.019543309691637385,1.8606781031041724,1.8157783731833923,5,0.001200097125426948,0.0011994479672323886,2.004132695778518e-05,0.0012292087578779753,0.0011801057641243795,5,0.00390625
1117.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.840493115377713,1.850336101568715,0.01953068474406795,1.8605051225463762,1.8156435505977715,5,0.0011703758257181653,0.0011697873421366923,1.943810549005747e-05,0.0011988505237551014,0.001150810944776036,5,0.00390625
1165.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.840342780042483,1.8502021225659517,0.019517552489144278,1.8603189053989093,1.815496628527298,5,0.0011398826040221026,0.0011393524315876508,1.8825128889217387e-05,0.0011676989294735721,0.0011207653350233933,5,0.00390625
1214.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8401864266477026,1.8500616169645592,0.01950450179561074,1.860127269001831,1.8153436286026485,5,0.001109990343864753,0.0011095133130995221,1.8230106147167658e-05,0.0011371562129094501,0.0010913221151779967,5,0.00390625
1266.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8400176475812677,1.8499087646895247,0.019491043087880328,1.8599224989335925,1.8151782527562208,5,0.0010795766980928527,0.0010791494870699115,1.763073175371277e-05,0.0011060753595539406,0.0010613761537795893,5,0.00390625
1319.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8398429471179274,1.849749402191138,0.019477737844994673,1.8597126157301835,1.8150068454326178,5,0.0010499049341296126,0.001049522026201736,1.7051887741432035e-05,0.0010757471394437898,0.0010321715817325251,5,0.00390625
1375.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8396557981127917,1.8495775313008138,0.019464128870586347,1.8594898949701961,1.814822972585358,5,0.0010199432066980655,0.0010196005370707345,1.6473354407224687e-05,0.0010451167205442016,0.0010026929846497412,5,0.00390625
1433.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8394595875976827,1.8493961966145702,0.019450516951205542,1.8592585303578724,1.814629924241832,5,0.0009903462706410658,0.0009900387126869318,1.590778711341205e-05,0.0010148531994806872,0.0009735849677056454,5,0.00390625
1493.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.839254477739506,1.8492055210866498,0.01943694824471918,1.8590188095078144,1.8144278279638109,5,0.0009611904455167011,0.0009609127598451262,1.5356427232466076e-05,0.0009850345615051422,0.0009449225795404909,5,0.00390625
1556.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.839037214840945,1.8490024346933336,0.019423256186843048,1.8587670680167556,1.8142134374093835,5,0.0009320958346852512,0.000931843067181558,1.4811951551139106e-05,0.0009552721253219597,0.0009163325314074284,5,0.00390625
1621.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8388114702477367,1.8487903332941547,0.019409718205207996,1.8585076870403077,1.8139903337205048,5,0.0009036230688186885,0.0009033897202819476,1.4284645766509486e-05,0.0009261393062169148,0.0008883657957246396,5,0.00390625
1689.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8385740587756623,1.848566198498231,0.01939618652093408,1.8582371219012814,1.8137553259423222,5,0.0008754244971840907,0.0008752052887216319,1.3767788853499288e-05,0.000897280388624629,0.0008606808261335386,5,0.00390625
1760.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.838325307232569,1.8483302995721274,0.019382735832080555,1.8579558973048407,1.813508684925698,5,0.0008476167885521399,0.0008474062983315136,1.326328766422703e-05,0.000868814696782399,0.0008333922364451784,5,0.00390625
1833.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8380691284804402,1.8480863396872835,0.019369615878959637,1.8576685303023535,1.8132542450482678,5,0.0008206646656514476,0.0008204574033892249,1.2779166401929237e-05,0.0008412181016395589,0.0008069557318809515,5,0.00390625
1909.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8378024805566961,1.8478314229723274,0.019356706533975945,1.8573716914941003,1.8129889388468468,5,0.0007942626337954728,0.0007936691350027066,1.2309479296004163e-05,0.0008141780382076135,0.0007810711832227609,5,0.00390625
1989.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8375223939572778,1.8475626822457454,0.01934392660144242,1.8570622364660607,1.81270974583035,5,0.0007681819716854028,0.0007671135043610877,1.184982757000704e-05,0.0007874603130496023,0.000755514221265941,5,0.00390625
2072.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8372329891584773,1.8472840536630086,0.019331523859289865,1.8567448665479411,1.8124207057881117,5,0.0007428552511051855,0.0007413432115908734,1.1407443136691427e-05,0.0007615082263517281,0.0007307084218787785,5,0.00390625
2158.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8369349354310867,1.8469961911212909,0.01931956946639879,1.8564204095486911,1.8121224286211808,5,0.0007183454688132491,0.0007164220841554116,1.098291496614264e-05,0.0007363867233542562,0.0007067147716842171,5,0.00390625
2248.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.836625532153938,1.846696488920016,0.01930800920043235,1.8560860501845795,1.811812141971439,5,0.0006944484254396174,0.0006921423735938003,1.0572231364479112e-05,0.0007118868849862945,0.0006833327086129845,5,0.00390625
2341.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8363090420623684,1.846389086946036,0.019297053833028197,1.8557465089913912,1.8114940505192312,5,0.0006714978916934304,0.0006688429052230137,1.0180640102065823e-05,0.000688351374316913,0.0006608879927532279,5,0.00390625
2438.0,14.4,15.0,2.701851217221259,17,10,5,9.4,9.0,2.701851217221259,13,6,5,23.8,25.0,4.868264577855235,29,16,5,1.8359829460504422,1.8460715576654976,0.019286664786607496,1.8553991859814336,1.8111655519592695,5,0.0006493017084703066,0.0006464317374328445,9.804367451191173e-06,0.0006655837113312072,0.0006391917137021033,5,0.00390625
2539.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8356482422426954,1.8457448873418845,0.01927693370882838,1.8550452755160054,1.8108275696744343,5,0.0006279278801220725,0.0006254452082501445,9.444120927621879e-06,0.0006436542311988217,0.0006183093770408309,5,0.00390625
2644.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.835305980790028,1.8454101230700157,0.019267947957926808,1.8546860079388465,1.8104810823045605,5,0.000607429700042618,0.0006052997013254578,9.100371069758526e-06,0.0006226182928211194,0.0005982919208978291,5,0.00390625
2753.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.834957250506332,1.8450683584780991,0.019259789872921613,1.8543226353652034,1.810127111299713,5,0.0005878462272654922,0.000586034483293531,8.773380658441888e-06,0.0006025167458414398,0.0005791762192053307,5,0.00390625
2867.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8346000660563064,1.8447176736851172,0.01925247721612791,1.853953224160688,1.809763549145807,5,0.0005690450423461009,0.0005675201072328637,8.460611226011284e-06,0.0005832144573846923,0.0005608317275712785,5,0.00390625
2985.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.834238796965374,1.844362389838866,0.01924616022774846,1.853582417670713,1.8093947530981085,5,0.0005512236369800661,0.0005499520660406404,8.165078129207928e-06,0.0005649150416503922,0.000543449738149112,5,0.00390625
3108.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8338716293023019,1.8440007590923222,0.01924086395377835,1.8532084664304045,1.8090187841927872,5,0.0005342484843903188,0.0005331999534825989,7.884361903692291e-06,0.0005474823101351827,0.0005268985098737242,5,0.00390625
3237.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8334970596712448,1.8436313278931582,0.01923664687584657,1.8528300110419886,1.8086339909825606,5,0.0005180223608925169,0.0005171687947215324,7.6167405012905625e-06,0.0005308173341490709,0.0005110817825573714,5,0.00390625
3371.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.833119468183925,1.8432584477601126,0.019233633618241378,1.852451635483489,1.8082447656328875,5,0.0005026953213335165,0.0005020066869976361,7.3646486648593235e-06,0.000515075187560052,0.0004961442770305222,5,0.00390625
3510.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8327401727538493,1.8428834595454153,0.01923189042744246,1.8520747694128028,1.807852380481782,5,0.0004882597303821036,0.0004875195366719219,7.127988073702101e-06,0.0005002490067852831,0.000482076938732672,5,0.00390625
3655.0,14.2,15.0,3.1144823004794873,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.6,25.0,5.272570530585627,29,15,5,1.8323578443754531,1.8425050850541247,0.019231474894676397,1.8516982223938088,1.8074553668654574,5,0.0004746067083640579,0.0004738150638394235,6.905081583118341e-06,0.00048622792747836125,0.0004687720857613508,5,0.00390625
3805.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.831976450085254,1.8421272857969226,0.01923244850220369,1.8513260171025447,1.8070577593640111,5,0.0004618135879694875,0.0004609715122535233,6.697362141806897e-06,0.0004730922799601418,0.00045630355832435514,5,0.00390625
3962.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8315922911786409,1.8417464296090562,0.019234883837716012,1.8509546763766886,1.8066556124650524,5,0.0004496936436661642,0.00044880202934006325,6.5020317232501286e-06,0.00046065121278209486,0.00044448790898307764,5,0.00390625
4125.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8312092421433117,1.8413663848453452,0.01923882500090772,1.8505880941146882,1.8062528888164795,5,0.0004383088115196084,0.0004373693932091975,6.3203733964852535e-06,0.00044896912041827,0.0004333841453979044,5,0.00390625
4295.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8308262586940178,1.8409861409712889,0.019244340724596243,1.8502253967697628,1.8058484125145338,5,0.0004275623339644377,0.0004265770220122397,6.151147512410286e-06,0.00043794742446385843,0.0004228966724261927,5,0.00390625
4471.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8304467591756837,1.840609114286246,0.019251428660472716,1.8498699245167243,1.805445732371691,5,0.000417482089451016,0.0004164534644306902,5.995092884462411e-06,0.0004276152783748495,0.00041296871940562296,5,0.00390625
4655.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8300675812819915,1.8402321800335841,0.019260195398286852,1.849518824131247,1.8050414350455737,5,0.0004079186339119464,0.0004068491454157281,5.8501942073350525e-06,0.0004178199537821487,0.00040345560903717344,5,0.00390625
4846.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8296919046644953,1.839858510039478,0.019270614626105558,1.8491751528092688,1.8046388581089676,5,0.0003988902275411382,0.00039778286495843377,5.717007356982859e-06,0.00040858048213966106,0.0003944869084943936,5,0.00390625
5044.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8293205181764047,1.8394888973160926,0.01928268138300752,1.8488396773152125,1.8042388345760845,5,0.00039035059363594566,0.0003892085462629374,5.59503157936601e-06,0.0003998495697709036,0.0003860146367965022,5,0.00390625
5250.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.828952274114932,1.839122201682838,0.019296446071791498,1.8485114023991362,1.8038401259323615,5,0.0003822131506322875,0.00038103958548149316,5.4831582831405345e-06,0.0003915386213369582,0.0003779510009624609,5,0.00390625
5466.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.828584500544551,1.8387557552673937,0.019312040996166863,1.8481880404894877,1.8034398210111033,5,0.0003743674779800055,0.00037316542428346563,5.379997347586326e-06,0.00038353477251410877,0.00037018492417477107,5,0.00390625
5690.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8282212719751167,1.8383936062650061,0.01932930287711389,1.8478732190698846,1.803042369595402,5,0.00036685128982899985,0.000365624125851787,5.28606362726038e-06,0.0003758761967485869,0.00036275212293733705,5,0.00390625
5923.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.827861275053025,1.8380344310963013,0.01934826582406578,1.8475657589957715,1.8026463992593795,5,0.00035958998546372023,0.0003583409551985423,5.200293351278311e-06,0.0003684863117409474,0.0003555772391908861,5,0.00390625
6166.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8275032666157371,1.8376769683792331,0.01936896584101809,1.847264561322317,1.8022506160361584,5,0.0003525182331757663,0.000351250450280806,5.121737377261028e-06,0.00036129800317820094,0.0003485943339366117,5,0.00390625
6418.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8271487856240587,1.8373227307184439,0.019391257501706453,1.846970823358902,1.8018568317988473,5,0.00034563138248783177,0.00034434793980398567,5.050061004979816e-06,0.0003543057652150226,0.00034179756750402166,5,0.00390625
6681.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8267949450683136,1.8369688052170783,0.019415247784706866,1.8466820168094606,1.801461977551715,5,0.0003388445482240014,0.0003375482842742724,4.98402921175859e-06,0.0003474225533465038,0.0003351020833986874,5,0.00390625
6954.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.826442883992171,1.8366163003606664,0.01944076672036274,1.846398895926621,1.8010674895297432,5,0.0003321574038016429,0.00033085105308154893,4.9232351163409516e-06,0.00034064712806019235,0.0003285066502164535,5,0.00390625
7238.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.826090886383588,1.8362634672719034,0.019467816676293583,1.8461198368791631,1.8006716478427198,5,0.0003255213597085008,0.00032420743221053263,4.86676783396414e-06,0.0003339292835900204,0.00032196258770197093,5,0.00390625
7534.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8257372310092002,1.8359085470325056,0.01949639600397805,1.8458432068778996,1.800272740185454,5,0.00031889477826894626,0.0003175755756434172,4.8137988896713965e-06,0.00032722592224768994,0.00031542823609112894,5,0.00390625
7842.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8253813039886846,1.8355508902900017,0.01952639915478762,1.8455682081464728,1.7998703261021556,5,0.0003122632681358408,0.00031094090546939315,4.763723621737706e-06,0.00032052154994646916,0.00030888893997696204,5,0.00390625
8163.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8250212083515092,1.8351885591007069,0.01955780956519087,1.8452930068225064,1.7994625406413767,5,0.0003055946364493258,0.00030427103232566065,4.715804833802006e-06,0.0003137827092629927,0.00030231260775032685,5,0.00390625
8497.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8246560908878802,1.834820665843224,0.019590505777008424,1.8450165354359642,1.7990487218169586,5,0.00029888190943303547,0.0002975588028763384,4.669506711392389e-06,0.00030700148400426293,0.0002956921171245015,5,0.00390625
8843.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.824286023253651,1.8344472618118917,0.01962426267174231,1.8447383714172865,1.7986292762543257,5,0.00029213987496796035,0.00029081882182163557,4.624450387337846e-06,0.00030019198393794517,0.00028904189804546674,5,0.00390625
9205.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.823905700622149,1.8340629734177911,0.019659336698722045,1.8444540318434555,1.7981985325340002,5,0.00028529044258219133,0.0002839728696362557,4.57967142052796e-06,0.00029327457988731395,0.0002822848273124218,5,0.00390625
9580.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8235171956072116,1.8336698789818284,0.01969529886297146,1.8441645423877402,1.7977591899987506,5,0.00027839332821129103,0.00027708049920857045,4.535148736657411e-06,0.000286308887001711,0.000275409250729955,5,0.00390625
9970.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8231172745465205,1.8332647006939842,0.01973220154532496,1.8438669385627722,1.7973079454267062,5,0.00027141585196969597,0.0002701089315429112,4.490286451785872e-06,0.0002792612684635217,0.0002684340336909151,5,0.00390625
10376.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8227037725583748,1.8328452407708435,0.01976999341764513,1.8435590452582962,1.7968427182693802,5,0.00026434824772182956,0.00026304831919813287,4.444671921730598e-06,0.0002721212827020746,0.0002613684525049877,5,0.00390625
10798.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8222755495979217,1.8324103441790145,0.019808525728294547,1.8432394404340053,1.7963625867297426,5,0.00025720079027085447,0.00025590885894991863,4.398050750581126e-06,0.00026489878380137527,0.00025422334044861676,5,0.00390625
11239.0,14.0,15.0,3.1622776601683795,17,9,5,9.4,9.0,2.701851217221259,13,6,5,23.4,24.0,5.224940191045253,29,15,5,1.8218284407416707,1.8319557850922321,0.019847915361204248,1.8429044307162215,1.795863250469852,5,0.0002499361944195376,0.00024865326579018266,4.34987979625795e-06,0.0002575555983503901,0.000246961918468211,5,0.00390625
11697.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.821363382877594,1.8314825258388392,0.019887824352524515,1.8425541344373435,1.7953461182503752,5,0.00024260253744847864,0.0002413295343378057,4.300199524218651e-06,0.00025013986389084316,0.0002396326749443229,5,0.00390625
12174.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.820877305090831,1.8309874581897134,0.019928269176694203,1.8421856680823954,1.7948081202848547,5,0.0002351835932941544,0.00023392145095633385,4.248643420762158e-06,0.00024263475331939063,0.0002322197687671417,5,0.00390625
12670.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.8203692353819096,1.8304696124002935,0.019969087752198376,1.8417977326094668,1.7942485199975076,5,0.00022769700780479312,0.00022644664342048128,4.1950893871870024e-06,0.00023505771518892473,0.00022474116546007772,5,0.00390625
13186.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.8198372653250157,1.829927067888238,0.02001019976777071,1.841388327475596,1.7936655395782317,5,0.00022014628866333795,0.00021890863377929987,4.1393300670056084e-06,0.00022741191906479834,0.00021720066576298328,5,0.00390625
13723.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.8192795742153227,1.8293579951221313,0.020051518255342404,1.8409555213742008,1.7930574999363822,5,0.00021253687719050406,0.0002113128864147313,4.081177541252162e-06,0.00021970250068566885,0.0002096039766456663,5,0.00390625
14282.0,13.8,15.0,2.949576240750525,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.2,24.0,5.118593556827891,29,15,5,1.818694440295171,1.828760667176881,0.020092949545110768,1.8404974627279178,1.7924228314486341,5,0.00020487599897975822,0.0002036666562692191,4.020460343808809e-06,0.00021193640910694656,0.00020195856756922086,5,0.00390625
14864.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8180802529592572,1.8281063292329744,0.020134393333057516,1.840012391364184,1.7917600854978333,5,0.00019717253009829744,0.00019597885288017992,3.957021497454578e-06,0.00020412227098701592,0.00019427354063366182,5,0.00390625
15470.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.817435525643694,1.8273933641709985,0.020175742862585125,1.8394986510794085,1.7910679464957833,5,0.00018943687278242437,0.00018825991412151086,3.890717493178284e-06,0.0001962702657757109,0.00018655950871743944,5,0.00390625
16100.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.816759985474259,1.8266472347341094,0.020216821542636293,1.8389555719123138,1.7903463909122368,5,0.00018169289178956343,0.00018053371226226168,3.821528157391054e-06,0.00018840425729394275,0.00017884049138454524,5,0.00390625
16755.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8160524570425296,1.8258667199205485,0.02025752001199598,1.8383817870352575,1.7895944133093293,5,0.00017395225610003978,0.00017281194937522084,3.7493383426803515e-06,0.0001805357525866208,0.0001711283282630055,5,0.00390625
17437.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8153108340813489,1.825049567663436,0.02029778139495224,1.8377751747927022,1.7888100225046584,5,0.00016621668795890724,0.00016509640795944576,3.6739371173425845e-06,0.0001726661454756685,0.0001634249466574804,5,0.00390625
18147.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8145342550981056,1.8241948942826387,0.020337477545127134,1.8371346258624617,1.7879925511631962,5,0.00015850148040681792,0.00015740240930613457,3.5952401657843053e-06,0.0001648106287091791,0.00015574578994372753,5,0.00390625
18886.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8137220488481696,1.8233020183113757,0.020376476636525066,1.8364592029144566,1.7871415236329515,5,0.00015082283134726132,0.0001497461741481044,3.513182574427893e-06,0.00015698533932914722,0.0001481071867263829,5,0.00390625
19654.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8128748523113898,1.822371686879248,0.02041459609311204,1.8357490846610949,1.7862578168063492,5,0.00014320737866070393,0.00014215432557835602,3.427832764094672e-06,0.00014921709748880394,0.0001405358239388558,5,0.00390625
20454.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8119902066621751,1.8214012401546003,0.020451799173089327,1.835001870825282,1.785339068501885,5,0.00013565285034867659,0.00013462466130652944,3.3389509054103754e-06,0.0001415032651208163,0.00013302962642192177,5,0.00390625
21286.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8110691901080371,1.820391894344159,0.020487898399106228,1.8342181456738402,1.784386592976518,5,0.00012818740084489982,0.0001271652752050574,3.24665914342327e-06,0.0001338722813848671,0.0001256167448752717,5,0.00390625
22152.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8101109134215339,1.819342699296323,0.020522797467390663,1.8333968512944134,1.7833996478644358,5,0.00012082101535363804,0.00011981168079597557,3.150889967475628e-06,0.00012633407829598046,0.00011830724993264688,5,0.00390625
23053.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8091158518904713,1.8182541922650517,0.020556354903649873,1.832538110020325,1.7823788886096767,5,0.00011357340913534379,0.00011262722177753884,3.05172312879077e-06,0.00011890858290682766,0.00011112084453115732,5,0.00390625
23991.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8080836520750811,1.8171259956082935,0.020588466595895617,1.8316413503038442,1.7813241053443307,5,0.00010645678049031899,0.00010554038409003752,2.949168816612358e-06,0.00011160808041968742,0.0001040697429033197,5,0.00390625
24967.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8070153550589958,1.8159592481096425,0.0206189932529919,1.8307072305519811,1.780236499786767,5,9.949166498213064e-05,9.86062333940682e-05,2.8433915208112766e-06,0.00010445346875375529,9.717438445200413e-05,5,0.00390625
25983.0,13.6,14.0,2.8809720581775866,16,9,5,9.4,9.0,2.701851217221259,13,6,5,23.0,24.0,5.1478150704935,29,15,5,1.8059112123280516,1.8147542169540591,0.020647831085595023,1.8297357474172455,1.7791164491539337,5,9.269149324856634e-05,9.183816748432114e-05,2.7344952491431666e-06,9.745843004333195e-05,9.044812639362812e-05,5,0.00390625
27040.0,13.4,14.0,2.701851217221259,16,9,5,9.4,9.0,2.701851217221259,13,6,5,22.8,24.0,5.06951674225463,29,15,5,1.8047728845559798,1.8135126987342047,0.020674851357564198,1.8287281635100263,1.777965741186034,5,8.607660535988415e-05,8.525644557353694e-05,2.622743096837413e-06,9.064383689520226e-05,8.391111162992181e-05,5,0.00390625
28140.0,13.4,14.0,2.701851217221259,16,9,5,9.4,9.0,2.701851217221259,13,6,5,22.8,24.0,5.06951674225463,29,15,5,1.8036012788585232,1.812235658695326,0.020699959478804285,1.8276851100941331,1.7767853764383894,5,7.966057316856135e-05,7.88745729078484e-05,2.508345516295431e-06,8.402369445278528e-05,7.757673300196558e-05,5,0.00390625
29285.0,13.4,14.0,2.701851217221259,16,9,5,9.4,9.0,2.701851217221259,13,6,5,22.8,24.0,5.06951674225463,29,15,5,1.8023976611613826,1.810924445604976,0.02072306485352196,1.826607563172886,1.7755766984138657,5,7.345723158562195e-05,7.270629926270939e-05,2.391571945939418e-06,7.761237044055685e-05,7.145858983284975e-05,5,0.00390625
30475.0,13.4,14.0,2.701851217221259,16,9,5,9.4,9.0,2.701851217221259,13,6,5,22.8,24.0,5.06951674225463,29,15,5,1.8011657193665465,1.8095830375926634,0.020744050678626433,1.825498711343883,1.7743434518095935,5,6.748997361190009e-05,6.677485370534301e-05,2.2729493395267535e-06,7.143424143644765e-05,6.557963210738402e-05,5,0.00390625
31713.0,13.4,14.0,2.701851217221259,16,9,5,9.4,9.0,2.701851217221259,13,6,5,22.8,24.0,5.06951674225463,29,15,5,1.7999063394891202,1.8082123533320795,0.020762870417897587,1.824359270457744,1.7730865425084381,5,6.176539278380452e-05,6.108673922001082e-05,2.1527565290631668e-06,6.549643425910892e-05,5.994617519137807e-05,5,0.00390625
33003.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7986198518238843,1.8068127032711063,0.020779490416992327,1.823189462394862,1.7718063139692661,5,5.6286898087186456e-05,5.56452814138223e-05,2.0312479329202686e-06,5.980284088849534e-05,5.456136093511371e-05,5,0.00390625
34346.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7973100119042047,1.8053881204906197,0.02079384404134519,1.821992647160652,1.7705065008327074,5,5.107086191238271e-05,5.046666209725902e-05,1.9090273941914984e-06,5.437092671865984e-05,4.9441014093805966e-05,5,0.00390625
35742.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7959817720149882,1.8039439338871213,0.020805881511401007,1.820773343634993,1.7691919815654051,5,4.613416230004379e-05,4.556752877155867e-05,1.7868232008865698e-06,4.921887003750392e-05,4.4601347014625025e-05,5,0.00390625
37195.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7946365427843993,1.8024816191202404,0.020815608422380293,1.8195328697582394,1.7678640957121832,5,4.147720329281101e-05,4.094815011962476e-05,1.6650495096874418e-06,4.434780985135037e-05,4.0042332420636747e-05,5,0.00390625
38707.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.793277996164882,1.8010051114351435,0.020823025406100495,1.8182746519260071,1.7665263980798505,5,3.710655932952457e-05,3.661489656429468e-05,1.544340815417865e-06,3.976543354290591e-05,3.5769928847477885e-05,5,0.00390625
40280.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7919100506106524,1.7995186163782497,0.020828152479713313,1.8170023890272642,1.7651826564347428,5,3.302663219693441e-05,3.257195730370473e-05,1.4253552875967794e-06,3.547728609746765e-05,3.178789209284569e-05,5,0.00390625
41917.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7905359977447648,1.7980256635013965,0.02083103042527496,1.815719235780664,1.7638359964854595,5,2.923730461135428e-05,2.881901954461594e-05,1.3086925506429922e-06,3.1484280426850644e-05,2.809549887296901e-05,5,0.00390625
44058.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7888151475857803,1.7961560961551901,0.020831550382342086,1.8141051052151749,1.7621535792766991,5,2.490643995198739e-05,2.4532498552468292e-05,1.1670544336573001e-06,2.690677815329088e-05,2.3883517700207998e-05,5,0.00390625
45848.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7874421757906986,1.7946645920915982,0.02082959546164726,1.8128117615411685,1.76081439340495,5,2.1765996098331865e-05,2.1426327124744306e-05,1.0579759250116112e-06,2.357688288313047e-05,2.0835476561581938e-05,5,0.00390625
47712.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7860750456240502,1.7931795291269184,0.020825629170066327,1.811519171474824,1.7594835206401773,5,1.890357663322902e-05,1.8596943824898512e-05,9.531560879077239e-07,2.053281771019659e-05,1.8062515113912412e-05,5,0.00390625
49651.0,13.2,14.0,2.4899799195977463,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.6,24.0,4.774934554525329,28,15,5,1.7847191635391488,1.791706785866193,0.020819760764150225,1.8102326170671015,1.7581660570183062,5,1.6314461211633534e-05,1.603941146034276e-05,8.532487609542944e-07,1.7770950998941215e-05,1.555924758738569e-05,5,0.00390625
51669.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.783377704424432,1.790249835281685,0.020812106396310565,1.8089552978781245,1.7568649076134761,5,1.3987383138114849e-05,1.3742316495653939e-05,7.586829186607716e-07,1.5280709589528598e-05,1.3313935065951517e-05,5,0.00390625
53769.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.7820545006788655,1.7888128848189493,0.02080279511229498,1.8076910572790044,1.7555836023168763,5,1.1910948259228504e-05,1.1694120538724982e-05,6.698772438728849e-07,1.3051371317973769e-05,1.1314723482806991e-05,5,0.00390625
55954.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.780753211079238,1.7873999747506966,0.020791965136078245,1.8064435940876384,1.7543254887466984,5,1.0072139484944331e-05,9.881687708675797e-06,5.871682823333101e-07,1.1070446679505606e-05,9.5482112225609e-06,5,0.00390625
58228.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.779476697033085,1.786014301646919,0.020779755871035453,1.8052158584859623,1.753093133042459,5,8.455876447154162e-06,8.289857994869032e-06,5.107683640215403e-07,9.323168019976606e-06,7.999047362721329e-06,5,0.00390625
60594.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.7782281364454167,1.7846594276385934,0.020766315455159785,1.8040111164807868,1.7518893993655036,5,7.046904631347537e-06,6.903315049003514e-06,4.408333181300446e-07,7.794496602160664e-06,6.651762905170203e-06,5,0.00390625
63056.0,13.0,13.0,2.449489742783178,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.4,24.0,4.827007354458868,28,15,5,1.7770098269498977,1.7833379804213874,0.02075178766298995,1.8028317957594244,1.7507162970809569,5,5.828590430434741e-06,5.705404581301773e-06,3.773903174182077e-07,6.4677953759314914e-06,5.489630187729548e-06,5,0.00390625
65618.0,12.8,13.0,2.2803508501982757,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.2,23.0,4.764451699828638,28,15,5,1.7758237291814065,1.7820522416472373,0.020736314456240176,1.801680002576049,1.7495755089181781,5,4.784032594172235e-06,4.679233955145705e-06,3.203759312912766e-07,5.32600713367072e-06,4.495741788567141e-06,5,0.00390625
68285.0,12.8,13.0,2.2803508501982757,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.2,23.0,4.764451699828638,28,15,5,1.7746709877380602,1.7808036257462754,0.02072002758577126,1.8005570521039256,1.7484679332848108,5,3.8959923017881756e-06,3.8076076355015172e-06,2.6962037502996145e-07,4.351558915621105e-06,3.65295509481351e-06,5,0.00390625
71059.0,12.8,13.0,2.2803508501982757,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.2,23.0,4.764451699828638,28,15,5,1.7735535782244547,1.7795944603465412,0.02070307081176506,1.7994650716777838,1.747395268937796,5,3.148395775886266e-06,3.0745047009918168e-06,2.2492591743583488e-07,3.5279990011550155e-06,2.945325162259911e-06,5,0.00390625
73946.0,12.8,13.0,2.2803508501982757,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.2,23.0,4.764451699828638,28,15,5,1.7724713151201257,1.7784247424801503,0.02068555497963412,1.7984040801212415,1.7463571436514203,5,2.524405466509308e-06,2.4631881995522037e-06,1.8594974316196987e-07,2.8378695317506373e-06,2.356280429858813e-06,5,0.00390625
76950.0,12.8,13.0,2.2803508501982757,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.2,23.0,4.764451699828638,28,15,5,1.7714243853826275,1.7772948782636004,0.02066759289160223,1.79737445487661,1.7453535505611777,5,2.0085521925460757e-06,1.9582980385554175e-06,1.5232590544180962e-07,2.265046669420233e-06,1.8706457832470838e-06,5,0.00390625
80076.0,12.6,13.0,2.1908902300206647,15,9,5,9.4,9.0,2.701851217221259,13,6,5,22.0,22.0,4.743416490252569,28,15,5,1.7704121307649845,1.77620436099418,0.020649279624822214,1.7963757399536642,1.7443836813076596,5,1.5860951192809508e-06,1.5452226095686465e-06,1.2362988829126916e-07,1.7940405484910002e-06,1.4740337214911116e-06,5,0.00390625
83329.0,12.4,13.0,2.6076809620810595,15,8,5,9.4,9.0,2.701851217221259,13,6,5,21.8,22.0,5.118593556827891,28,14,5,1.769433453236037,1.7751522055030187,0.020630697603207043,1.7954070402542126,1.7434463170879244,5,1.2434271048811738e-06,1.2104944960603247e-06,9.9408639481889e-08,1.4104516444282239e-06,1.153222198326447e-06,5,0.00390625
86715.0,12.4,13.0,2.6076809620810595,15,8,5,9.4,9.0,2.701851217221259,13,6,5,21.8,22.0,5.118593556827891,28,14,5,1.768486547508362,1.7741366571090587,0.02061191036182237,1.7944667543105657,1.7425395740971232,5,9.680848591635052e-07,9.417981364691583e-07,7.918846858067294e-08,1.1009941968088881e-06,8.961570117068053e-07,5,0.00390625
90238.0,12.4,13.0,2.6076809620810595,15,8,5,9.4,9.0,2.701851217221259,13,6,5,21.8,22.0,5.118593556827891,28,14,5,1.7675697634381602,1.7731561126801227,0.020592978841449696,1.7935534290955704,1.7416617306448674,5,7.490467232442462e-07,7.282573462162235e-07,6.250638300305406e-08,8.538466262451929e-07,6.922205640576649e-07,5,0.00390625
93904.0,12.4,13.0,2.6076809620810595,15,8,5,9.4,9.0,2.701851217221259,13,6,5,21.8,22.0,5.118593556827891,28,14,5,1.7666805122941593,1.7722079438598397,0.020573939084996946,1.7926646728671034,1.740810180811541,5,5.764164807647215e-07,5.601230803712766e-07,4.889801936201947e-08,6.583146108949693e-07,5.319258594980429e-07,5,0.00390625
97719.0,12.4,13.0,2.6076809620810595,15,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.6,22.0,4.8270073544588685,27,14,5,1.7658159144053083,1.771289190810285,0.020554814093204452,1.7917977951301816,1.7399820552346204,5,4.4160712541500453e-07,4.289488253267298e-07,3.792295196890093e-08,5.050571003827084e-07,4.0707669088497915e-07,5,0.00390625
101688.0,12.4,13.0,2.6076809620810595,15,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.6,22.0,4.8270073544588685,27,14,5,1.7649730388268892,1.770396813513543,0.02053561909495455,1.790950047294181,1.739174450935448,5,3.3729037666741073e-07,3.275369760394786e-07,2.9173879851654384e-08,3.860507667270353e-07,3.107081561722441e-07,5,0.00390625
105819.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7641481107102561,1.7695268523978116,0.020516343135117708,1.7901178238704432,1.7383836716582335,5,2.572108269730392e-07,2.497537586259282e-07,2.2273943159705087e-08,2.943991401874382e-07,2.3690265806930994e-07,5,0.00390625
110118.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.763337648944687,1.7686756345646393,0.020496974622634327,1.789297804501172,1.7376063172386456,5,1.962253353324735e-07,1.905633539914153e-07,1.6892178647353404e-08,2.2439744607044892e-07,1.8081474438022612e-07,5,0.00390625
114592.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7625378771745297,1.7678391509584168,0.020477487959859587,1.7884863609363617,1.7368387185060818,5,1.5010454692881623e-07,1.4583111189440365e-07,1.2737956121503487e-08,1.7132429507422184e-07,1.3847724745676156e-07,5,0.00390625
119246.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7617453184744665,1.767013681040994,0.02045785792314151,1.7876801587579083,1.7360775069826901,5,1.1545031336577564e-07,1.1223990269057129e-07,9.563728341482373e-09,1.3136327263927661e-07,1.0671585273569942e-07,5,0.00390625
124090.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7609556537184403,1.766194606940661,0.02043803145531821,1.7868749948836664,1.7353185171303245,5,8.952546248306216e-08,8.712198654923621e-08,7.1583189724768905e-09,1.014210950830578e-07,8.298470956511165e-08,5,0.00390625
129130.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7601653146046812,1.7653780775983956,0.020417967193036842,1.7860674162865133,1.7345583147313102,5,7.02114582481038e-08,6.841540901708155e-08,5.350289726333124e-09,7.909056392065323e-08,6.532081415073336e-08,5,0.00390625
134376.0,12.0,13.0,2.23606797749979,13,8,5,9.2,9.0,2.3874672772626644,12,6,5,21.2,22.0,4.324349662087931,25,14,5,1.7593702051025395,1.7645596853021275,0.02039760379536819,1.7852534164670844,1.7337929666532388,5,5.5854167687624446e-08,5.4512476185094624e-08,3.999495062981044e-09,6.24819385673752e-08,5.2197322963386545e-08,5,0.00390625
139834.0,12.0,13.0,2.23606797749979,13,8,5,9.0,9.0,2.1213203435596424,11,6,5,21.0,22.0,4.123105625617661,24,14,5,1.758566989415008,1.7637358003565413,0.020376892963077604,1.7844297509399232,1.7330192781993365,5,4.520159928166304e-08,4.4197855923298874e-08,2.995689898621687e-09,5.015811872698811e-08,4.246245266530848e-08,5,0.00390625
145514.0,12.0,13.0,2.23606797749979,13,8,5,9.0,9.0,2.1213203435596424,11,6,5,21.0,22.0,4.123105625617661,24,14,5,1.7577519007924878,1.7629023485049258,0.02035576938323577,1.7835927177697029,1.7322336450925029,5,3.7299138978865803e-08,3.654594972929677e-08,2.2519203161820656e-09,4.101867346466678e-08,3.524067574681581e-08,5,0.00390625
151425.0,12.0,13.0,2.23606797749979,13,8,5,9.0,9.0,2.1213203435596424,11,6,5,21.0,22.0,4.123105625617661,24,14,5,1.7569215257593431,1.7620556227040143,0.020334171247787764,1.7827389600596,1.7314328067584788,5,3.143548288559611e-08,3.086772422220004e-08,1.7016512603352704e-09,3.4240842209781564e-08,2.98812266520333e-08,5,0.00390625
157576.0,12.0,13.0,2.23606797749979,13,8,5,9.0,9.0,2.1213203435596424,11,6,5,21.0,22.0,4.123105625617661,24,14,5,1.7560726605582075,1.7611921381365665,0.020312037115379374,1.78186531954741,1.7306137069405303,5,2.7082481009739008e-08,2.665193381027089e-08,1.2945194060286038e-09,2.9212193104491628e-08,2.5901792866542756e-08,5,0.00390625
163976.0,12.0,13.0,2.23606797749979,13,8,5,9.0,9.0,2.1213203435596424,11,6,5,21.0,22.0,4.123105625617661,24,14,5,1.7552023175291545,1.7603086416100984,0.02028930660858854,1.7809688436743956,1.7297734986766409,5,2.3849843031617786e-08,2.3520949291100957e-08,9.928924361603605e-10,2.5479518593217234e-08,2.2946343685597156e-08,5,0.00390625
170636.0,12.0,13.0,2.23606797749979,13,8,5,8.8,9.0,1.9235384061671343,11,6,5,20.8,22.0,3.96232255123179,24,14,5,1.7543074597057742,1.7594018453216373,0.02026591401466215,1.7800465126281415,1.728909286889522,5,2.1449199420520144e-08,2.1195795627411757e-08,7.688988262402615e-10,2.270789482210417e-08,2.0751892223666304e-08,5,0.00390625
177567.0,12.0,13.0,2.23606797749979,13,8,5,8.8,9.0,1.9235384061671343,11,6,5,20.8,22.0,3.96232255123179,24,14,5,1.7533852749954,1.7584687078495937,0.02024179599055133,1.779095522376391,1.7280183920216112,5,1.966838792295006e-08,1.947118994222996e-08,6.021537276055207e-10,2.0651142253177294e-08,1.9124849702665508e-08,5,0.00390625
184779.0,12.0,13.0,2.23606797749979,13,8,5,8.8,9.0,1.9235384061671343,11,6,5,20.8,22.0,3.96232255123179,24,14,5,1.7524332963940463,1.7575065562097525,0.020216895260025743,1.77811341004846,1.7270984656448503,5,1.8350845406161225e-08,1.8195580235633113e-08,4.778153032061903e-10,1.9127955970558667e-08,1.7922185596254982e-08,5,0.00390625
192283.0,12.0,13.0,2.23606797749979,13,8,5,8.8,9.0,1.9235384061671343,11,6,5,20.8,22.0,3.96232255123179,24,14,5,1.751449123522327,1.7565128044612648,0.02019115384561603,1.7770977680813382,1.726147220976332,5,1.7380011973580352e-08,1.725606605029289e-08,3.850409509886749e-10,1.8003724113442324e-08,1.7037236217153517e-08,5,0.00390625
200093.0,12.0,13.0,2.23606797749979,13,8,5,8.8,9.0,1.9235384061671343,11,6,5,20.8,22.0,3.96232255123179,24,14,5,1.750430152116,1.7554846813410445,0.020164506472676192,1.7760459661277366,1.7251621709055034,5,1.6668537421767834e-08,1.6567979456807403e-08,3.1587305363632263e-10,1.7177869327966748e-08,1.6389923473690386e-08,5,0.00390625
208219.0,11.8,13.0,2.1679483388678804,13,8,5,8.4,9.0,1.51657508881031,10,6,5,20.2,22.0,3.492849839314596,22,14,5,1.7493744730574818,1.7544201369594314,0.020136904516115762,1.774956080400948,1.7241414968886728,5,1.6151145121874753e-08,1.6068004746045676e-08,2.644811868814891e-10,1.6575443789088932e-08,1.592030514505937e-08,5,0.00390625
216677.0,11.6,12.0,2.073644135332772,13,8,5,8.2,8.0,1.4832396974191326,10,6,5,19.8,21.0,3.271085446759225,22,14,5,1.748279552065382,1.7533165096982426,0.02010828185525839,1.7738255321998468,1.72308277254387,5,1.577814606180948e-08,1.5707922360578295e-08,2.2648408194099746e-10,1.613951012214434e-08,1.55827059137812e-08,5,0.00390625
225477.0,11.6,12.0,2.073644135332772,13,8,5,8.2,8.0,1.4832396974191326,10,6,5,19.8,21.0,3.271085446759225,22,14,5,1.7471437714088978,1.7521720794593931,0.020078595506048867,1.772652680945544,1.7219844543468783,5,1.551218963854735e-08,1.5451475955579958e-08,1.9860915176408602e-10,1.5827319133465753e-08,1.5342776117626018e-08,5,0.00390625
234635.0,11.6,12.0,2.073644135332772,13,8,5,8.2,8.0,1.4832396974191326,10,6,5,19.8,21.0,3.271085446759225,22,14,5,1.7459648589532892,1.750984482427849,0.020047784818602487,1.7714352034461531,1.720844362839197,5,1.5324774454229975e-08,1.5271002252230274e-08,1.7834478727661716e-10,1.560623633663123e-08,1.5174320936469992e-08,5,0.00390625
244164.0,11.6,12.0,2.073644135332772,13,8,5,8.2,8.0,1.4832396974191326,10,6,5,19.8,21.0,3.271085446759225,22,14,5,1.7447410366784368,1.7497518668348617,0.020015801709971588,1.77017128100193,1.7196607934658235,5,1.519447461439553e-08,1.5145713446884564e-08,1.6377772398178435e-10,1.54516918456573e-08,1.505767514204697e-08,5,0.00390625
254080.0,11.4,12.0,1.9493588689617927,13,8,5,7.6,8.0,1.1401754250991378,9,6,5,19.0,20.0,2.8284271247461903,21,14,5,1.7434702334143501,1.748472097948782,0.019982590245993824,1.7688587874813722,1.718431755570628,5,1.5105178340493076e-08,1.5059989489436787e-08,1.5343636214207558e-10,1.5345154956403726e-08,1.497808557353075e-08,5,0.00390625
264398.0,11.4,12.0,1.9493588689617927,13,8,5,7.2,7.0,1.4832396974191326,9,5,5,18.6,20.0,3.209361307176242,21,13,5,1.7421505870948757,1.74714326218841,0.01994809987957261,1.767495808941402,1.7171554584529514,5,1.5044932816794213e-08,1.5002254349206898e-08,1.4619759753611026e-10,1.527282335104862e-08,1.4924640566811404e-08,5,0.00390625
275136.0,11.4,12.0,1.9493588689617927,13,8,5,7.2,7.0,1.4832396974191326,9,5,5,18.6,20.0,3.209361307176242,21,13,5,1.7407799222670157,1.745763139219871,0.019912271866843283,1.7660801047863477,1.7158298063929172,5,1.5004950145232764e-08,1.4964008449429806e-08,1.4120691080127658e-10,1.5224497740313874e-08,1.4888208581424871e-08,5,0.00390625
286309.0,11.2,12.0,1.7888543819998317,12,8,5,7.0,7.0,1.2247448713915892,8,5,5,18.2,19.0,2.949576240750525,20,13,5,1.739356508287957,1.7443299638158614,0.019875059124854322,1.7646098915308628,1.7144531322790706,5,1.4978881842903096e-08,1.4939120989671536e-08,1.3782324066188178e-10,1.519276732154709e-08,1.4864035131933585e-08,5,0.00390625
297936.0,11.0,12.0,1.7320508075688772,12,8,5,7.0,7.0,1.2247448713915892,8,5,5,18.0,19.0,2.8284271247461903,20,13,5,1.7378781590552301,1.7428415179367718,0.01983640271468801,1.7630829134882338,1.713023327217303,5,1.4962194147079513e-08,1.4923221437495345e-08,1.3556903933054354e-10,1.5172304509268385e-08,1.484861325114127e-08,5,0.00390625
310036.0,11.0,12.0,1.7320508075688772,12,8,5,6.8,7.0,1.0954451150103324,8,5,5,17.8,19.0,2.6832815729997477,19,13,5,1.736342739469159,1.7412956394532555,0.01979624507534746,1.76149696629633,1.7115383306437961,5,1.4951715786549887e-08,1.4913258599454348e-08,1.340951669552828e-10,1.515935619043303e-08,1.4838964948665605e-08,5,0.00390625
322627.0,11.0,12.0,1.7320508075688772,12,8,5,6.8,7.0,1.0954451150103324,8,5,5,17.8,19.0,2.6832815729997477,19,13,5,1.734748287904059,1.7396903443793525,0.01975453321518607,1.7598500237592152,1.709996249022033,5,1.4945268523333488e-08,1.490714110811926e-08,1.3315047258180331e-10,1.5151324786589482e-08,1.4833051585171182e-08,5,0.00390625
335730.0,11.0,12.0,1.7320508075688772,12,8,5,6.8,7.0,1.0954451150103324,8,5,5,17.8,19.0,2.6832815729997477,19,13,5,1.7330925072475434,1.7380233135784167,0.01971120537730916,1.7581397123831428,1.7083948638081694,5,1.4941383753810563e-08,1.490346212065188e-08,1.3255733651568256e-10,1.5146444725150873e-08,1.4829503609933524e-08,5,0.00390625
349364.0,11.0,12.0,1.7320508075688772,12,8,5,6.6,7.0,1.140175425099138,8,5,5,17.6,19.0,2.6076809620810595,19,13,5,1.731373397216501,1.7362925286818867,0.019666207557261912,1.7563639646917393,1.7067322431721184,5,1.493909376566625e-08,1.4901296839848762e-08,1.3219294064462428e-10,1.5143542758340732e-08,1.4827421984514692e-08,5,0.00390625
363551.0,10.8,11.0,1.6431676725154984,12,8,5,6.6,7.0,1.140175425099138,8,5,5,17.4,19.0,2.6076809620810595,19,13,5,1.7295886227029569,1.7344956355953616,0.019619476949368005,1.7545203668991383,1.7050061312351348,5,1.493777379257095e-08,1.4900049729613976e-08,1.3197401929165766e-10,1.5141854683157927e-08,1.4826228605062493e-08,5,0.00390625
378314.0,10.8,11.0,1.6431676725154984,12,8,5,6.4,7.0,0.8944271909999159,7,5,5,17.2,18.0,2.489979919597747,19,13,5,1.7277357691085349,1.7326302011513344,0.01957094859938631,1.7526064227336817,1.7032141951328785,5,1.4937030194222186e-08,1.4899346574552344e-08,1.3184548644172027e-10,1.514089456618046e-08,1.4825560761120459e-08,5,0.00390625
393677.0,10.4,11.0,1.51657508881031,12,8,5,6.2,6.0,0.8366600265340753,7,5,5,16.6,18.0,2.1908902300206643,18,13,5,1.7258123449069305,1.7306937153778348,0.019520555447519274,1.7506195561386,1.7013540275826933,5,1.493662082630499e-08,1.4898957831710147e-08,1.3177176407837204e-10,1.5140360628901943e-08,1.4825196319203549e-08,5,0.00390625
409664.0,10.4,11.0,1.51657508881031,12,8,5,6.2,6.0,0.8366600265340753,7,5,5,16.6,18.0,2.1908902300206643,18,13,5,1.72381590955989,1.728683720058465,0.019468231659918456,1.7485572434406798,1.699423270659114,5,1.4936400414270643e-08,1.4898746197922503e-08,1.317304453085852e-10,1.5140070023785007e-08,1.482500262745684e-08,5,0.00390625
426299.0,10.4,11.0,1.51657508881031,12,8,5,6.0,6.0,0.9999999999999999,7,5,5,16.4,17.0,2.0736441353327715,18,13,5,1.7217440755661695,1.7265978106381767,0.019413912669206886,1.7464170154904324,1.6974196178205903,5,1.4936284017243248e-08,1.4898631645670946e-08,1.317077799230901e-10,1.5139914742640505e-08,1.4824902502651374e-08,5,0.00390625
443610.0,10.4,11.0,1.51657508881031,12,8,5,5.8,6.0,0.8366600265340756,7,5,5,16.2,17.0,1.9235384061671346,18,13,5,1.7195940146767206,1.724433138975565,0.01935752221097407,1.7441959475793753,1.6953403364149122,5,1.4936223285288985e-08,1.4898568771334456e-08,1.316955547824558e-10,1.5139832650240742e-08,1.4824852236213298e-08,5,0.00390625
461625.0,10.4,11.0,1.51657508881031,12,8,5,5.8,6.0,0.8366600265340756,7,5,5,16.2,17.0,1.9235384061671346,18,13,5,1.717362962356915,1.7221869211589722,0.019298985529104033,1.7418911805430162,1.6931827555773789,5,1.493619148325512e-08,1.4898532555609672e-08,1.3168900613986709e-10,1.5139789011128505e-08,1.4824827789250841e-08,5,0.00390625
480372.0,10.4,11.0,1.51657508881031,12,8,5,5.4,5.0,0.894427190999916,7,5,5,15.8,16.0,1.9235384061671343,18,13,5,1.7150482210151878,1.719856440711399,0.019238229453192607,1.739499924096848,1.690944269369929,5,1.4936174246939656e-08,1.4898509604948516e-08,1.316854498886863e-10,1.513976495048364e-08,1.4824816319219813e-08,5,0.00390625
499879.0,10.4,11.0,1.51657508881031,12,8,5,5.0,5.0,0.0,5,5,5,15.4,16.0,1.51657508881031,17,13,5,1.7126471633804137,1.7174390519625962,0.019175182481592154,1.737019460323852,1.688622340058887,5,1.4936164088156213e-08,1.4898492963521319e-08,1.3168341902311804e-10,1.5139750513022023e-08,1.4824811171120555e-08,5,0.00390625
520178.0,10.4,11.0,1.51657508881031,12,8,5,4.8,5.0,0.44721359549995787,5,4,5,15.2,15.0,1.4832396974191326,17,13,5,1.7101567460672047,1.7149316902874243,0.019109761996392825,1.7344466411383275,1.686214027728347,5,1.4936157223279343e-08,1.4898479129188866e-08,1.3168213665194527e-10,1.513974060737582e-08,1.4824809004154543e-08,5,0.00390625
541301.0,10.4,11.0,1.51657508881031,12,8,5,4.8,5.0,0.44721359549995787,5,4,5,15.2,15.0,1.4832396974191326,17,13,5,1.7075740098712777,1.7123313757917806,0.01904188738310407,1.731778405103068,1.683716474109715,5,1.4936151803234224e-08,1.4898466396851349e-08,1.3168120504538846e-10,1.5139732714328698e-08,1.4824808196795107e-08,5,0.00390625
563283.0,10.4,11.0,1.51657508881031,12,8,5,4.8,5.0,0.44721359549995787,5,4,5,15.2,15.0,1.4832396974191326,17,13,5,1.704895719215926,1.7096348502988243,0.01897147054570312,1.72901140492635,1.6811265539319726,5,1.4936146953478204e-08,1.4898453962042144e-08,1.3168042726191451e-10,1.513972562701933e-08,1.4824807988128435e-08,5,0.00390625
586157.0,10.4,11.0,1.51657508881031,12,8,5,4.8,5.0,0.44721359549995787,5,4,5,15.2,15.0,1.4832396974191326,17,13,5,1.7021189792239368,1.70683919861774,0.018898432117269007,1.7261426449524884,1.6784414716492588,5,1.4936142275099676e-08,1.4898441459519062e-08,1.3167970939642632e-10,1.513971878799518e-08,1.4824808033664461e-08,5,0.00390625
609960.0,9.8,10.0,1.4832396974191326,12,8,5,4.6,5.0,0.5477225575051662,5,4,5,14.4,14.0,1.1401754250991378,16,13,5,1.6992405118491654,1.703941119745003,0.018822682419164516,1.7231687333035708,1.6756580614674639,5,1.493613759172304e-08,1.4898428727169414e-08,1.316790081617764e-10,1.513971194761194e-08,1.4824808182861672e-08,5,0.00390625
634729.0,9.2,9.0,0.8366600265340756,10,8,5,4.2,4.0,0.8366600265340756,5,3,5,13.4,13.0,0.5477225575051662,14,13,5,1.696257151259235,1.7009374256186334,0.018744134475576595,1.7200863936544546,1.6727732663934562,5,1.4936132828303823e-08,1.4898415696090236e-08,1.316783044638699e-10,1.5139704998466007e-08,1.4824808372218834e-08,5,0.00390625
660503.0,9.0,9.0,1.224744871391589,10,7,5,4.0,4.0,0.7071067811865476,5,3,5,13.0,13.0,0.7071067811865476,14,12,5,1.6931656100140315,1.6978248057034298,0.018662697852283843,1.716892223645225,1.669783912144607,5,1.4936127953751925e-08,1.4898402337447828e-08,1.3167759027251403e-10,1.5139697895877193e-08,1.4824808575855326e-08,5,0.00390625
687325.0,9.0,9.0,1.224744871391589,10,7,5,4.0,4.0,0.7071067811865476,5,3,5,13.0,13.0,0.7071067811865476,14,12,5,1.6899622516698443,1.694599598042561,0.01857827264663701,1.7135824599053648,1.666686487292664,5,1.4936122955095384e-08,1.4898388638318083e-08,1.3167686230851473e-10,1.5139690621270697e-08,1.4824808783493871e-08,5,0.00390625
715235.0,9.0,9.0,1.224744871391589,10,7,5,4.0,4.0,0.7071067811865476,5,3,5,13.0,13.0,0.7071067811865476,14,12,5,1.6866439381876812,1.69125864244525,0.01849077180719464,1.7101538535879373,1.6634779626650738,5,1.4936117827789632e-08,1.4898374595433578e-08,1.316761195275421e-10,1.513968316854764e-08,1.4824808990869252e-08,5,0.00390625
744279.0,8.8,9.0,1.0954451150103321,10,7,5,3.4,3.0,1.1401754250991378,5,2,5,12.2,12.0,0.8366600265340758,13,11,5,1.6832069659721725,1.6877982092691481,0.01840009308313857,1.7066025710510606,1.6601547625798567,5,1.4936112569575104e-08,1.489836020657947e-08,1.316753616170019e-10,1.5139675534959825e-08,1.4824809196080912e-08,5,0.00390625
774502.0,8.6,9.0,1.1401754250991378,10,7,5,3.2,3.0,1.0954451150103321,5,2,5,11.8,12.0,0.8366600265340758,13,11,5,1.6796479122673769,1.6842148515908786,0.01830614132614388,1.7029250683589379,1.6567135832574154,5,1.4936107180029223e-08,1.4898345472770274e-08,1.3167458874007351e-10,1.5139667720703732e-08,1.4824809398073433e-08,5,0.00390625
805952.0,8.6,9.0,1.1401754250991378,10,7,5,3.2,3.0,1.0954451150103321,5,2,5,11.8,12.0,0.8366600265340758,13,11,5,1.6759631725230928,1.6805049394166942,0.01820881628149026,1.6991176132549175,1.6531509455047342,5,1.4936101659157448e-08,1.4898330395434423e-08,1.3167380113658077e-10,1.5139659726442944e-08,1.482480959598163e-08,5,0.00390625
838679.0,8.6,9.0,1.1401754250991378,10,7,5,3.2,3.0,1.0954451150103321,5,2,5,11.8,12.0,0.8366600265340758,13,11,5,1.6721490937987737,1.676664793997914,0.018108016095233426,1.6951764229814126,1.6494633237178458,5,1.493609600745972e-08,1.4898314977245899e-08,1.3167299916596813e-10,1.5139651553706205e-08,1.4824809789133382e-08,5,0.00390625
872734.0,8.4,9.0,1.3416407864998738,10,7,5,3.0,3.0,1.224744871391589,5,2,5,11.4,12.0,0.8944271909999161,12,10,5,1.6682021053201628,1.6726908192822472,0.01800364075856267,1.6910977991760925,1.645647272116848,5,1.4936090225942612e-08,1.4898299222253933e-08,1.3167218331215115e-10,1.513964320479725e-08,1.4824809976709689e-08,5,0.00390625
908172.0,8.4,9.0,1.3416407864998738,10,7,5,3.0,3.0,1.224744871391589,5,2,5,11.4,12.0,0.8944271909999161,12,10,5,1.6641183861439495,1.6685791673090342,0.017895583313574527,1.6868777844414786,1.6416991034422255,5,1.493608431570028e-08,1.4898283134702053e-08,1.3167135403802135e-10,1.5139634682085623e-08,1.4824810157918398e-08,5,0.00390625
945049.0,8.4,9.0,1.3416407864998738,10,7,5,2.8,2.0,1.3038404810405297,5,2,5,11.2,11.0,0.8366600265340752,12,10,5,1.6598942310193947,1.6643261065750161,0.01778373951917624,1.6825125403917522,1.637615242689933,5,1.4936078278499854e-08,1.4898266720637927e-08,1.316705119225064e-10,1.513962598898777e-08,1.4824810332042774e-08,5,0.00390625
983423.0,8.0,9.0,1.4142135623730951,9,6,5,2.6,2.0,1.51657508881031,5,1,5,10.6,11.0,0.5477225575051661,11,10,5,1.655525950806279,1.6599279217763079,0.0176680052189915,1.6779982447482944,1.6333921308312966,5,1.493607211650037e-08,1.4898249987273188e-08,1.3166965762857258e-10,1.513961712955211e-08,1.482481049819603e-08,5,0.00390625
1023356.0,8.0,9.0,1.4142135623730951,9,6,5,2.2,2.0,1.0954451150103321,4,1,5,10.2,10.0,0.8366600265340752,11,9,5,1.6510096650774027,1.6553807049954081,0.01754827084146595,1.673330876998404,1.6290260243136419,5,1.4936065832118947e-08,1.4898232942468047e-08,1.31668791801306e-10,1.5139608108048518e-08,1.4824810655588689e-08,5,0.00390625
1064910.0,8.0,9.0,1.4142135623730951,9,6,5,2.0,2.0,1.224744871391589,4,1,5,10.0,10.0,0.7071067811865476,11,9,5,1.6463417764753365,1.650680833311696,0.017424433971945028,1.6685067086106564,1.6245134536478185,5,1.493605942861595e-08,1.4898215596455324e-08,1.316679152208297e-10,1.5139598930074095e-08,1.4824810803351044e-08,5,0.00390625
1108152.0,7.8,8.0,1.3038404810405297,9,6,5,2.0,2.0,1.224744871391589,4,1,5,9.8,10.0,0.8366600265340758,11,9,5,1.6415184270702654,1.6458244214426738,0.017296384942813655,1.6635217412066217,1.6198506978400349,5,1.493605290940318e-08,1.4898197959787437e-08,1.3166702873157201e-10,1.513958960141802e-08,1.4824810940622457e-08,5,0.00390625
1153150.0,7.8,8.0,1.3038404810405297,9,6,5,1.6,1.0,0.8944271909999159,3,1,5,9.4,9.0,1.140175425099138,11,8,5,1.6365359723811188,1.6408077990200578,0.017164019411032762,1.6583721964502507,1.61503424263806,5,1.4936046278672328e-08,1.4898180045206344e-08,1.316661332461048e-10,1.5139580129011843e-08,1.482481106652489e-08,5,0.00390625
1211974.0,7.8,8.0,1.3038404810405297,9,6,5,1.4,1.0,0.8944271909999159,3,1,5,9.2,9.0,0.8366600265340752,10,8,5,1.6300787765504325,1.6343063009628553,0.01699233735568778,1.6516982437386778,1.6087923416568088,5,1.4936037840859352e-08,1.4898157283186475e-08,1.316650027137157e-10,1.5139568098222225e-08,1.4824811206626105e-08,5,0.00390625
1261186.0,7.8,8.0,1.3038404810405297,9,6,5,1.4,1.0,0.8944271909999159,3,1,5,9.2,9.0,0.8366600265340752,10,8,5,1.6247252409274822,1.6289160177659923,0.01684988266968147,1.646164821479564,1.60361743915933,5,1.49360309774558e-08,1.4898138797414717e-08,1.3166409066031565e-10,1.5139558331631064e-08,1.482481130377736e-08,5,0.00390625
1312397.0,7.6,8.0,1.140175425099138,9,6,5,1.2,1.0,1.0954451150103321,3,0,5,8.8,9.0,0.44721359549995815,9,8,5,1.6192008396635482,1.623353680240437,0.016702772417483344,1.6404546256490442,1.5982774999001021,5,1.4936024019776734e-08,1.4898120084550479e-08,1.3166317301683336e-10,1.5139548448724783e-08,1.4824811386755642e-08,5,0.00390625
1365687.0,7.4,7.0,1.1401754250991383,9,6,5,1.0,1.0,0.7071067811865476,2,0,5,8.4,8.0,0.547722557505166,9,8,5,1.6135022535807533,1.6176159456802546,0.01655090962301733,1.6345642119549535,1.5927693255791915,5,1.4936016974586124e-08,1.489810116403575e-08,1.3166225097233528e-10,1.5139538459961886e-08,1.4824811454795769e-08,5,0.00390625
1421141.0,7.4,7.0,1.1401754250991383,9,6,5,1.0,1.0,0.7071067811865476,2,0,5,8.4,8.0,0.547722557505166,9,8,5,1.607626083091711,1.6116993904812513,0.01639419492213463,1.628490052543236,1.5870896404589532,5,1.493600984906784e-08,1.4898082056476617e-08,1.3166132583303963e-10,1.5139528376428576e-08,1.4824811506994795e-08,5,0.00390625
1478848.0,7.4,7.0,1.1401754250991383,9,6,5,0.6,0.0,0.8944271909999159,2,0,5,8.0,8.0,0.9999999999999998,9,7,5,1.6015689937920072,1.6056006567480874,0.016232530463929844,1.6222286865154276,1.5812352320663223,5,1.493600265096626e-08,1.4898062783801348e-08,1.3166039885194397e-10,1.513951820979825e-08,1.4824811542713835e-08,5,0.00390625
1538897.0,7.4,7.0,1.1401754250991383,9,6,5,0.2,0.0,0.447213595499958,1,0,5,7.6,7.0,0.8944271909999159,9,7,5,1.5953281678247517,1.5993169067806696,0.016065832004318846,1.6157771865775745,1.5752033873989308,5,1.493599538909855e-08,1.4898043370779295e-08,1.3165947149545205e-10,1.5139507973369523e-08,1.4824811561146622e-08,5,0.00390625
1601384.0,7.2,7.0,0.8366600265340753,8,6,5,0.0,0.0,0.0,0,0,5,7.2,7.0,0.8366600265340753,8,6,5,1.5889006050369265,1.5928451194451283,0.015894010301510775,1.6091324366909492,1.568991217409703,5,1.493598807257432e-08,1.4898023842859639e-08,1.3165854517219325e-10,1.5139497680665913e-08,1.4824811561691927e-08,5,0.00390625
1666408.0,7.0,7.0,0.7071067811865476,8,6,5,0.0,0.0,0.0,0,0,5,7.0,7.0,0.7071067811865476,8,6,5,1.5822835835099947,1.5861825538910899,0.015716983456941013,1.6022916081989338,1.562596102069059,5,1.493598071118508e-08,1.489800422714217e-08,1.3165762135258582e-10,1.5139487346101144e-08,1.482481154379214e-08,5,0.00390625
1734074.0,6.6,7.0,1.140175425099138,8,5,5,0.0,0.0,0.0,0,0,5,6.6,7.0,1.140175425099138,8,5,5,1.5754743947122338,1.579326482903577,0.01553466988977275,1.5952518861019462,1.556015434328216,5,1.4935973315220062e-08,1.4897984551923942e-08,1.3165670156655259e-10,1.5139476984765815e-08,1.4824811506913886e-08,5,0.00390625
1804487.0,6.6,7.0,1.140175425099138,8,5,5,0.0,0.0,0.0,0,0,5,6.6,7.0,1.140175425099138,8,5,5,1.568470990286051,1.5722748441673025,0.015347005720334922,1.5880111378314763,1.549247245122054,5,1.4935965895985927e-08,1.4897964848195158e-08,1.316557874295298e-10,1.5139466613043593e-08,1.4824811450613181e-08,5,0.00390625
1877758.0,6.6,7.0,1.140175425099138,8,5,5,0.0,0.0,0.0,0,0,5,6.6,7.0,1.140175425099138,8,5,5,1.561271414996614,1.5650256693377576,0.01515392967665714,1.5805673271249499,1.5422896552433287,5,1.4935958465253723e-08,1.4897945147813716e-08,1.3165488053096235e-10,1.513945624782955e-08,1.482481137462571e-08,5,0.00390625
1954005.0,6.6,7.0,1.140175425099138,8,5,5,0.0,0.0,0.0,0,0,5,6.6,7.0,1.140175425099138,8,5,5,1.5538737653911299,1.5575770424402704,0.014955382048089643,1.5729184713644,1.535140835317777,5,1.4935951035080915e-08,1.489792548331744e-08,1.316539824710205e-10,1.5139445906312568e-08,1.4824811278748216e-08,5,0.00390625
2033348.0,6.4,7.0,0.8944271909999159,7,5,5,0.0,0.0,0.0,0,0,5,6.4,7.0,0.8944271909999159,7,5,5,1.5462767283397678,1.549927642148956,0.014751319220654096,1.5650631985156604,1.527799526134459,5,1.4935943618340494e-08,1.4897905889284698e-08,1.3165309491680356e-10,1.513943560669682e-08,1.4824811162860437e-08,5,0.00390625
2115912.0,6.2,6.0,0.8366600265340756,7,5,5,0.0,0.0,0.0,0,0,5,6.2,6.0,0.8366600265340756,7,5,5,1.5384793313876568,1.5420764904481616,0.014541707089828736,1.5570004891634377,1.520264797261651,5,1.4935936228395812e-08,1.4897886401226172e-08,1.3165221953747461e-10,1.513942536781382e-08,1.482481102697235e-08,5,0.00390625
2201829.0,6.2,6.0,0.8366600265340756,7,5,5,0.0,0.0,0.0,0,0,5,6.2,6.0,0.8366600265340756,7,5,5,1.5304808089383155,1.5340228179220425,0.014326517562959724,1.5487295382803932,1.5125359176204038,5,1.4935928878878464e-08,1.489786705518836e-08,1.3165135795430122e-10,1.5139415208562703e-08,1.4824810871376348e-08,5,0.00390625
2291234.0,6.0,6.0,0.7071067811865476,7,5,5,0.0,0.0,0.0,0,0,5,6.0,6.0,0.7071067811865476,7,5,5,1.5222810315376019,1.5257664960275572,0.014105740215763926,1.5402501992828688,1.5046127701701169,5,1.4935921583962318e-08,1.4897847888508848e-08,1.316505117963742e-10,1.513940514849972e-08,1.4824810696286278e-08,5,0.00390625
2384269.0,5.4,6.0,0.8944271909999159,6,4,5,0.0,0.0,0.0,0,0,5,5.4,6.0,0.8944271909999159,6,4,5,1.5138801850319514,1.5173077140699383,0.013879373785789432,1.531562652440598,1.496495541735086,5,1.493591435806124e-08,1.4897828938798015e-08,1.3164968266448527e-10,1.513939520737959e-08,1.482481050221051e-08,5,0.00390625
2481082.0,5.0,5.0,0.7071067811865476,6,4,5,0.0,0.0,0.0,0,0,5,5.0,5.0,0.7071067811865476,6,4,5,1.5052789240297006,1.5086471337506278,0.013647430422897682,1.5226675637389344,1.4881848711487493,5,1.493590721569306e-08,1.4897810243816999e-08,1.3164887212865236e-10,1.5139385404939037e-08,1.482481028971166e-08,5,0.00390625
2581825.0,5.0,5.0,0.7071067811865476,6,4,5,0.0,0.0,0.0,0,0,5,5.0,5.0,0.7071067811865476,6,4,5,1.4964786031241748,1.4997861220123734,0.013409942059356613,1.5135663241965485,1.4796820725058641,5,1.4935900171752864e-08,1.4897791841883435e-08,1.3164808169837763e-10,1.5139375761232925e-08,1.4824810059648045e-08,5,0.00390625
2686660.0,5.0,5.0,0.7071067811865476,6,4,5,0.0,0.0,0.0,0,0,5,5.0,5.0,0.7071067811865476,6,4,5,1.4874808083365094,1.4907262792761202,0.01316694790197355,1.5042605654864132,1.4709886822851628,5,1.49358932408845e-08,1.489777377051303e-08,1.3164731280965605e-10,1.513936629574873e-08,1.4824809812886608e-08,5,0.00390625
2795751.0,5.0,5.0,0.7071067811865476,6,4,5,0.0,0.0,0.0,0,0,5,5.0,5.0,0.7071067811865476,6,4,5,1.4782881117733093,1.481470199325676,0.012918514937066153,1.4947529406046098,1.4621071883289736,5,1.4935886437996488e-08,1.4897756067549434e-08,1.3164656685968403e-10,1.5139357028232652e-08,1.4824809550532387e-08,5,0.00390625
2909272.0,4.8,5.0,0.8366600265340756,6,4,5,0.0,0.0,0.0,0,0,5,4.8,5.0,0.8366600265340756,6,4,5,1.4689034392609615,1.4720208326003732,0.012664720994620026,1.4850464700733703,1.453040418704036,5,1.4935879777481864e-08,1.4897738769386538e-08,1.3164584509844287e-10,1.5139347977517558e-08,1.4824809273833404e-08,5,0.00390625
3027402.0,4.4,4.0,1.1401754250991378,6,3,5,0.0,0.0,0.0,0,0,5,4.4,4.0,1.1401754250991378,6,3,5,1.4593305554409244,1.4623819746499611,0.012405667986295141,1.475145043848377,1.4437920102235846,5,1.4935873273738048e-08,1.4897721911899037e-08,1.3164514877783166e-10,1.5139339162264394e-08,1.4824808984126833e-08,5,0.00390625
3150329.0,4.4,4.0,1.1401754250991378,6,3,5,0.0,0.0,0.0,0,0,5,4.4,4.0,1.1401754250991378,6,3,5,1.4495737906225528,1.4525579911137614,0.012141474648537955,1.4650531390056414,1.434366144399961,5,1.493586694047995e-08,1.489770552921484e-08,1.3164447889683543e-10,1.513933059998781e-08,1.4824808682993356e-08,5,0.00390625
3278247.0,3.8,4.0,0.8366600265340756,5,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.8366600265340756,5,3,5,1.4396383423268957,1.4425541213455257,0.01187228482223087,1.4547761318224668,1.4247678386269114,5,1.493586079104474e-08,1.489768965403621e-08,1.3164383646500944e-10,1.5139322307634016e-08,1.4824808372009995e-08,5,0.00390625
3411359.0,3.8,4.0,0.8366600265340756,5,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.8366600265340756,5,3,5,1.4295300920125278,1.4323762938717246,0.011598262600279362,1.4443201083869965,1.415002768991694,5,1.493585483803484e-08,1.4897674316960898e-08,1.316432222747495e-10,1.5139314300822773e-08,1.4824808052942681e-08,5,0.00390625
3549876.0,3.8,4.0,0.8366600265340756,5,3,5,0.0,0.0,0.0,0,0,5,3.8,4.0,0.8366600265340756,5,3,5,1.4192557418047813,1.422031264049521,0.011319596122785602,1.4336920061813294,1.405077402258365,5,1.4935849093188107e-08,1.4897659546165568e-08,1.3164263703232871e-10,1.5139306594062672e-08,1.4824807727660025e-08,5,0.00390625
3694017.0,3.6,4.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.6,4.0,0.5477225575051661,4,3,5,1.408822864302345,1.4115266641926814,0.011036499003625064,1.4228996657407067,1.3949990438944264,5,1.4935843567368663e-08,1.4897645367361126e-08,1.3164208124611113e-10,1.5139299200354844e-08,1.4824807398027297e-08,5,0.00390625
3844011.0,3.4,3.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.4,3.0,0.5477225575051661,4,3,5,1.3982398071781221,1.4008709074826584,0.010749207792999317,1.4119517320739745,1.384775745854287,5,1.4935838270339347e-08,1.4897631803154005e-08,1.3164155530499286e-10,1.5139292131180996e-08,1.4824807066013635e-08,5,0.00390625
4000095.0,3.4,3.0,0.5477225575051661,4,3,5,0.0,0.0,0.0,0,0,5,3.4,3.0,0.5477225575051661,4,3,5,1.3875158844509916,1.3900733805092704,0.010457987191926817,1.4008578525985944,1.3744164913243593,5,1.4935833210627665e-08,1.4897618873030327e-08,1.3164105943466924e-10,1.5139285396292344e-08,1.4824806733588491e-08,5,0.00390625
4162516.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.3766612745866074,1.37914434061206,0.010163127280284238,1.3896285717638153,1.3639310962967264,5,1.4935828395610365e-08,1.4897606593027563e-08,1.3164059369388963e-10,1.5139279003759348e-08,1.4824806402767956e-08,5,0.00390625
4331533.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.3656869328764973,1.3680948275883065,0.009864941091542647,1.3782752403866116,1.353330124984146,5,1.4935823831040987e-08,1.4897594975342522e-08,1.3164015796038691e-10,1.5139272959424123e-08,1.4824806075495745e-08,5,0.00390625
4507412.0,3.0,3.0,0.7071067811865476,4,2,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.3546049524277375,1.356937027069939,0.00956377433918794,1.366810389042295,1.3426252386278892,5,1.4935819521437152e-08,1.4897584028541927e-08,1.316397519864602e-10,1.5139267267432296e-08,1.4824805753701331e-08,5,0.00390625
4690433.0,2.8,3.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.447213595499958,3,2,5,1.343428136138685,1.3456838394661381,0.009259993663594588,1.3552472851407613,1.3318287821845964,5,1.4935815469560238e-08,1.4897573756991294e-08,1.3163937535372834e-10,1.5139261929599123e-08,1.482480543915883e-08,5,0.00390625
4880886.0,2.8,3.0,0.447213595499958,3,2,5,0.0,0.0,0.0,0,0,5,2.8,3.0,0.447213595499958,3,2,5,1.3321702790368053,1.334349164119681,0.008953994134912454,1.3436002248359749,1.3209540572614205,5,1.4935811676742107e-08,1.489756416118517e-08,1.316390274474854e-10,1.5139256945741524e-08,1.4824805133686867e-08,5,0.00390625
5079070.0,2.6,3.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051661,3,2,5,1.3208462237771068,1.3229479550489975,0.008646200546893766,1.331884590207436,1.3100153759839377,5,1.4935808142643568e-08,1.4897555237515512e-08,1.316387075850622e-10,1.5139252313634478e-08,1.4824804838799325e-08,5,0.00390625
5285302.0,2.2,3.0,1.0954451150103321,3,1,5,0.0,0.0,0.0,0,0,5,2.2,3.0,1.0954451150103321,3,1,5,1.3094713498349755,1.3114957065162567,0.008337053269007447,1.3201163204836872,1.2990275678892136,5,1.4935804865220398e-08,1.4897546978069725e-08,1.3163841487185648e-10,1.5139248028671728e-08,1.4824804555952326e-08,5,0.00390625
5499909.0,2.2,3.0,1.0954451150103321,3,1,5,0.0,0.0,0.0,0,0,5,2.2,3.0,1.0954451150103321,3,1,5,1.2980620438530845,1.3000089264273689,0.00802702072111323,1.3083123982814475,1.2880064346372508,5,1.4935801840943854e-08,1.4897539371164324e-08,1.3163814832735713e-10,1.5139244084472964e-08,1.4824804286476202e-08,5,0.00390625
5723230.0,2.0,2.0,1.0,3,1,5,0.0,0.0,0.0,0,0,5,2.0,2.0,1.0,3,1,5,1.2866355588462255,1.2885049944055678,0.007716595189513596,1.2964907035116413,1.2769686144353734,5,1.4935799064631622e-08,1.4897532401251571e-08,1.316379068757699e-10,1.5139240472552972e-08,1.4824804031340005e-08,5,0.00390625
5955618.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2752098825458937,1.2770020290643436,0.007406288849657061,1.2846698766781657,1.265931455340927,5,1.4935796529724294e-08,1.4897526049210546e-08,1.3163768931016042e-10,1.5139237182651333e-08,1.482480379147105e-08,5,0.00390625
6197442.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2638036145102032,1.265518764105079,0.007096629993331133,1.272869191192679,1.254912897070993,5,1.493579422816008e-08,1.4897520292533358e-08,1.3163749432189735e-10,1.5139234202640227e-08,1.482480356748993e-08,5,0.00390625
6449086.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2524359839995518,1.2540745661309343,0.0067881630503288295,1.261108571280708,1.2439314888252655,5,1.4935792150695316e-08,1.4897515105735609e-08,1.3163732060425296e-10,1.5139231519080615e-08,1.4824803359870632e-08,5,0.00390625
6710947.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2411268818737287,1.242689466569773,0.006481448963275092,1.2494086243572278,1.2330064206864761,5,1.493579028688668e-08,1.4897510460559568e-08,1.316371667446991e-10,1.513922911705194e-08,1.4824803168814653e-08,5,0.00390625
6983440.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.2298965707833105,1.23138386973162,0.006177056823556806,1.2377903405553419,1.2221572442560078,5,1.4935788625357385e-08,1.4897506326697422e-08,1.3163703128786203e-10,1.513922698044827e-08,1.482480299429491e-08,5,0.00390625
7266998.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2187656294155267,1.2201784965130102,0.005875561866400189,1.2262750344014588,1.211403819381721,5,1.4935787153909325e-08,1.4897502671955957e-08,1.3163691282218509e-10,1.513922509241931e-08,1.4824802836148078e-08,5,0.00390625
7562068.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2077550252973104,1.2090944575255904,0.005577546957052449,1.2148844194955328,1.2007663850716117,5,1.4935785859784075e-08,1.4897499462889327e-08,1.3163680991572586e-10,1.513922343545336e-08,1.482480269398109e-08,5,0.00390625
7869120.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.1968856773318108,1.1981528125691177,0.0052835902906522405,1.2036401553413416,1.1902651374046977,5,1.4935784729689486e-08,1.4897496665048192e-08,1.3163672113112835e-10,1.513922199152982e-08,1.4824802567223814e-08,5,0.00390625
8188640.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1861786264726215,1.1873747423296868,0.004994269607116272,1.1925640233648085,1.1799203949021577,5,1.4935783750194525e-08,1.4897494243793138e-08,1.3163664508207197e-10,1.5139220742545515e-08,1.4824802455166216e-08,5,0.00390625
8521134.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1756547735050806,1.1767812843227774,0.004710154747071797,1.1816776551690806,1.1697523456066667,5,1.493578290781003e-08,1.4897492164638911e-08,1.316365804130165e-10,1.5139219670458564e-08,1.4824802356957864e-08,5,0.00390625
8867129.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.165334733933573,1.1663931867619033,0.004431803461943908,1.1710023820387923,1.1597809071967786,5,1.493578218914694e-08,1.4897490393381546e-08,1.3163652587913265e-10,1.513921875758862e-08,1.4824802271664927e-08,5,0.00390625
9227173.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1552387170158263,1.1562307867714574,0.004159757968987743,1.1605591095378214,1.150025610319252,5,1.4935781581193948e-08,1.4897488897113237e-08,1.3163648021751126e-10,1.513921798670314e-08,1.4824802198288112e-08,5,0.00390625
9601835.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1453863921783867,1.1463138759365366,0.0038945412699090205,1.1503681791841638,1.140505469603085,5,1.4935781071372765e-08,1.489748764399827e-08,1.3163644234623035e-10,1.5139217341385254e-08,1.4824802135782297e-08,5,0.00390625
9991710.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1357966258490528,1.1366614354657996,0.003636650100898705,1.1404490962376799,1.1312387293150192,5,1.493578064772737e-08,1.4897486604094167e-08,1.31636411198451e-10,1.5139216806063426e-08,1.4824802083050763e-08,5,0.00390625
10397416.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1264874357021502,1.1272915902395328,0.003386553862765623,1.1308204825330987,1.1222428189435203,5,1.4935780299021555e-08,1.4897485749116198e-08,1.3163638581471826e-10,1.513921636614796e-08,1.4824802039047711e-08,5,0.00390625
10819595.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1174758243870389,1.11822144159134,0.003144690428109784,1.121499904809422,1.1135341921830437,5,1.49357800147625e-08,1.4897485053022572e-08,1.316363653114295e-10,1.5139216008069524e-08,1.4824802002683554e-08,5,0.00390625
11258915.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1087775982657615,1.1094668850469294,0.0029114616749454326,1.1125036876979795,1.1051281512758968,5,1.4935779785480424e-08,1.48974844921338e-08,1.3163634892362668e-10,1.5139215719663604e-08,1.48248019730284e-08,5,0.00390625
11716075.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1004071479715434,1.1010423896819166,0.00268722812254504,1.103846687382918,1.0970386343062388,5,1.49357796024173e-08,1.4897484044830499e-08,1.3163633594599894e-10,1.5139215489705686e-08,1.4824801949025241e-08,5,0.00390625
12191796.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0923774960464863,1.092961046320423,0.0024723108310003984,1.0955423416233754,1.0892782604782785,5,1.4935779457947282e-08,1.4897483692148903e-08,1.316363257875532e-10,1.513921530846717e-08,1.4824801929908358e-08,5,0.00390625
12686834.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0846999426268995,1.0852342112146964,0.0022669826218847124,1.0876023041786518,1.0818579868261566,5,1.4935779345201807e-08,1.4897483417189483e-08,1.3163631793778959e-10,1.5139215167194695e-08,1.4824801914806222e-08,5,0.00390625
13201973.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0773840908829535,1.077871531955469,0.002071469543188347,1.0800364720797617,1.0747871318479596,5,1.4935779258255046e-08,1.4897483205307817e-08,1.3163631192556937e-10,1.5139215058402508e-08,1.4824801903104662e-08,5,0.00390625
13738028.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0704376979942016,1.0708807978066839,0.0018859477043424533,1.072852832522082,1.0680732304796945,5,1.4935779192057105e-08,1.4897483044119802e-08,1.3163630735514285e-10,1.5139214975617025e-08,1.4824801894079974e-08,5,0.00390625
14295850.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0638665346267742,1.064267798608571,0.0017105403603580353,1.0660573185780398,1.0617218972619877,5,1.493577914232157e-08,1.489748292313529e-08,1.3163630395378752e-10,1.5139214913475594e-08,1.4824801887282442e-08,5,0.00390625
14876321.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0576743892587774,1.0580363294516983,0.001545318849987168,1.0596538146878338,1.0557368295269285,5,1.4935779105411336e-08,1.489748283338158e-08,1.316363014591674e-10,1.5139214867431482e-08,1.4824801882146966e-08,5,0.00390625
15480361.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0518629424124704,1.0521880644173074,0.001390300014879328,1.053644027557888,1.050119684902332,5,1.493577907842347e-08,1.4897482767841265e-08,1.3163629964326653e-10,1.513921483380319e-08,1.4824801878417864e-08,5,0.00390625
16108928.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0464317562563465,1.0467225464040713,0.0012454466239108584,1.0480274762730875,1.04487007041938,5,1.493577905898623e-08,1.4897482720618659e-08,1.316362983172857e-10,1.5139214809561615e-08,1.4824801875776749e-08,5,0.00390625
16763018.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.041378279094091,1.0416371919069782,0.0011106680904110506,1.0428014976722364,1.0399855461384784,5,1.493577904523047e-08,1.4897482687155476e-08,1.3163629736491623e-10,1.5139214792377626e-08,1.4824801873768971e-08,5,0.00390625
17443666.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.03669786155578,1.0369273075377825,0.0009858213747373236,1.0379612636634863,1.0354616402424057,5,1.493577903554462e-08,1.4897482663718577e-08,1.316362967554081e-10,1.5139214780403687e-08,1.4824801872491288e-08,5,0.00390625
18151951.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.032383775585542,1.0325861093201885,0.0008707118165295773,1.033499801246547,1.031291867011152,5,1.493577902893368e-08,1.489748264758983e-08,1.3163629626260715e-10,1.5139214772097967e-08,1.48248018716018e-08,5,0.00390625
18888995.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0284273071224659,1.0286048160990588,0.0007650957754620766,1.0294080885433987,1.0274678162188153,5,1.4935779024463868e-08,1.4897482636772588e-08,1.3163629601847782e-10,1.5139214766642843e-08,1.482480187094998e-08,5,0.00390625
19655965.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0248178520177902,1.0249727461591178,0.0006686831977726716,1.0256751539714486,1.0239792458553898,5,1.4935779021454135e-08,1.4897482629410447e-08,1.3163629584276944e-10,1.5139214762970916e-08,1.4824801870393705e-08,5,0.00390625
20454078.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.021543030075494,1.0216774320350823,0.0005811405083829723,1.0222881939578061,1.0208141925589695,5,1.4935779019454515e-08,1.4897482624720272e-08,1.316362957046564e-10,1.5139214760435623e-08,1.4824801869930757e-08,5,0.00390625
21284598.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0185888628712982,1.0187047994547118,0.0005020950609288196,1.0192327564288477,1.0179591438680564,5,1.493577901822918e-08,1.4897482621846931e-08,1.3163629573435113e-10,1.5139214759003833e-08,1.4824801869903136e-08,5,0.00390625
22148840.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.015939941144865,1.0160393357480748,0.0004311391831299796,1.0164929133571612,1.015399200549534,5,1.4935779017597686e-08,1.4897482620282772e-08,1.3163629558295092e-10,1.513921475806507e-08,1.4824801869895743e-08,5,0.00390625
23048174.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0135796217666144,1.013664287980203,0.00036783491044529553,1.014051463767465,1.013118267633548,5,1.4935779017079425e-08,1.4897482619007104e-08,1.3163629539911494e-10,1.5139214757008495e-08,1.4824801869459154e-08,5,0.00390625
23984024.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.011490258800262,1.0115618953618501,0.0003117195611921035,1.0118901719202786,1.0110992784846058,5,1.4935779016733233e-08,1.4897482618070154e-08,1.3163629546079876e-10,1.5139214756906983e-08,1.4824801869468193e-08,5,0.00390625
24957874.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0096534304538103,1.009713617499595,0.00026231116307389926,1.0099900011981657,1.0093244149437002,5,1.493577901655269e-08,1.4897482618206018e-08,1.316362954107445e-10,1.5139214756428403e-08,1.4824801869632028e-08,5,0.00390625
25971266.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0080501954154113,1.0081003921979463,0.00021911466394856563,1.0083313783872974,1.0077753558685543,5,1.493577901621384e-08,1.4897482617414383e-08,1.3163629522354262e-10,1.513921475610519e-08,1.4824801869750362e-08,5,0.00390625
26493289.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.007330174702712,1.00737588551603,0.00019968906220928036,1.0075864465025512,1.007079698805553,5,1.493577901670563e-08,1.4897482617288797e-08,1.3163629500610393e-10,1.5139214756339835e-08,1.4824801869980769e-08,5,0.00390625


==> data/thm2_new/evolution_d_5_alpha_0.0078125.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,44.8,44.0,1.9235384061671335,48,43,5,43.8,44.0,2.280350850198276,46,41,5,88.6,88.0,3.5777087639996625,94,85,5,4.968466777698045,4.971821717543812,0.005953401076884842,4.973293314872722,4.96127085398863,5,0.571665837295309,0.5717097080310749,0.0017761335601347943,0.5741289991765782,0.5691110603284284,5,0.0078125
1.0,45.0,45.0,1.8708286933869702,48,43,5,43.6,44.0,2.6076809620810595,46,40,5,88.6,88.0,3.9115214431215883,94,85,5,4.96842589921045,4.971782164713642,0.006158531802794336,4.973570842011167,4.9608759296257725,5,0.5713571474675778,0.571409944040648,0.0017689243309929941,0.5737790421606,0.5687824062715976,5,0.0078125
5.0,45.6,45.0,1.816590212458495,48,44,5,43.2,44.0,2.7748873851023217,46,39,5,88.8,88.0,4.147288270665544,94,84,5,4.968159664032738,4.971108243110865,0.007099313980057102,4.975293654279985,4.959016552392773,5,0.5701274930120918,0.5702948096670497,0.0017681774651372177,0.572404150031255,0.5674333469929269,5,0.0078125
9.0,45.6,45.0,1.816590212458495,48,44,5,43.0,43.0,2.738612787525831,46,39,5,88.6,87.0,4.219004621945797,94,84,5,4.967537569188553,4.969326834871288,0.008393605286816123,4.977383497751803,4.956318819973486,5,0.5688804300206204,0.5690868768076592,0.0018031936420346314,0.5710367265861654,0.5660254171774428,5,0.0078125
13.0,45.8,46.0,1.7888543819998313,48,44,5,43.0,43.0,2.738612787525831,46,39,5,88.8,87.0,3.9623225512317894,94,85,5,4.966240102778783,4.965688703890631,0.010109362663255966,4.979409429621849,4.95257813243471,5,0.5676038614808325,0.5678599060241509,0.0018718803448419372,0.5696609855132764,0.5645481229670233,5,0.0078125
17.0,46.0,46.0,1.5811388300841898,48,44,5,42.6,43.0,2.3021728866442674,45,39,5,88.6,87.0,3.2863353450309964,93,85,5,4.963889040118833,4.961631718545174,0.012369521035598952,4.980783844765905,4.947497711359113,5,0.5662867965627527,0.5666016321067697,0.0019809959235445843,0.5682945910888073,0.562988012759228,5,0.0078125
21.0,46.2,46.0,1.4832396974191326,48,44,5,42.4,43.0,2.073644135332772,44,39,5,88.6,88.0,2.8809720581775866,92,85,5,4.960116617229071,4.960743964750082,0.01520227000833288,4.9809834112632085,4.941092119913493,5,0.5649152823307363,0.5652917241435111,0.0021279771623771925,0.5669188922393559,0.5613294498758101,5,0.0078125
25.0,46.2,46.0,1.4832396974191326,48,44,5,42.0,42.0,2.121320343559643,44,39,5,88.2,87.0,3.1144823004794877,92,85,5,4.954465823146207,4.9587045693407825,0.018659977471980435,4.979492243513784,4.93308053128945,5,0.563459978124498,0.5639093310915689,0.0023042493112933066,0.5654706137878845,0.5595418306503135,5,0.0078125
29.0,46.8,47.0,1.0954451150103317,48,45,5,41.6,42.0,1.6733200530681507,43,39,5,88.4,88.0,2.0736441353327724,91,86,5,4.946470343343453,4.95484356222421,0.0227664997853614,4.975851853001974,4.922989185208788,5,0.5619063056544942,0.5624180184812129,0.0025079375390257667,0.5639438986271573,0.557615675459105,5,0.0078125
33.0,47.0,47.0,1.224744871391589,48,45,5,41.2,41.0,1.4832396974191326,43,39,5,88.2,88.0,1.9235384061671346,91,86,5,4.9358310407891866,4.945458474453471,0.027395066549408407,4.969661981541795,4.904860413765058,5,0.5602516360218747,0.5608346912171444,0.002741728752408718,0.5623563738899622,0.5555445772512169,5,0.0078125
37.0,47.0,47.0,1.224744871391589,48,45,5,41.2,41.0,1.4832396974191326,43,39,5,88.2,88.0,1.9235384061671346,91,86,5,4.9221866431882635,4.933341797243779,0.032491390995878354,4.960605536975552,4.8820780987162475,5,0.5584820012800605,0.5591323479451162,0.003006940844260614,0.5607067876506375,0.5533110446961824,5,0.0078125
41.0,47.4,48.0,0.8944271909999167,48,46,5,41.2,41.0,1.4832396974191326,43,39,5,88.6,89.0,1.6733200530681507,91,87,5,4.905415695204864,4.918309980433325,0.03796623165430156,4.948475964717578,4.8555962758557625,5,0.5565705435213468,0.557274438951934,0.0033127564840623814,0.5589536487431855,0.550868589871276,5,0.0078125
45.0,47.6,48.0,0.5477225575051652,48,47,5,41.2,41.0,1.4832396974191326,43,39,5,88.8,89.0,1.4832396974191329,91,87,5,4.885403654273447,4.900154246111532,0.04374848736734931,4.933221834187816,4.825340326585819,5,0.5544906223932232,0.5552486669944314,0.003654978067086929,0.5570507055557707,0.5481948253903688,5,0.0078125
49.0,47.6,48.0,0.5477225575051652,48,47,5,41.2,41.0,1.4832396974191326,43,39,5,88.8,89.0,1.4832396974191329,91,87,5,4.861999708073441,4.878737442261494,0.04975643431775784,4.914583560759455,4.791287308149191,5,0.5522166096166019,0.5530276925184648,0.004036855163282375,0.5550786733884951,0.5452582108632749,5,0.0078125
53.0,47.8,48.0,0.44721359549995815,48,47,5,41.2,41.0,1.4832396974191326,43,39,5,89.0,89.0,1.4142135623730951,91,87,5,4.835129725411862,4.854070469856152,0.055922751664562724,4.892430788263685,4.75347034717683,5,0.5497256071990779,0.5506076597546288,0.004463383317309071,0.5529404725139283,0.5420272026063077,5,0.0078125
57.0,47.8,48.0,0.44721359549995815,48,47,5,40.8,40.0,1.6431676725154982,43,39,5,88.6,88.0,1.51657508881031,91,87,5,4.804794673682114,4.826117539779455,0.06212424103638056,4.866723143965703,4.712064626210476,5,0.5469868217602929,0.5479513129643975,0.004931487526873228,0.5505877729129922,0.5384764040574004,5,0.0078125
61.0,47.8,48.0,0.44721359549995815,48,47,5,40.8,40.0,1.6431676725154982,43,39,5,88.6,88.0,1.51657508881031,91,87,5,4.770973582441814,4.794786478349351,0.06826783347303236,4.837321978389837,4.667232249495729,5,0.5439765418590535,0.5450301125572014,0.005446057338825557,0.5479880193858125,0.534572167047139,5,0.0078125
65.0,47.8,48.0,0.44721359549995815,48,47,5,40.8,40.0,1.6431676725154982,43,39,5,88.6,88.0,1.51657508881031,91,87,5,4.733700008613246,4.759962817511378,0.07431892744707838,4.804329373850674,4.619034832848061,5,0.5406616812398086,0.5418176376602418,0.006012575876473829,0.5451218880010585,0.5302750260645723,5,0.0078125
69.0,47.8,48.0,0.44721359549995815,48,47,5,40.8,40.0,1.6431676725154982,43,39,5,88.6,88.0,1.51657508881031,91,87,5,4.693041080112535,4.721663477555611,0.0801605409058114,4.767729811044926,4.567698912091196,5,0.5370110086636318,0.5382873588057802,0.006633870596017258,0.5419707343423348,0.5255487327358324,5,0.0078125
73.0,47.8,48.0,0.44721359549995815,48,47,5,40.6,40.0,1.51657508881031,43,39,5,88.4,88.0,1.516575088810311,91,87,5,4.649046540950293,4.679991863635336,0.08577874806109723,4.727624475609948,4.513444074536758,5,0.5329893917324364,0.5343936459378573,0.007308255692041986,0.5384909019585796,0.5203587396740775,5,0.0078125
77.0,47.8,48.0,0.44721359549995815,48,47,5,40.6,40.0,1.51657508881031,43,39,5,88.4,88.0,1.516575088810311,91,87,5,4.601863507261863,4.6349789924153875,0.09112858270933052,4.684102609099279,4.456487485279801,5,0.5285630066846634,0.5301000446499506,0.008042357999789789,0.5346524358699394,0.5146626422759428,5,0.0078125
81.0,47.8,48.0,0.8366600265340757,49,47,5,40.6,40.0,1.51657508881031,43,39,5,88.4,88.0,1.5165750888103116,91,87,5,4.551611789801835,4.586827773297032,0.09612259334296315,4.637276662024452,4.3970675354303665,5,0.5236900618876459,0.5253770856309192,0.008835372107454305,0.5304067957018621,0.5084174510313335,5,0.0078125
85.0,47.8,48.0,0.44721359549995765,48,47,5,40.4,40.0,1.6733200530681507,43,39,5,88.2,87.0,1.7888543819998315,91,87,5,4.498464563249511,4.5356898217169705,0.10074631964521766,4.58730855509774,4.335392228414031,5,0.5183351890147463,0.5201835405623174,0.009691174541105477,0.5257324403125498,0.5015817370533862,5,0.0078125
89.0,47.6,48.0,0.547722557505166,48,47,5,40.4,40.0,1.6733200530681507,43,39,5,88.0,87.0,2.0,91,86,5,4.442642181703992,4.481759633408215,0.10497431641689807,4.5343864648633545,4.271754476726541,5,0.5124585582006507,0.514478727031902,0.010612749594878635,0.5205888025357284,0.4941123045130518,5,0.0078125
93.0,47.6,48.0,0.547722557505166,48,47,5,40.4,40.0,1.6733200530681507,43,39,5,88.0,87.0,2.0,91,86,5,4.38438975551023,4.425252082161119,0.10876355385145803,4.478760369837275,4.206486849640524,5,0.5060218617400588,0.508224043604507,0.01160125755186272,0.51494105630666,0.4859691537551125,5,0.0078125
97.0,47.6,48.0,0.547722557505166,48,47,5,40.4,40.0,1.6733200530681507,43,39,5,88.0,87.0,2.0,91,86,5,4.3239369979428615,4.366422026971933,0.11205720493417096,4.420566000364606,4.13990296182336,5,0.4989835680829159,0.5013738874272867,0.012654309106892598,0.5087480323109428,0.477113662779419,5,0.0078125
101.0,47.4,47.0,0.5477225575051667,48,47,5,40.4,40.0,1.6733200530681507,43,39,5,87.8,87.0,1.9235384061671343,91,86,5,4.261582088832863,4.3056128940523255,0.11483497898815313,4.360055091538866,4.072295163792431,5,0.49130244203897566,0.49388596009202407,0.013770295720560002,0.5019675403253083,0.4675072609582506,5,0.0078125
109.0,46.6,47.0,0.547722557505166,47,46,5,40.4,40.0,1.6733200530681507,43,39,5,87.0,86.0,1.4142135623730951,89,86,5,4.132086441769854,4.17858052482542,0.11874596474130548,4.233201981089961,3.935166044431693,5,0.47384335484231627,0.47683526954428146,0.01616953939998437,0.4864778176023131,0.4459150116796035,5,0.0078125
117.0,46.4,46.0,0.547722557505166,47,46,5,40.4,40.0,1.6733200530681507,43,39,5,86.8,86.0,1.6431676725154978,89,85,5,3.9982007299267144,4.046074008115582,0.12052378108073546,4.100583531336701,3.7974532315061955,5,0.4533579162102591,0.4567725525019542,0.018757962354143773,0.46812943519736655,0.4209804153963879,5,0.0078125
125.0,46.2,46.0,0.8366600265340757,47,45,5,40.4,40.0,1.6733200530681507,43,39,5,86.6,86.0,1.9493588689617927,89,84,5,3.8624321535729607,3.910692169049996,0.1202789782534208,3.9646346712452143,3.661429017497087,5,0.4296358837802329,0.43346984223288887,0.021440063079481916,0.4466433452418765,0.3926606168469345,5,0.0078125
133.0,45.6,45.0,0.8944271909999157,47,45,5,40.4,40.0,1.6733200530681507,43,39,5,86.0,85.0,2.345207879911715,89,84,5,3.7272660539501437,3.7752329487941165,0.1180637427767274,3.8275797411138663,3.5294460651039294,5,0.4026021569537047,0.40680933968337146,0.024068036790104403,0.4218339568475944,0.36113686911095033,5,0.0078125
141.0,44.4,44.0,0.547722557505166,45,44,5,40.4,40.0,1.6733200530681507,43,39,5,84.8,84.0,1.6431676725154978,87,83,5,3.594961199665825,3.642097242959463,0.11411970367054215,3.691785252206655,3.4034524971098254,5,0.37234592926196636,0.376823213644928,0.02645082333216763,0.3936460038903903,0.3268335158739658,5,0.0078125
149.0,43.4,43.0,1.1401754250991387,45,42,5,40.4,40.0,1.6733200530681507,43,39,5,83.8,83.0,2.1679483388678804,86,81,5,3.4675384070742448,3.513395805981415,0.10870209679505946,3.5596479019088068,3.2849619237433476,5,0.33919622881190964,0.34384365957510077,0.02837636511623081,0.36224882043485873,0.29044624640374395,5,0.0078125
157.0,41.4,42.0,2.073644135332772,43,38,5,40.4,40.0,1.6733200530681507,43,39,5,81.8,82.0,3.4928498393145957,86,77,5,3.3467566426713575,3.3910037670334874,0.10210923957829492,3.4331957742490764,3.1752095937255187,5,0.3037450483154413,0.30843509710388944,0.029626068136896333,0.3280561076250372,0.2529422871744879,5,0.0078125
165.0,40.4,41.0,2.190890230020665,43,37,5,40.4,40.0,1.6733200530681507,43,39,5,80.8,81.0,3.4205262752974144,84,76,5,3.2340290636195546,3.276441935537362,0.09469220884273051,3.3141611466772383,3.0750518511536122,5,0.2668465844732102,0.27140496360943517,0.030012768525027676,0.2917548918560685,0.21549328958623967,5,0.0078125
173.0,39.4,40.0,2.073644135332773,41,36,5,40.4,40.0,1.6733200530681507,43,39,5,79.8,79.0,3.420526275297414,84,75,5,3.130341404264601,3.171006534559739,0.08679538886606879,3.20368546727761,2.9848464173458864,5,0.2295743103704438,0.23383307585931717,0.029425874798213958,0.25429505264771646,0.17935095601307496,5,0.0078125
181.0,38.2,39.0,2.1679483388678795,40,35,5,40.4,40.0,1.6733200530681507,43,39,5,78.6,78.0,3.507135583350036,83,74,5,3.0363603268735115,3.0740772567246064,0.07866735010542088,3.102491436717561,2.9047611601966907,5,0.19313252686573562,0.19694661820631149,0.027861865055360837,0.21683254067567398,0.14570758915395196,5,0.0078125
189.0,37.2,37.0,2.16794833886788,40,34,5,40.4,40.0,1.6733200530681507,43,39,5,77.6,77.0,3.7148351242013415,83,73,5,2.952392095896441,2.9853844721875156,0.07060942901420504,3.0113347894214098,2.8346278090219874,5,0.15871649177113328,0.1619840158542986,0.02544335296636541,0.18063808690004232,0.11553527566555433,5,0.0078125
197.0,36.2,37.0,2.1679483388678804,39,34,5,40.4,40.0,1.6733200530681507,43,39,5,76.6,77.0,3.7815340802378064,82,73,5,2.878320656941023,2.9067604828307774,0.06288441757661058,2.9303464225167963,2.773889116986566,5,0.12736024320505535,0.13003790891910696,0.0223963425953339,0.1469042203671865,0.08946747955624527,5,0.0078125
207.0,34.4,35.0,2.3021728866442674,37,32,5,40.4,40.0,1.6733200530681507,43,39,5,74.8,75.0,3.898717737923585,80,71,5,2.799081859301533,2.8222399535716263,0.05396535607400417,2.843026283806304,2.7101387574564373,5,0.09358066955498598,0.09554504379087236,0.01814350739906063,0.10965538444983129,0.06300370984566177,5,0.0078125
219.0,32.2,31.0,2.5884358211089573,35,30,5,40.4,40.0,1.6733200530681507,43,39,5,72.6,71.0,4.159326868617083,78,69,5,2.721980956367366,2.7395892869324237,0.044660441956248347,2.757327383016789,2.649386664974754,5,0.06178242013711477,0.06302798977993611,0.013119772646355912,0.07359200881197535,0.03977184924595141,5,0.0078125
231.0,31.0,31.0,3.082207001484488,34,27,5,40.4,40.0,1.6733200530681507,43,39,5,71.4,70.0,4.39317652729776,77,67,5,2.6619848156842587,2.674962092423864,0.03704392150042041,2.6920737953919556,2.603037289953707,5,0.039104778259066296,0.03983164763888468,0.008839918779121355,0.047155934727079976,0.024332838631685717,5,0.0078125
243.0,30.8,30.0,2.5884358211089573,34,28,5,40.4,40.0,1.6733200530681507,43,39,5,71.2,69.0,4.08656334834051,77,68,5,2.6162033536582188,2.625431238593689,0.031091764352027523,2.6450522174869033,2.5682396912676926,5,0.024017651789713473,0.0244105550109187,0.005607350615818982,0.029153603987558334,0.014675023854006167,5,0.0078125
255.0,30.0,29.0,2.8284271247461903,33,27,5,40.4,40.0,1.6733200530681507,43,39,5,70.4,68.0,4.335896677735761,76,66,5,2.581826192557883,2.588106359932624,0.02662774385134658,2.6097274618448156,2.5424463035212397,5,0.014563960622969727,0.014793954908051651,0.0033886777008438514,0.017656916117883368,0.00892623133673022,5,0.0078125
267.0,29.4,29.0,2.701851217221259,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,69.8,68.0,4.266145801540309,76,65,5,2.556344347997921,2.5603650918320375,0.023397540876208503,2.583532307614229,2.523514252364274,5,0.008925812361286476,0.009080841029249614,0.001976671204478169,0.01069731415855832,0.005635478439369126,5,0.0078125
279.0,29.0,28.0,2.6457513110645907,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,69.4,68.0,4.277849927241488,76,65,5,2.5376459660636597,2.5399705025164367,0.02112561765166653,2.564302951119684,2.5097196954398076,5,0.005692099585166816,0.005810696790888179,0.0011295545978677872,0.0066605398406482785,0.0038063481619857635,5,0.0078125
291.0,28.2,27.0,2.3874672772626644,32,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.037325847637269,75,65,5,2.524026717604195,2.5250851406052446,0.01955797598950987,2.5502945630146097,2.499720921855675,5,0.003891226341003382,0.003992487243576213,0.000644493634508084,0.004394403817964859,0.002810336794472979,5,0.0078125
303.0,28.2,27.0,2.3874672772626644,32,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.037325847637269,75,65,5,2.5141618296948076,2.514282395136871,0.018487488344024208,2.5401467565356457,2.492498763607007,5,0.0029086638006762793,0.0030015905366775624,0.000377619738723456,0.003224984469987319,0.002274455733625472,5,0.0078125
319.0,28.2,27.0,2.3874672772626644,32,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.037325847637269,75,65,5,2.5051462031979304,2.5043870293062716,0.01757133641725523,2.530872235714162,2.4859038590826184,5,0.002263661619155914,0.002334883061060657,0.00020734123547522473,0.002471519366348097,0.0019242116767144053,5,0.0078125
335.0,28.2,27.0,2.3874672772626644,32,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.037325847637269,75,65,5,2.4993362103204846,2.497989860797866,0.017019801747080815,2.524895910458178,2.4816448968703546,5,0.0019802290170376742,0.001977712510955357,0.0001404572458141826,0.002140427839640413,0.0017680415368300571,5,0.0078125
351.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.495598832637986,2.4938570537275186,0.016684800159986343,2.5210526101903183,2.478888783212924,5,0.0018513000893633734,0.0018195549347867362,0.0001154690388968611,0.001990348116553053,0.0016935575448689597,5,0.0078125
367.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4931935336159103,2.4911806568350707,0.016479745088661846,2.518580562722767,2.4770953686751787,5,0.0017872584882403612,0.001755516034663555,0.00010555665706653565,0.0019164227870857452,0.0016530847125921313,5,0.0078125
383.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4916409364541314,2.489437030151343,0.016353833378770163,2.5169865257571993,2.4759168319986906,5,0.0017502290009184253,0.0017188848894004731,0.00010093694148667882,0.0018742282221697194,0.0016267335752512806,5,0.0078125
399.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.490632642088667,2.488289047897097,0.01627680997095955,2.515953111714411,2.475130184635403,5,0.0017244450794735495,0.001693657138686892,9.827227786088772e-05,0.001845243738317839,0.0016062932453973229,5,0.0078125
418.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4898744585020944,2.4874065879957117,0.01622403055554317,2.5151784329106848,2.474511872285148,5,0.0016997386303972128,0.0016696851885874757,9.606049872327765e-05,0.001817759647941758,0.0015851935509718477,5,0.0078125
438.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4893843217602694,2.4868149649239264,0.016195398444846233,2.5146804449576368,2.4740822842132437,5,0.0016764958298818113,0.0016472392420719436,9.414800690446384e-05,0.001792056956655011,0.0015645511110752484,5,0.0078125
458.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4890747872314156,2.486421294610529,0.016182635255870527,2.5143687827700223,2.4737823619918204,5,0.0016544461637149678,0.0016259857175843675,9.239627322673957e-05,0.0017677330532091255,0.00154466881447653,5,0.0078125
478.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.488866916808388,2.4861392011557233,0.016178981323525056,2.5141621339512854,2.473555384101927,5,0.0016330315917179323,0.0016053581252673712,9.071685088775768e-05,0.0017441314160265204,0.0015252570824285238,5,0.0078125
498.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4887158291854092,2.4859195737916857,0.016180614437948656,2.5140142542341737,2.473369126705165,5,0.0016120663084680464,0.0015851680046708133,8.908083206923172e-05,0.0017210337159706073,0.0015062178100630178,5,0.0078125
521.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.488579767844201,2.485708655205107,0.016186258313711756,2.5138833390888626,2.473181950025651,5,0.001588429761064613,0.0015624073686654279,8.724078970519978e-05,0.0016949984618544883,0.0014847376849801866,5,0.0078125
545.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.488459354838267,2.4855126339318763,0.016194606141878013,2.5137692902361657,2.473002099043838,5,0.0015642686012218882,0.001539142389801297,8.536286825431724e-05,0.0016683894726175438,0.0014627740610899066,5,0.0078125
569.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.488348750248356,2.485327829061849,0.016204404785679437,2.513665676374491,2.472829300233105,5,0.0015406021891714034,0.0015163541914237015,8.352576523268288e-05,0.00164232886065653,0.0014412565380542218,5,0.0078125
593.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4882416673936656,2.485147363245097,0.016215096142395365,2.5135660038440655,2.472659066488563,5,0.001517417729885699,0.001494030305440543,8.172824566646314e-05,0.0016168022100180618,0.0014201744730913605,5,0.0078125
619.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4881260398075833,2.484952822403933,0.016227353152586537,2.513458752178926,2.4724749874711724,5,0.001492832536628287,0.0014703578973736336,7.982450171263552e-05,0.0015897368365846835,0.0013978159241909986,5,0.0078125
647.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4879998771186087,2.4847421614923326,0.016241129167410794,2.513341933755444,2.472275681384184,5,0.0014669597318894506,0.0014454459039543186,7.782377340384233e-05,0.0015612579141131653,0.001374283302250465,5,0.0078125
675.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.487871016161955,2.4845292121562164,0.01625538522936301,2.5132227055208856,2.4720745837627662,5,0.0014416977358364437,0.0014211222387362555,7.587307220055456e-05,0.0015334553047295924,0.001351303132413664,5,0.0078125
703.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.48773907219874,2.484313553405335,0.016270056751776542,2.513100654654902,2.4718714478574464,5,0.0014170315357487442,0.0013973724182642527,7.397114948373403e-05,0.0015063122717294043,0.001328861897056855,5,0.0078125
735.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.487584396131802,2.484063650033531,0.016287284645629205,2.5129575807444677,2.471636754855313,5,0.0013895524273246699,0.001370914382640288,7.185570095336678e-05,0.0014760784555271726,0.0013038578338928299,5,0.0078125
767.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4874256483967363,2.483810156977389,0.01630496769541487,2.5128107317410167,2.471399442982615,5,0.0013628112691477044,0.0013451670476601792,6.980063226881034e-05,0.0014466613021462996,0.0012795214359794453,5,0.0078125
799.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4872629857389175,2.4835532440717887,0.016323077010911364,2.512660248082308,2.4711596620498115,5,0.0013367875188987578,0.0013201105971749293,6.780424983848024e-05,0.001418037937894465,0.0012558341886037723,5,0.0078125
834.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4870808134641966,2.483268570924653,0.01634334297861499,2.512491700315109,2.470894776165793,5,0.0013091219667950888,0.0012934734909461833,6.568596990729794e-05,0.0013876138570175969,0.0012306483481996319,5,0.0078125
870.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4868890564773656,2.4829720438922,0.016364657907468227,2.512314269987387,2.470619694486467,5,0.0012815098446674338,0.0012668879167412155,6.357618498324757e-05,0.0013572539099143267,0.0012055066671687118,5,0.0078125
906.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.486693133563527,2.4826720414576915,0.016386419289893612,2.5121329727996944,2.4703421907932466,5,0.0012547271177952338,0.0012411009474593735,6.153423520259581e-05,0.0013278111809285603,0.0011811157227298755,5,0.0078125
946.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4864708842395813,2.482334983312789,0.016411086909691473,2.511927303609611,2.470031300625892,5,0.001225909992619256,0.0012133552141609428,5.934241363461632e-05,0.0012961380051351415,0.0011548669470354636,5,0.0078125
986.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4862450985486015,2.481994377830746,0.016435507860419283,2.511717506717284,2.4697180243412795,5,0.001198051617259372,0.0011865318680584068,5.7229709897548295e-05,0.0012655239786247088,0.001129485584224348,5,0.0078125
1028.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.486004045900112,2.4816333252105434,0.016461298469645204,2.5114931274909886,2.4693868413598725,5,0.0011697958075606936,0.001159325380456882,5.509318521357499e-05,0.0012344792086145815,0.0011037362536920699,5,0.0078125
1072.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.48574704019396,2.4812517585555214,0.0164888426272993,2.511253946070364,2.469037774352633,5,0.0011412485333515071,0.0011318380386724537,5.294120913221713e-05,0.0012031210240107649,0.0010777153530953745,5,0.0078125
1117.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4854798850146986,2.4808584575974293,0.016517519386911744,2.5110053680217277,2.4686789035083136,5,0.0011131264599681747,0.0011047598024726706,5.082831241453193e-05,0.0011722369115911738,0.0010520758474897988,5,0.0078125
1165.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.485190589393092,2.4804360229346787,0.016548618377571184,2.51073624330537,2.4682944269613816,5,0.0010842800831628286,0.00107698371059538,4.8668902877784116e-05,0.001140564934349566,0.0010257692417294745,5,0.0078125
1214.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4848911498276998,2.480002206006775,0.01658085208912521,2.5104577395509127,2.467900571058448,5,0.0010560084042131746,0.0010497604265130875,4.656103285783466e-05,0.0011095317871300104,0.000999979712059702,5,0.0078125
1266.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.484569368721027,2.479539544680947,0.01661553497032997,2.510158519963096,2.4674815465284885,5,0.0010272501291833022,0.0010220678485691986,4.442642704223807e-05,0.0010779729334171664,0.0009737387130305177,5,0.0078125
1319.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4842377101046593,2.4790661498391917,0.016651324392397603,2.509850182842969,2.4670538160827946,5,0.0009991999340496949,0.0009950562008484538,4.2354656694850694e-05,0.0010471997962046091,0.0009481359339316382,5,0.0078125
1375.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4838838328091972,2.4785645714830524,0.016689552091988486,2.5095212632854818,2.46660166726402,5,0.0009708824669914266,0.0009677860400704438,4.027462628468379e-05,0.0010161427143190623,0.0009222807405658177,5,0.0078125
1433.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4835143414981284,2.478044853402559,0.016729467570764482,2.509177795336713,2.4661336715549647,5,0.0009429163413007347,0.0009408532747650364,3.823250548406249e-05,0.0009854790103649713,0.0008967377705080624,5,0.0078125
1493.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4831294765602117,2.4775071254749084,0.0167710680552717,2.5088200967022596,2.465650403832551,5,0.0009153740229516715,0.0009143270971957533,3.62351323288261e-05,0.0009552898851488383,0.0008715725509106465,5,0.0078125
1556.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.482723154167828,2.47694297838668,0.016815017009061614,2.5084425485979893,2.4651444901192447,5,0.000887896859867557,0.0008878616609197648,3.425813659926767e-05,0.0009251832439062886,0.0008464567394852292,5,0.0078125
1621.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4823022756981454,2.4763621588601974,0.016860565071455703,2.5080515742509792,2.4646247274895714,5,0.0008610143457047921,0.0008619666300545319,3.23411770360538e-05,0.0008957397709437008,0.0008218738251315269,5,0.0078125
1689.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.481860922786982,2.475756635716349,0.016908349096216174,2.507641687090489,2.464083982022127,5,0.0008343981922812299,0.0008363254176762539,3.046249193162575e-05,0.0008666003804657872,0.0007975231474246364,5,0.0078125
1760.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4813997363905647,2.4751274764399915,0.016958295619458386,2.507213496269179,2.463523279589414,5,0.0008081585524799144,0.0008110436962930536,2.8632044675425492e-05,0.0008378863847476785,0.0007735048158768701,5,0.0078125
1833.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4809259638800163,2.4744846557025566,0.017009614520007217,2.5067737421850724,2.462951552374935,5,0.0007827337259805637,0.0007865433677884594,2.688222649008976e-05,0.0008100778011585248,0.0007502196707100947,5,0.0078125
1909.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4804338753339166,2.4738201578172534,0.017062952057047488,2.5063171956919716,2.4623620818810674,5,0.0007578354045988161,0.0007625460276149058,2.5195284264711774e-05,0.0007828603098073384,0.0007274032108046261,5,0.0078125
1989.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4799179496730814,2.4731265208180817,0.017118922205817948,2.5058387974668355,2.461748548572757,5,0.0007332478771354207,0.0007388430953659824,2.3559724302082896e-05,0.0007559992777533247,0.0007048569161537727,5,0.0078125
2072.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4793858980785335,2.4724147331244195,0.017176633575807232,2.505345593976977,2.4611201698426215,5,0.000709378448505456,0.0007158268874784705,2.2005432559524512e-05,0.0007299393080263969,0.000682953849952246,5,0.0078125
2158.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4788389054642246,2.471686429302225,0.017235950088845316,2.5048386987196194,2.4604784399230155,5,0.0006862860433774567,0.0006935536954545537,2.0538794108305672e-05,0.0007047451391346119,0.0006617477559972871,5,0.0078125
2248.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4782719720260085,2.4709350394564638,0.01729740508923015,2.5043134951282937,2.4598176337781226,5,0.0006637778510186425,0.0006718369105907809,1.9150718781857962e-05,0.0006804208387452853,0.0006410610559327765,5,0.0078125
2341.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.477692850507128,2.4701709041665763,0.017360148354224458,2.503777180769197,2.4591469010494285,5,0.0006421677295656333,0.0006509787244861803,1.7863566588799652e-05,0.0006575193394337967,0.0006211817925892874,5,0.0078125
2438.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4770968620529503,2.469387906928397,0.017424674120927578,2.5032254328982937,2.4584609022741764,5,0.0006212741272852588,0.0006308032909295154,1.666919976617105e-05,0.0006353829262154876,0.0006019426675248617,5,0.0078125
2539.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.476485746983113,2.468785677493907,0.01749078438289517,2.502659884345811,2.457761772634967,5,0.0006011604478852771,0.00061137111170057,1.5574198496096272e-05,0.0006140795532505372,0.0005834016054183154,5,0.0078125
2644.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.47586133059063,2.468255036952498,0.017558267736702087,2.5020822371285076,2.457051695596557,5,0.0005818761351800534,0.0005911211976727209,1.4583406988671576e-05,0.0005936623590944471,0.0005656038834672948,5,0.0078125
2753.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.475225494899598,2.4677080467829184,0.01762690477033279,2.5014942411385666,2.456332879192911,5,0.0005634571461898116,0.0005711440602984736,1.369968774674833e-05,0.0005749119161795461,0.0005484770453948102,5,0.0078125
2867.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4745744950727664,2.467141241962559,0.01769708663547542,2.5008924527479635,2.4556012030880985,5,0.0005457781296242975,0.0005519959278393234,1.291740458596801e-05,0.0005577970668065293,0.0005314050129781889,5,0.0078125
2985.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4739161649685046,2.4665612266602626,0.017767950447695337,2.5002841222161196,2.4548655521541205,5,0.0005290239158696552,0.0005338771814518862,1.224326443521419e-05,0.000541563040572704,0.0005152260506957911,5,0.0078125
3108.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4732470568793534,2.4659647827125486,0.017839847059282984,2.499666067996695,2.4541221291985114,5,0.000513068043828115,0.0005166509978251056,1.1668523998576648e-05,0.0005260868074657086,0.000499817723509857,5,0.0078125
3237.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4725642671995267,2.4653490149294814,0.01791306712501719,2.499035620952996,2.453367853523686,5,0.0004978182096282607,0.0005002180909072201,1.1185541087102021e-05,0.0005112780920420606,0.0004850905647778736,5,0.0078125
3371.0,28.4,27.0,2.792848008753788,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.8,67.0,4.43846820423443,76,65,5,2.4718756069678496,2.4647206975870226,0.017986747582148143,2.498399997580781,2.452611470536375,5,0.00048341447809101815,0.0004847294346867442,1.0792059765609106e-05,0.0004972723306281123,0.0004711794991280046,5,0.0078125
3510.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4711833048579037,2.4640817121083374,0.01806062216176395,2.4977612472383934,2.4518554692932204,5,0.0004698486852076711,0.0004701755464826192,1.0478441471697549e-05,0.00048406143552694327,0.0004580763203092562,5,0.0078125
3655.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.470484742818283,2.463429452379626,0.018134940701170835,2.497116948014019,2.451097067433381,5,0.0004570175388660462,0.00045644489386859055,1.023216006260262e-05,0.00047154468107779915,0.00044568094304235845,5,0.0078125
3805.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4697869736760585,2.4627703504939573,0.0182089206741275,2.4964735916060796,2.4503439823782416,5,0.00044499279011707925,0.00044361317449671453,1.0043805719463494e-05,0.0004597921714610498,0.00043406239000602935,5,0.0078125
3962.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.469083027590634,2.4620976330580984,0.018283260849061435,2.4958247288472752,2.4495887738808992,5,0.000433598032476335,0.00043149095738373417,9.900087083316122e-06,0.0004486316784176123,0.0004230499411278144,5,0.0078125
4125.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4683797924084665,2.461417659069952,0.018357186395264992,2.4951766778012328,2.448838939578195,5,0.00042289065541615146,0.0004201380568107561,9.791987533402026e-06,0.00043811966214759137,0.000412698802516292,5,0.0078125
4295.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.467675138943254,2.4607282018138754,0.018430871369146767,2.4945274384590115,2.4480923004696673,5,0.00041277891047747817,0.00040945542247450793,9.709573366679398e-06,0.0004281666643339243,0.00040292007983379124,5,0.0078125
4471.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4669751566143674,2.460035097049392,0.018503623286347103,2.4938825704817527,2.4473553802275556,5,0.0004032884095839724,0.0003994678921598665,9.645235029748066e-06,0.000418798853441824,0.0003937384072024745,5,0.0078125
4655.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4662738114482043,2.459332233333257,0.018576004138231756,2.4932364518653722,2.446621917089607,5,0.00039427792661803887,0.00039018549721103995,9.59154518759624e-06,0.00040987793859186136,0.00038501706226462513,5,0.0078125
4846.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4655767828045336,2.4586251562232775,0.018647354215199717,2.492594240865792,2.4458979632719196,5,0.0003857642463514786,0.00038202026454540517,9.543477701150753e-06,0.0004014217793183473,0.00037677224212885607,5,0.0078125
5044.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4648853758628286,2.4579151742480834,0.018717463728910068,2.491957050656347,2.445184920196271,5,0.0003777035445531899,0.0003742587146568275,9.496847455148718e-06,0.00039338867816793657,0.00036896157915908186,5,0.0078125
5250.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4641973048497325,2.4571999263991624,0.01878647870451324,2.491322672195221,2.4444804923350465,5,0.00037001402958317895,0.0003668250195198929,9.448362488975143e-06,0.0003856990620030774,0.00036150593896730704,5,0.0078125
5466.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.463507405812535,2.456473918727138,0.018854808106310045,2.490686220514835,2.44377953807179,5,0.00036259128854808554,0.00035962080647711567,9.395390506868818e-06,0.0003782502004358275,0.0003543041868102585,5,0.0078125
5690.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.462823187852263,2.4557450184711938,0.018921594046352366,2.490054484656068,2.443089798187176,5,0.0003554711175589094,0.00035268365048135797,9.337001477044392e-06,0.0003710800138942762,0.00034739124011223273,5,0.0078125
5923.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.462142112664634,2.4550106391173996,0.018986968659218516,2.4894249671009456,2.4424087430222996,5,0.00034858320327262575,0.00034594826195815005,9.272149727895552e-06,0.00036412013265463527,0.0003406991330731674,5,0.0078125
6166.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4614617686778972,2.4542682865212235,0.019051033644038377,2.4887952687619475,2.441734027756812,5,0.0003418659663519484,0.0003393574031433747,9.200203161858283e-06,0.00035731063008909343,0.000334168340031475,5,0.0078125
6418.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4607850813830123,2.4535213554040314,0.019113376661135564,2.488167909381065,2.4410685686509557,5,0.0003353155163471622,0.00033291026430127743,9.121468073579446e-06,0.0003506499767798974,0.00032779543785368997,5,0.0078125
6681.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4601065765710337,2.452764071710521,0.019174358765258658,2.4875376134714804,2.4404069848097394,5,0.000328851704777341,0.00032653082883881925,9.03556839968737e-06,0.0003440590377421375,0.00032150282811613826,5,0.0078125
6954.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.459428525891043,2.451999291748464,0.01923361860113538,2.48690626856744,2.4397514672482816,5,0.000322474842405464,0.0003202220687373109,8.943235732851278e-06,0.0003375403738025613,0.0003152911957216776,5,0.0078125
7238.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.458747769349103,2.4512238939332596,0.019291281569832997,2.4862707097493613,2.439098886214052,5,0.00031613927529236324,0.0003139413515011592,8.844649337023384e-06,0.00033104951091956776,0.000309116469924411,5,0.0078125
7534.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.458061161672471,2.4504347635435786,0.01934744389384443,2.485627751981294,2.4384461484198354,5,0.00030980588287357386,0.0003076521158535195,8.740012832489092e-06,0.0003245483088046069,0.0003029408922640976,5,0.0078125
7842.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4573677451698104,2.4496313462474606,0.019402009402721774,2.4849762398205937,2.4377922326012795,5,0.00030346151926572,0.0003013432885728086,8.629893083018015e-06,0.0003180250264177967,0.0002967519953149514,5,0.0078125
8163.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4566641101427633,2.448810318189713,0.0194550689563345,2.484312702784988,2.4371337759780265,5,0.00029707595778106447,0.00029498655656649885,8.514493172875322e-06,0.000311450142799697,0.0002905206210229589,5,0.0078125
8497.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.455948923396638,2.447970826293743,0.019506544915544263,2.4836356121941563,2.4364693486295383,5,0.00029064304069987396,0.00028857729635092935,8.394350426956553e-06,0.00030481866776730775,0.000284241059598652,5,0.0078125
8843.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4552227190335736,2.4471143014943872,0.01955624102964705,2.482945221613881,2.435799187577077,5,0.000284177438232416,0.0002821314402744344,8.270325894016296e-06,0.00029814692441674156,0.0002779279139120198,5,0.0078125
9205.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.454475512274417,2.4462297889218254,0.019604658907980906,2.482231757905938,2.4351138235605254,5,0.0002776046520128556,0.00027557578616203593,8.141452935007245e-06,0.0002913589773766175,0.0002715086759967933,5,0.0078125
9580.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4537118331378314,2.4453235158957924,0.019651324103512877,2.4814992662037354,2.4344171294691512,5,0.0002709823042165517,0.00026896868203295297,8.00922803712238e-06,0.00028451507863652237,0.00026503982117989167,5,0.0078125
9970.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.452925813977771,2.4443894380471676,0.019696438897452116,2.480741867478509,2.4337034145563736,5,0.00026427929805288464,0.00026227983141240195,7.873329233647588e-06,0.0002775837010421152,0.00025849115114539434,5,0.0078125
10376.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.452113706494472,2.443424027711615,0.019740041426284275,2.479955676114248,2.432968947263407,5,0.0002574864375845822,0.00025550063201432063,7.733771057956298e-06,0.00027055575381826184,0.0002517683399968495,5,0.0078125
10798.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4512737915926808,2.4424261816677855,0.019782049198150322,2.4791387592561738,2.4322118297724473,5,0.0002506137252443404,0.0002486415254988216,7.590890683237879e-06,0.00026344187086074354,0.00024495921020319485,5,0.0078125
11239.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4503984377996915,2.4413877884868245,0.019822649862738306,2.4782834050717044,2.4314248434204324,5,0.00024362536367746778,0.0002416671532191356,7.444005459850347e-06,0.00025620514981720434,0.00023803855364601905,5,0.0078125
11697.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.449490019099982,2.4403126173244547,0.019861541635222794,2.477391650923669,2.4306097752962454,5,0.00023656761227545064,0.00023462397784546535,7.294099649026082e-06,0.0002488935515902709,0.00023105207132530694,5,0.0078125
12174.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.44854306559648,2.4391951275585626,0.019898780088897106,2.4764578661272454,2.4297613619926848,5,0.00022942483856366316,0.00022749663786443994,7.14081743276976e-06,0.00024149087229443947,0.00022398424968950674,5,0.0078125
12670.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.447556207665998,2.438034621057184,0.019934231641479113,2.4754804334219447,2.4288780299346033,5,0.00022221397364655086,0.00022030222511174982,6.984459317516361e-06,0.0002340145768850083,0.00021685187673692327,5,0.0078125
13186.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4465262456988293,2.4368282222863917,0.019967825410178847,2.4744559252348046,2.4279565768099842,5,0.00021493831380317018,0.00021304419389315673,6.825007048675515e-06,0.00022646795125092905,0.00020965829538712133,5,0.0078125
13723.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4454501502978374,2.43557324636806,0.01999946596931055,2.4733810653246104,2.426993967202925,5,0.00020760299263835268,0.00020572781089485672,6.662457354903823e-06,0.0002188561410317323,0.00020240870743263223,5,0.0078125
14282.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4443250809950796,2.434267218026686,0.020029034762329596,2.4722527501087215,2.4259873490561654,5,0.00020021484455303348,0.00019836002542697058,6.496824772149532e-06,0.00021118602145233145,0.0001951100262526489,5,0.0078125
14864.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4431484064893985,2.432907891594543,0.020056391766602087,2.471068071836016,2.4249340716953585,5,0.0001927822823315488,0.00019094935166229227,6.328143939466904e-06,0.00020346608009860377,0.0001877707457765758,5,0.0078125
15470.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4419177259038585,2.4314932716269557,0.020081377458864753,2.469824343124363,2.4238317048708096,5,0.00018531518315218908,0.00018350575762405994,6.156471487879214e-06,0.00019570630717893916,0.00018040081948611568,5,0.0078125
16100.0,28.2,27.0,2.9495762407505253,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.6,67.0,4.615192303685729,76,65,5,2.4406329339699386,2.430023964551377,0.02010378233401449,2.4685211986238422,2.422679891074979,5,0.0001778364244953775,0.00017605216225853276,5.9821610018495465e-06,0.0001879302014083463,0.00017302303033718365,5,0.0078125
16755.0,28.0,26.0,3.082207001484488,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.4,66.0,4.722287581247039,76,65,5,2.439292177626359,2.428498525728697,0.020123431673181525,2.4671565118332848,2.4214767246938673,5,0.0001703571207882951,0.00016859975046906205,5.805297516114489e-06,0.000180149042970934,0.00016564854378951576,5,0.0078125
17437.0,28.0,26.0,3.082207001484488,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.4,66.0,4.722287581247039,76,65,5,2.437891835784178,2.426913491704836,0.02014016046080432,2.4657263415641215,2.420218725209258,5,0.0001628787706293287,0.00016115012597343897,5.625731871365088e-06,0.00017236409847917804,0.0001582790499482395,5,0.0078125
18147.0,28.0,26.0,3.082207001484488,33,26,5,40.4,40.0,1.6733200530681507,43,39,5,68.4,66.0,4.722287581247039,76,65,5,2.4364306384785275,2.425268062310916,0.020153757002045063,2.4642291293805716,2.418904532649694,5,0.00015541598547105196,0.00015371795705339136,5.443622116444088e-06,0.00016459027411976052,0.00015092916769802073,5,0.0078125
18886.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.4349076534435032,2.4235617863554086,0.020164004882931682,2.4626636656309153,2.417533103530532,5,0.00014798426459142119,0.00014631878978542788,5.259154478496153e-06,0.00015684341486036046,0.00014361437640998055,5,0.0078125
19654.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.43332436832143,2.421796871565094,0.020170680637563117,2.4610312437669037,2.4161055894916816,5,0.0001406092365139379,0.00013897824277415963,5.0727834469202516e-06,0.0001491499560134217,0.00013636009732524503,5,0.0078125
20454.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.4316764632289756,2.4199690191245544,0.020173587409528,2.4593271756188666,2.4146179172404674,5,0.00013328854967278156,0.0001316940766731177,4.884268723590854e-06,0.00014150716817107412,0.00012916420899585277,5,0.0078125
21286.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.4299662025796978,2.4180812308948854,0.020172507046858586,2.457553572543251,2.413071961475423,5,0.0001260493399626307,0.00012449339052517786,4.694132156523256e-06,0.00013394311376279798,0.00012205356815012367,5,0.0078125
22152.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.428192159890993,2.4161323760439424,0.020167235840901118,2.4557087413018546,2.4114662752874674,5,0.00011890116021860712,0.00011738577540305192,4.502462664594798e-06,0.00012646753431069097,0.00011503771849745888,5,0.0078125
23053.0,28.0,26.0,3.082207001484488,33,26,5,40.2,40.0,1.9235384061671348,43,38,5,68.2,66.0,4.919349550499538,76,64,5,2.426355416953758,2.41412405436613,0.020157580726239806,2.4537936025619826,2.409801688620318,5,0.00011186302364506098,0.00011039021856057801,4.309620088508277e-06,0.00011910009591385811,0.00010813546390818981,5,0.0078125
23991.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4244554982486286,2.4120561211063376,0.020143352526870193,2.4518074690072846,2.4080776297012276,5,0.00010494667420189678,0.00010351846503741852,4.115792959468525e-06,0.00011185290371552455,0.00010135844071451256,5,0.0078125
24967.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.422494470271131,2.4099311611128904,0.02012439241078076,2.449752324885218,2.406295841526588,5,9.817198833270537e-05,9.679032278804906e-05,3.921426451617948e-06,0.00010474663367161963,9.472621519279142e-05,5,0.0078125
25983.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4204729163288334,2.4077500984612055,0.020100547045527974,2.4476286239214855,2.4044567309819587,5,9.155197404510525e-05,9.021875461144382e-05,3.7268085947189367e-06,9.779482454414072e-05,8.825157707343768e-05,5,0.0078125
27040.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4183939688556353,2.405516558026982,0.020071712294056503,2.445439520121833,2.402563034353326,5,8.510640768624705e-05,8.382341791313784e-05,3.5324672639069186e-06,9.101819096917147e-05,8.195388321657506e-05,5,0.0078125
28140.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.416259345451164,2.403232580113482,0.020037791472590223,2.4431867089239105,2.4006162131402418,5,7.884852505404583e-05,7.761744955106654e-05,3.338785108354929e-06,8.443065707996261e-05,7.584603403750317e-05,5,0.0078125
29285.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.414071388532418,2.4009008253330335,0.01999871848959312,2.4408725683595365,2.3986183085017423,5,7.279186461657402e-05,7.161425961995124e-05,3.146200002252257e-06,7.80465407924382e-05,6.994116851278673e-05,5,0.0078125
30475.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4118367995829373,2.3985285223444635,0.019954540414225685,2.4385041268854093,2.3965753596320614,5,6.695936604375814e-05,6.583653743872682e-05,2.955513971089748e-06,7.18901756183913e-05,6.426151061574583e-05,5,0.0078125
31713.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4095571517758314,2.3961173709164365,0.019905242707256608,2.4360830222974426,2.3944887370243046,5,6.135762617290048e-05,6.0290739777928884e-05,2.7670667310294813e-06,6.596876104994855e-05,5.881328170356724e-05,5,0.0078125
33003.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4072330001394784,2.393667971427073,0.01985080053660252,2.4336098232499794,2.3923588820770854,5,5.599015940075604e-05,5.498025115981756e-05,2.581130232159637e-06,6.0286295135541256e-05,5.359966374946727e-05,5,0.0078125
34346.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.4048710649427196,2.3911873766537175,0.019791356842253024,2.4310916848462005,2.390191894863551,5,5.087323471285699e-05,4.9921044534123085e-05,2.3984701910452095e-06,5.486036134320501e-05,4.863616670634101e-05,5,0.0078125
35742.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.402480171944516,2.388684743618682,0.019727161729889486,2.428538068400684,2.3879958341481555,5,4.60237231808995e-05,4.5129630932863085e-05,2.2199674220176447e-06,4.9709330324562924e-05,4.393877218044991e-05,5,0.0078125
37195.0,27.8,26.0,3.2710854467592254,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,68.0,66.0,5.1478150704935,76,63,5,2.400062733875974,2.386162433734984,0.01965833722589016,2.4259516359145845,2.3857728887172547,5,4.144240123283656e-05,4.06065720247786e-05,2.045987996079439e-06,4.483459950722374e-05,3.950778039920041e-05,5,0.0078125
38707.0,27.6,26.0,3.4351128074635335,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.8,66.0,5.310367218940701,76,63,5,2.397625212000949,2.3836269905414085,0.019585146450056816,2.42333941080759,2.3833944937345253,5,3.7136170400806304e-05,3.636926451896863e-05,1.8771794040193685e-06,4.0244158778551216e-05,3.5349360499461585e-05,5,0.0078125
40280.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3951744826942023,2.3812704222611045,0.019507906330444046,2.4207089096473604,2.3809867422146884,5,3.310987370400216e-05,3.242960893965307e-05,1.7141771984393872e-06,3.5943909978070785e-05,3.146761424179432e-05,5,0.0078125
41917.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3927162955313204,2.379002500936102,0.019426921441896606,2.418066467985836,2.378543073838918,5,2.93639708135415e-05,2.876409521740016e-05,1.557496156883238e-06,3.1935162058595986e-05,2.7862359358169326e-05,5,0.0078125
44058.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.389642296483881,2.3761629529062898,0.019320993196374384,2.4147568820150855,2.3753735243938006,5,2.507403566028728e-05,2.4565897657990098e-05,1.3712943623970712e-06,2.733352376338372e-05,2.37417547947953e-05,5,0.0078125
45848.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3871931867005562,2.3738978720136568,0.019233125456085354,2.412116262351043,2.372855504225247,5,2.1956523018261595e-05,2.1514772571703197e-05,1.2308086651974183e-06,2.3981354582850728e-05,2.0753583883497503e-05,5,0.0078125
47712.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.384757411360587,2.3716426687783603,0.019142878014998112,2.409486932778542,2.370357213330524,5,1.9109224315035923e-05,1.87278444935869e-05,1.0981349272125859e-06,2.0912892319993502e-05,1.802970861241024e-05,5,0.0078125
49651.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3823444557802764,2.36940613450691,0.019050849239063285,2.4068794597016976,2.367887970581343,5,1.6528268798761744e-05,1.6201339178996453e-05,9.737663688842637e-07,1.8125042548794596e-05,1.5565598506890008e-05,5,0.0078125
51669.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3799598375856665,2.3671933928021596,0.018957520423152435,2.4043001683889567,2.3654529922772,5,1.4203299580028776e-05,1.3925138701588851e-05,8.579046486609273e-07,1.560773272581952e-05,1.3350509154674879e-05,5,0.0078125
53769.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.377610260412079,2.3650106683130465,0.018863442492650085,2.4017567022660304,2.3630586880809963,5,1.2123838438253125e-05,1.1889011019948237e-05,7.507397929215191e-07,1.335074527166108e-05,1.1373590821109778e-05,5,0.0078125
55954.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3753021371738137,2.3628639182257163,0.018769178074099117,2.3992564256499174,2.360711153006425,5,1.0277781121066919e-05,1.0081136812264431e-05,6.52366258614088e-07,1.1342074479727464e-05,9.622465186540711e-06,5,0.0078125
58228.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3730404891729258,2.360757805169982,0.018675251210634212,2.396805225601464,2.358415058231272,5,8.650931633716905e-06,8.48765239171564e-06,5.62740372559985e-07,9.567392370210587e-06,8.082804468180166e-06,5,0.0078125
60594.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.370830924578617,2.3586975361703315,0.01858222378704504,2.3944096499440493,2.356175670490915,5,7.2288799837589604e-06,7.094487612541803e-06,4.817667275059503e-07,8.012070931664792e-06,6.740128543875999e-06,5,0.0078125
63056.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.368677519679976,2.3566868888213315,0.01849060302957221,2.3920746052170734,2.3539967075454022,5,5.995771995334371e-06,5.886159720010978e-06,4.0921849399722803e-07,6.6598221184060135e-06,5.578654525281469e-06,5,0.0078125
65618.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.3665837835869685,2.3547291074537458,0.018400876050580675,2.3898043953504535,2.3518813260823968,5,4.935410685708366e-06,4.846850660937017e-06,3.4478682122191026e-07,5.4938824177895254e-06,4.582352188319969e-06,5,0.0078125
68285.0,27.4,25.0,3.5777087639996634,33,25,5,40.2,40.0,1.9235384061671348,43,38,5,67.6,65.0,5.4129474410897425,76,63,5,2.364551813199005,2.352826111592512,0.01831346882534551,2.3876017990113074,2.3498312744723404,5,4.031170037501081e-06,3.960320966462595e-06,2.880664871037824e-07,4.496904619865542e-06,3.734873473253958e-06,5,0.0078125
71059.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.362585193186962,2.3509812136426578,0.018228866160095544,2.385471205325313,2.3478498219702297,5,3.2675144502795363e-06,3.211398014013733e-06,2.3864563820245426e-07,3.6526251876887987e-06,3.0209828761921216e-06,5,0.0078125
73946.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.3606837212541203,2.3491941769748728,0.018147379833845304,2.3834128893603186,2.3459364435173984,5,2.6280242110582084e-06,2.584038534671574e-06,1.9597684942531628e-07,2.9436801435587723e-06,2.4247126719216123e-06,5,0.0078125
76950.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.3588478688628363,2.3474653958587344,0.018069336073579276,2.3814278395427473,2.344091321975522,5,2.097564046439772e-06,2.0634536179101225e-06,1.5951349563760064e-07,2.3539972511083454e-06,1.931394691042154e-06,5,0.0078125
80076.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.357076633481257,2.3457938818258315,0.017994979432790232,2.3795154242239445,2.342313185941335,5,1.6616299077336333e-06,1.6354672026657256e-06,1.2866994116791899e-07,1.8680782995340264e-06,1.5270465545668339e-06,5,0.0078125
83329.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.355368246911049,2.344177929481087,0.017924499976854098,2.377674152934551,2.340600024357228,5,1.3067671738460304e-06,1.2869256263779047e-06,1.0285334370736828e-07,1.4714693476753871e-06,1.1987568373138914e-06,5,0.0078125
86715.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.353719704265848,2.342614671170438,0.01785801164048669,2.3759011645476398,2.3389486147497363,5,1.020587037405223e-06,1.0057132882231175e-06,8.147058639517264e-08,1.1507884035871046e-06,9.346933059331568e-07,5,0.0078125
90238.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.352128260167093,2.341101496883151,0.017795610587527204,2.374193832190676,2.337356021457948,5,7.920849853388176e-07,7.810655456038824e-07,6.395949649093749e-08,8.940941286857283e-07,7.243878886182864e-07,5,0.0078125
93904.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.3505895190843225,2.339634244751101,0.017737296651298747,2.3725477057648794,2.3358176813117892,5,6.11323634059854e-07,6.032573601072892e-07,4.9773799785970764e-08,6.905440235769359e-07,5.584336767778917e-07,5,0.0078125
97719.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.349098561793706,2.33820826699289,0.01768301952963497,2.3709577246775004,2.334328531396757,5,4.696364185425431e-07,4.6380399564778327e-07,3.8407459536875983e-08,5.306368693008059e-07,4.286619944030754e-07,5,0.0078125
101688.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.3476503528469626,2.3368188217943984,0.017632692888846488,2.3694186497400724,2.332883413179499,5,3.5958981066137106e-07,3.5542483757937007e-07,2.9401727226815346e-08,4.061855891583888e-07,3.2809574118966655e-07,5,0.0078125
105819.0,27.2,25.0,3.7682887362833544,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.4,65.0,5.639148871948674,76,62,5,2.346238377722071,2.3354597642128825,0.017586148648569215,2.367923617308116,2.3314757105889976,5,2.748025493870712e-07,2.7186651975086653e-07,2.2340068368507178e-08,3.10127667001707e-07,2.507725760153641e-07,5,0.0078125
110118.0,27.0,25.0,3.6742346141747673,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.2,65.0,5.540758070878027,76,62,5,2.344856599327933,2.3341254198963415,0.017543208090443938,2.366466224119888,2.330099300639918,5,2.1000201486569605e-07,2.0795970614443355e-07,1.6861894977781133e-08,2.3660274966886865e-07,1.9178552431849796e-07,5,0.0078125
114592.0,27.0,25.0,3.6742346141747673,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.2,65.0,5.540758070878027,76,62,5,2.343498446014966,2.3328096127116176,0.017503648987997385,2.365039455506667,2.328747541219956,5,1.608287687079023e-07,1.594279127463714e-07,1.2654850406244904e-08,1.8074409952582975e-07,1.4709443050552928e-07,5,0.0078125
119246.0,27.0,25.0,3.6742346141747673,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.2,65.0,5.540758070878027,76,62,5,2.342157824480517,2.331506642479227,0.017467238728495704,2.3636367561146727,2.3274142775384976,5,1.2376195788423418e-07,1.2281534571548964e-07,9.455897510411444e-09,1.3860502205377896e-07,1.1344914001616408e-07,5,0.0078125
124090.0,26.8,25.0,3.8340579025361627,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.0,65.0,5.70087712549569,76,62,5,2.34082719235591,2.3302094080867377,0.017433685804109415,2.3622500203485384,2.326091923663063,5,9.594946966210811e-08,9.532061885163604e-08,7.043087209434812e-09,1.0697529617849714e-07,8.822751164824109e-08,5,0.0078125
129130.0,26.8,25.0,3.8340579025361627,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.0,65.0,5.70087712549569,76,62,5,2.339500259177178,2.3289120273170223,0.017402718173941897,2.360872428061125,2.324774147626847,5,7.51729121363919e-08,7.476348963189822e-08,5.237746825423295e-09,8.334902903649514e-08,6.939726138801295e-08,5,0.0078125
134376.0,26.8,25.0,3.8340579025361627,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.0,65.0,5.70087712549569,76,62,5,2.3381698348267332,2.327607737131945,0.017374032081831376,2.3594962078405115,2.323453731655245,5,5.969094505665101e-08,5.943125318787354e-08,3.895014794687562e-09,6.575247233952224e-08,5.536876897572566e-08,5,0.0078125
139834.0,26.8,25.0,3.8340579025361627,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.0,65.0,5.70087712549569,76,62,5,2.3368299970157027,2.326291009234616,0.017347346525635608,2.358114894677873,2.3221247237731366,5,4.8179321590235623e-08,4.8020531801452976e-08,2.9016813461729586e-09,5.26802041587246e-08,4.49368915146989e-08,5,0.0078125
145514.0,26.8,25.0,3.8340579025361627,33,24,5,40.2,40.0,1.9235384061671348,43,38,5,67.0,65.0,5.70087712549569,76,62,5,2.335474102416434,2.3249555974997076,0.01732236365853688,2.3567212788644487,2.32078046304058,5,3.962347588560825e-08,3.9531895170771016e-08,2.1690165837726584e-09,4.297603667534396e-08,3.718085271438642e-08,5,0.0078125
151425.0,26.6,25.0,3.4351128074635335,32,24,5,40.2,40.0,1.9235384061671348,43,38,5,66.8,65.0,5.310367218940701,75,62,5,2.3340961048549183,2.323595826397171,0.017298801169689598,2.3553087772828594,2.319414887509588,5,3.32642529424345e-08,3.32168963233575e-08,1.6294779956725356e-09,3.5773262402849786e-08,3.14131856318124e-08,5,0.0078125
157576.0,26.6,25.0,3.4351128074635335,32,24,5,40.2,40.0,1.9235384061671348,43,38,5,66.8,65.0,5.310367218940701,75,62,5,2.3326903185382095,2.322206357106267,0.017276389590622703,2.3538711930200837,2.3180222986808987,5,2.853585427212797e-08,2.8517220171279353e-08,1.2321784203541489e-09,3.0425236593087234e-08,2.7122321090648218e-08,5,0.0078125
163976.0,26.6,25.0,3.4351128074635335,32,24,5,40.2,40.0,1.9235384061671348,43,38,5,66.8,65.0,5.310367218940701,75,62,5,2.331251432346976,2.320782199715015,0.01725487494428371,2.3524027346025167,2.316597375381031,5,2.501885167584121e-08,2.501859766291024e-08,9.392548518781834e-10,2.6452509018816084e-08,2.3929342295775996e-08,5,0.0078125
170636.0,26.4,25.0,3.6469165057620936,32,23,5,40.0,40.0,1.8708286933869704,43,38,5,66.4,65.0,5.4589376255824735,75,61,5,2.329774075138743,2.319318280778033,0.0172340147859544,2.3508975772762533,2.3151347432616127,5,2.2402579134857022e-08,2.2413878838919757e-08,7.227781792555912e-10,2.350023622144127e-08,2.1553589410982957e-08,5,0.0078125
177567.0,26.4,25.0,3.6469165057620936,32,23,5,40.0,40.0,1.8708286933869704,43,38,5,66.4,65.0,5.4589376255824735,75,61,5,2.328253272300846,2.317809893565221,0.01721358710052235,2.349350332905802,2.3136294269341073,5,2.045807991260516e-08,2.047647247924204e-08,5.624001001521754e-10,2.1307343645181562e-08,1.97880582122597e-08,5,0.0078125
184779.0,26.4,25.0,3.6469165057620936,32,23,5,40.0,40.0,1.8708286933869704,43,38,5,66.4,65.0,5.4589376255824735,75,61,5,2.326684644264632,2.3162528956751527,0.017193393244626303,2.3477562521959436,2.3120770460622273,5,1.901622475400853e-08,1.9038827832630856e-08,4.4336435060018023e-10,1.9681462351494196e-08,1.847960800756146e-08,5,0.0078125
192283.0,26.4,25.0,3.6469165057620936,32,23,5,40.0,40.0,1.8708286933869704,43,38,5,66.4,65.0,5.4589376255824735,75,61,5,2.32506394747983,2.314643254431102,0.01717325200289315,2.346110757864567,2.310473360718682,5,1.7951030420509314e-08,1.7976009108739735e-08,3.549388223201544e-10,1.847974994041489e-08,1.7513937324670584e-08,5,0.0078125
200093.0,26.4,25.0,3.6469165057620936,32,23,5,39.8,40.0,2.0493901531919194,43,38,5,66.2,65.0,5.630275304103699,75,61,5,2.3233866293364684,2.312976605033756,0.017152994569447563,2.34440899356564,2.3088138308718356,5,1.716805677135583e-08,1.719426629638801e-08,2.8928611225126575e-10,1.7595491938849893e-08,1.6805176356914578e-08,5,0.0078125
208219.0,26.4,25.0,3.6469165057620936,32,23,5,39.8,40.0,2.0493901531919194,43,38,5,66.2,65.0,5.630275304103699,75,61,5,2.321649306871106,2.311249721196415,0.01713248199504134,2.3426473230676907,2.3070950790869467,5,1.6596716780236166e-08,1.6623462844800523e-08,2.4069302595359196e-10,1.694918678821913e-08,1.6289010521961946e-08,5,0.0078125
216677.0,26.4,25.0,3.6469165057620936,32,23,5,39.8,40.0,2.0493901531919194,43,38,5,66.2,65.0,5.630275304103699,75,61,5,2.319847591424372,2.3094583554093484,0.01711157810057467,2.340821121322621,2.30531273786006,5,1.618323953145404e-08,1.6209496107525984e-08,2.048911320776132e-10,1.6480435011256084e-08,1.591637284276357e-08,5,0.0078125
225477.0,26.4,25.0,3.6469165057620936,32,23,5,39.6,40.0,2.302172886644268,43,37,5,66.0,65.0,5.873670062235365,75,60,5,2.317978623461099,2.3075997606600804,0.017090178235668996,2.3389273422198245,2.303463956878122,5,1.5887165790733908e-08,1.590821318949741e-08,1.787089405107776e-10,1.614387844157429e-08,1.5650308299818704e-08,5,0.0078125
234635.0,26.4,25.0,3.6469165057620936,32,23,5,39.6,40.0,2.302172886644268,43,37,5,66.0,65.0,5.873670062235365,75,60,5,2.316038484593225,2.3056701197316967,0.017068177798821867,2.336961892288594,2.3015448423480467,5,1.5677558289418434e-08,1.5694798858810928e-08,1.597261693173662e-10,1.590486041280754e-08,1.546256197303159e-08,5,0.0078125
244164.0,26.4,25.0,3.6469165057620936,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.8,65.0,5.805170109479996,75,60,5,2.3140240845130395,2.30366642368952,0.017045492616343767,2.3349215400309538,2.2995523231187978,5,1.5531099437528344e-08,1.5545590285311938e-08,1.4610896302377992e-10,1.573725561445625e-08,1.533185586539834e-08,5,0.0078125
254080.0,26.4,25.0,3.6469165057620936,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.8,65.0,5.805170109479996,75,60,5,2.3119318622188727,2.3015851824897395,0.017022042664487015,2.332802596909846,2.297482865466213,5,1.5430192390801237e-08,1.5442722773293186e-08,1.364548569336379e-10,1.5621322441165515e-08,1.5242161546068705e-08,5,0.0078125
264398.0,26.4,25.0,3.6469165057620936,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.8,65.0,5.805170109479996,75,60,5,2.3097586094816207,2.29942324615078,0.01699775994682854,2.3306017484745234,2.2953332871610015,5,1.5361727760635578e-08,1.5372880656961847e-08,1.2969975902798367e-10,1.5542321778696974e-08,1.5181568231288842e-08,5,0.0078125
275136.0,26.2,25.0,3.5637059362410923,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.6,65.0,5.770615218501402,75,60,5,2.3075006073785262,2.297176947798257,0.016972577444233455,2.3283151769873704,2.293099902961374,5,1.5316019584157598e-08,1.532621958640076e-08,1.2503878133415313e-10,1.548933050878856e-08,1.514130431314295e-08,5,0.0078125
286309.0,26.2,25.0,3.5637059362410923,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.6,65.0,5.770615218501402,75,60,5,2.305154872219652,2.294843344892436,0.016946441762952676,2.3259398205112056,2.2907797565659647,5,1.5286032643405842e-08,1.529558452875406e-08,1.2187131724474369e-10,1.5454386169129677e-08,1.5115022665119672e-08,5,0.0078125
297936.0,26.2,25.0,3.5637059362410923,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.6,65.0,5.770615218501402,75,60,5,2.302717669799688,2.292418742743313,0.016919295430250596,2.323471866004514,2.2883691507130623,5,1.5266712245769744e-08,1.5275830889454544e-08,1.1975195317005681e-10,1.5431743438354995e-08,1.5098182830729283e-08,5,0.0078125
310036.0,26.2,25.0,3.5637059362410923,32,23,5,39.4,39.0,2.3021728866442674,43,37,5,65.6,65.0,5.770615218501402,75,60,5,2.3001853470383855,2.28989952317106,0.01689108518624573,2.320907589451287,2.285864469456435,5,1.5254499995517518e-08,1.526333416618716e-08,1.183561260770553e-10,1.5417338912256235e-08,1.5087603463264783e-08,5,0.0078125
322627.0,26.0,25.0,3.8078865529319543,32,22,5,39.2,39.0,2.5884358211089578,43,36,5,65.2,65.0,6.300793600809346,75,58,5,2.2975545321378634,2.2872823447427977,0.016861763372534602,2.3182435568073103,2.2832623758824377,5,1.5246935027275817e-08,1.525558573340345e-08,1.1745086447996886e-10,1.540834832407693e-08,1.5081095610333198e-08,5,0.0078125
335730.0,26.2,25.0,3.8987177379235853,32,22,5,39.2,39.0,2.5884358211089578,43,36,5,65.4,65.0,6.3482280992415525,75,58,5,2.294821293044656,2.2845633064993462,0.016831277862102284,2.3154757704167506,2.2805589795540464,5,1.5242346138352422e-08,1.5250880505290643e-08,1.1687156413211923e-10,1.540284330589456e-08,1.5077180813786644e-08,5,0.0078125
349364.0,26.0,25.0,4.183300132670378,32,21,5,39.0,39.0,2.5495097567963922,43,36,5,65.0,64.0,6.670832032063167,75,57,5,2.29198217909764,2.2817389849246554,0.016799583109980348,2.312600722668254,2.2777508666246358,5,1.5239623793638834e-08,1.5248085469307216e-08,1.1650440899423209e-10,1.5399536354282247e-08,1.507488309300991e-08,5,0.0078125
363551.0,26.0,25.0,4.183300132670378,32,21,5,39.0,39.0,2.5495097567963922,43,36,5,65.0,64.0,6.670832032063167,75,57,5,2.289033176867123,2.2788053957751564,0.016766628062762315,2.309614337730586,2.274834066951894,5,1.5238045972526594e-08,1.524646266777101e-08,1.1627216211004818e-10,1.5397584630257496e-08,1.5073571168094352e-08,5,0.0078125
378314.0,26.0,25.0,4.183300132670378,32,21,5,38.6,38.0,2.1908902300206643,42,36,5,64.6,64.0,6.2289646009589745,74,57,5,2.2859701297796824,2.2757584119754557,0.01673236048204034,2.3065123957610467,2.2718044690471917,5,1.523715400581073e-08,1.5245542881627198e-08,1.1612363844365862e-10,1.5396449389755258e-08,1.5072846537008062e-08,5,0.0078125
393677.0,25.8,25.0,3.834057902536163,31,21,5,38.4,38.0,2.3021728866442674,42,36,5,64.2,64.0,5.974947698515862,73,57,5,2.282788740888365,2.272593766710883,0.016696726705707977,2.303290535168443,2.268657822746631,5,1.5236663325331013e-08,1.5245034728471813e-08,1.1602569922224336e-10,1.53957942221297e-08,1.507246358822962e-08,5,0.0078125
409664.0,25.8,25.0,3.834057902536163,31,21,5,38.4,38.0,2.3021728866442674,42,36,5,64.2,64.0,5.974947698515862,73,57,5,2.279484783240838,2.2693072629354805,0.01665967380466153,2.2999444652581,2.265389947233233,5,1.523640168097974e-08,1.5244761668191862e-08,1.1595741045472989e-10,1.5395414128725185e-08,1.5072274673824145e-08,5,0.0078125
426299.0,25.8,25.0,3.834057902536163,31,21,5,38.4,38.0,2.3021728866442674,42,36,5,64.2,64.0,5.974947698515862,73,57,5,2.276054102545959,2.265894776192686,0.01662114947474904,2.2964699686565258,2.261996733641171,5,1.523626742461669e-08,1.5244619422015054e-08,1.1590587872035213e-10,1.5395187290245815e-08,1.507219328980999e-08,5,0.0078125
443610.0,25.6,25.0,3.9749213828703582,31,21,5,38.4,38.0,2.3021728866442674,42,36,5,64.0,64.0,6.123724356957945,73,57,5,2.272491798174467,2.262351440105528,0.01658109272238932,2.2928620716231607,2.2584733349796897,5,1.523620213974882e-08,1.5244548002757744e-08,1.158633626258004e-10,1.5395043174292292e-08,1.5072170103713112e-08,5,0.0078125
461625.0,25.4,25.0,3.6469165057620936,30,21,5,38.4,38.0,2.3021728866442674,42,36,5,63.8,64.0,5.761944116355173,72,57,5,2.268793056641115,2.25867247557034,0.016539443120268928,2.2891158879808624,2.2548149905000674,5,1.5236173201752363e-08,1.5244513875335387e-08,1.158253476025484e-10,1.539494208710822e-08,1.5072177782750116e-08,5,0.0078125
480372.0,25.4,25.0,3.6469165057620936,30,21,5,38.4,38.0,2.3021728866442674,42,36,5,63.8,64.0,5.761944116355173,72,57,5,2.2649531563262637,2.254853195518652,0.016496140806722008,2.2852266237949412,2.251017030358432,5,1.5236162899364618e-08,1.5244498815507784e-08,1.1578927370033763e-10,1.5394862306055578e-08,1.5072201612722368e-08,5,0.0078125
499879.0,25.4,25.0,3.6469165057620936,30,21,5,38.0,38.0,1.8708286933869704,41,36,5,63.4,63.0,5.412947441089743,71,57,5,2.2609674725069406,2.250889009969648,0.016451126502934434,2.281189582394626,2.247074880588662,5,1.5236161898675117e-08,1.5244493208782556e-08,1.1575373159965413e-10,1.5394792286566764e-08,1.5072233907453914e-08,5,0.0078125
520178.0,25.4,25.0,3.6469165057620936,30,21,5,37.8,37.0,1.9235384061671343,41,36,5,63.2,62.0,5.449770637375486,71,57,5,2.256830668549099,2.24677462165209,0.01640433232674612,2.276999345050618,2.242983263128975,5,1.5236165431153486e-08,1.5244492136572954e-08,1.1571796237788175e-10,1.5394726065553917e-08,1.507227078306683e-08,5,0.0078125
541301.0,25.4,25.0,3.6469165057620936,30,21,5,37.8,37.0,1.9235384061671343,41,36,5,63.2,62.0,5.449770637375486,71,57,5,2.2525375244703403,2.242504850180221,0.016355691088879278,2.2726506101054977,2.238737015336872,5,1.5236171137799558e-08,1.5244493162096433e-08,1.1568157192157914e-10,1.539466066183583e-08,1.5072310339120636e-08,5,0.0078125
563283.0,25.2,24.0,3.7013511046643495,30,21,5,37.8,37.0,1.9235384061671343,41,36,5,63.0,61.0,5.522680508593631,71,57,5,2.2480823364025393,2.238074034838955,0.016305129448635977,2.2681375845900105,2.2343304960150165,5,1.52361778889919e-08,1.5244495115440965e-08,1.1564435739826429e-10,1.5394594622697108e-08,1.5072351680751728e-08,5,0.0078125
586157.0,25.0,24.0,3.5355339059327378,30,21,5,37.8,37.0,1.9235384061671343,41,36,5,62.8,61.0,5.403702434442518,71,57,5,2.243459941420341,2.2334770538729773,0.016252579494717746,2.263455022269525,2.229758599048873,5,1.5236185159600136e-08,1.524449745151232e-08,1.1560622253155727e-10,1.539452726965144e-08,1.50723943949484e-08,5,0.0078125
609960.0,24.8,23.0,3.6331804249169903,30,21,5,37.4,37.0,2.073644135332772,41,36,5,62.2,60.0,5.540758070878028,71,57,5,2.238664512171658,2.228708125763681,0.01619796502634866,2.25859700255923,2.2250155612096534,5,1.523619271298443e-08,1.5244499922461053e-08,1.1556711768525725e-10,1.5394458284972488e-08,1.507243830242201e-08,5,0.0078125
634729.0,24.8,23.0,3.6331804249169903,30,21,5,37.2,37.0,2.280350850198276,41,35,5,62.0,60.0,5.70087712549569,71,57,5,2.2336903795338237,2.223761627441841,0.016141210847002544,2.253557763787416,2.220095775829339,5,1.5236200443567675e-08,1.5244502416711678e-08,1.1552702111888492e-10,1.539438752726293e-08,1.5072483323403627e-08,5,0.0078125
660503.0,24.6,23.0,3.9115214431215897,30,20,5,37.2,37.0,2.280350850198276,41,35,5,61.8,60.0,5.93295878967653,71,56,5,2.228531641841623,2.218631705726731,0.016082238275228186,2.2483313072574527,2.21499340630409,5,1.523620830352265e-08,1.5244504882304775e-08,1.1548592319128519e-10,1.5394314932457014e-08,1.5072529422262995e-08,5,0.0078125
687325.0,24.6,23.0,3.9115214431215897,30,20,5,37.0,37.0,2.5495097567963922,41,34,5,61.6,60.0,6.107372593840989,71,56,5,2.223181782899565,2.2133118975722605,0.0160209607042485,2.242911010119089,2.2097020082882337,5,1.523621626972728e-08,1.52445072925738e-08,1.1544381742212636e-10,1.5394240465440325e-08,1.5072576584039867e-08,5,0.0078125
715235.0,24.4,23.0,4.03732584763727,30,20,5,36.8,37.0,2.6832815729997472,41,34,5,61.2,59.0,6.418722614352486,71,55,5,2.2176350852528905,2.2077965354790754,0.015957299730536667,2.237291057146284,2.204215927529638,5,1.523622432699865e-08,1.5244509630318986e-08,1.1540070906735792e-10,1.539416412114439e-08,1.507262479035828e-08,5,0.0078125
744279.0,24.4,23.0,4.03732584763727,30,20,5,36.8,37.0,2.6832815729997472,41,34,5,61.2,59.0,6.418722614352486,71,55,5,2.2118848517202583,2.2020789790828044,0.01589116473396717,2.231464638770666,2.198528540844862,5,1.5236232464533597e-08,1.524451188215866e-08,1.1535660004932106e-10,1.5394085892038444e-08,1.50726740301666e-08,5,0.0078125
774502.0,24.2,23.0,4.324349662087931,30,19,5,36.6,36.0,2.7018512172212596,41,34,5,60.8,59.0,6.572670690061993,71,54,5,2.205924817794426,2.196153019672141,0.015822469016802003,2.225425382013726,2.1926336530940786,5,1.52362406714752e-08,1.524451403552927e-08,1.1531149955797196e-10,1.539400578459023e-08,1.5072724285578578e-08,5,0.0078125
805952.0,24.2,24.0,3.96232255123179,29,19,5,36.6,36.0,2.7018512172212596,41,34,5,60.8,59.0,6.058052492344383,70,54,5,2.1997483766345716,2.190012109631566,0.015751120854686062,2.219166565152339,2.186524730652645,5,1.523624893711432e-08,1.5244516078008048e-08,1.1526541805042839e-10,1.5393923807691308e-08,1.5072775537607e-08,5,0.0078125
838679.0,23.8,23.0,4.147288270665544,29,19,5,36.6,36.0,2.7018512172212596,41,34,5,60.4,58.0,6.268971207462991,70,54,5,2.1933488001816266,2.1836495823872935,0.01567702597480527,2.212681341653518,2.1801951201204823,5,1.5236257250070818e-08,1.524451799676494e-08,1.1521836892902033e-10,1.539383997529309e-08,1.507282776385113e-08,5,0.0078125
872734.0,23.6,23.0,3.847076812334269,28,19,5,36.4,36.0,2.8809720581775866,41,34,5,60.0,58.0,6.164414002968976,69,53,5,2.1867194567537878,2.1770588688084103,0.015600090025902064,2.205962960599429,2.1736382635493374,5,1.523626559812672e-08,1.5244519778681442e-08,1.1517037036981638e-10,1.5393754309784767e-08,1.507288093665469e-08,5,0.0078125
908172.0,23.2,23.0,3.7682887362833544,27,19,5,36.4,36.0,2.8809720581775866,41,34,5,59.6,57.0,5.8991524815010505,68,53,5,2.179853251323749,2.1702329408147714,0.015520212030409201,2.1990041993598313,2.1668471448517046,5,1.5236273968755254e-08,1.5244521410271295e-08,1.151214411722309e-10,1.5393666834254252e-08,1.5072935027339842e-08,5,0.0078125
945049.0,23.2,23.0,3.7682887362833544,27,19,5,36.0,36.0,2.449489742783178,40,34,5,59.2,57.0,5.674504383644443,67,53,5,2.1727432380429184,2.16316492041874,0.015437291428185071,2.191797984233683,2.1598148956404133,5,1.523628234843302e-08,1.5244522877509022e-08,1.1507160541176164e-10,1.539357758120499e-08,1.507299000143983e-08,5,0.0078125
983423.0,23.2,23.0,3.7682887362833544,27,19,5,35.6,35.0,2.701851217221259,40,33,5,58.8,57.0,5.805170109479997,67,52,5,2.1653824520292746,2.1558479125433907,0.015351226085929558,2.1843372199146533,2.152534628868065,5,1.523629072297816e-08,1.524452416646874e-08,1.1502089126598911e-10,1.5393486590201606e-08,1.507304581977492e-08,5,0.0078125
1023356.0,22.6,23.0,3.577708763999664,26,18,5,35.4,34.0,2.7928480087537877,40,33,5,58.0,57.0,5.522680508593631,66,51,5,2.1577635581360894,2.1482746559613948,0.015261908129703782,2.176614433387283,2.144999091451955,5,1.5236299077795755e-08,1.524452526257623e-08,1.1496932862864168e-10,1.5393393903846697e-08,1.507310244124066e-08,5,0.0078125
1064910.0,22.6,23.0,3.577708763999664,26,18,5,35.4,34.0,2.7928480087537877,40,33,5,58.0,57.0,5.522680508593631,66,51,5,2.1498796494291796,2.1404383170719994,0.015169233243985468,2.16862258318895,2.1372014540303,5,1.5236307397260133e-08,1.5244526151385536e-08,1.1491695472696719e-10,1.539329957776664e-08,1.5073159816660496e-08,5,0.0078125
1108152.0,22.4,23.0,3.3615472627943217,26,18,5,35.2,34.0,2.949576240750525,40,33,5,57.6,57.0,5.412947441089743,66,51,5,2.1417233289592343,2.132331577233989,0.015073089861700776,2.160354128585913,2.1291344027953243,5,1.523631566564635e-08,1.5244526818219133e-08,1.1486380784875776e-10,1.5393203669528878e-08,1.5073217895707184e-08,5,0.0078125
1153150.0,22.0,23.0,3.5355339059327378,26,17,5,35.2,34.0,2.949576240750525,40,33,5,57.2,57.0,5.718391382198319,66,50,5,2.133287509008526,2.123947427261045,0.014973368506448573,2.151801839674535,2.1207909300097105,5,1.5236323866428154e-08,1.5244527248606165e-08,1.1480993259647166e-10,1.5393106248161233e-08,1.5073276621286577e-08,5,0.0078125
1211974.0,21.4,22.0,3.5071355833500366,26,17,5,35.0,33.0,3.0822070014844885,40,33,5,56.4,55.0,5.856620185738529,66,50,5,2.1223390890713913,2.1130666547711576,0.014843518334343832,2.1407015195178762,2.10996239242033,5,1.5236333996387807e-08,1.524452743207402e-08,1.1474164061890637e-10,1.5392982464161384e-08,1.5073350841492936e-08,5,0.0078125
1261186.0,21.6,22.0,3.847076812334269,27,17,5,35.0,33.0,3.0822070014844885,40,33,5,56.6,55.0,6.268971207462992,67,50,5,2.113248604974982,2.104032839057745,0.014735339595663284,2.1314842810757577,2.1009714731510227,5,1.5236341982761587e-08,1.5244527278134558e-08,1.1468631296458325e-10,1.5392881933582452e-08,1.507341078833134e-08,5,0.0078125
1312397.0,21.6,22.0,3.646916505762094,27,17,5,34.4,33.0,3.0495901363953806,39,32,5,56.0,54.0,6.0,66,50,5,2.1038553696685356,2.0946986329004975,0.014623213534830069,2.121959472776419,2.091681144625901,5,1.5236349845925234e-08,1.5244526842073632e-08,1.1463043029265435e-10,1.539278016678931e-08,1.5073471166485398e-08,5,0.0078125
1365687.0,21.4,21.0,3.646916505762094,27,17,5,34.2,32.0,3.1937438845342623,39,32,5,55.6,54.0,6.348228099241552,66,49,5,2.0941526254183858,2.085057364311169,0.014507027752082789,2.112120187636867,2.0820847265892586,5,1.5236357568225564e-08,1.5244526110881903e-08,1.1457405710795348e-10,1.5392677270036662e-08,1.507353189834249e-08,5,0.0078125
1421141.0,21.0,21.0,3.605551275463989,26,16,5,33.6,32.0,2.3021728866442674,37,32,5,54.6,54.0,5.412947441089743,63,48,5,2.084133425996449,2.0751021762233206,0.014386665952934469,2.1019593247427353,2.0721753526550697,5,1.5236365132243034e-08,1.5244525072254577e-08,1.1451726069971299e-10,1.539257335502834e-08,1.5073592903694907e-08,5,0.0078125
1478848.0,21.0,21.0,3.605551275463989,26,16,5,33.2,32.0,2.387467277262665,37,31,5,54.2,54.0,5.4954526656136355,63,48,5,2.0737908843970128,2.0648262726785935,0.014262010889648832,2.0914698404082546,2.0619462153243635,5,1.5236372520823064e-08,1.5244523714768106e-08,1.1446011237784894e-10,1.5392468541493198e-08,1.5073654098567995e-08,5,0.0078125
1538897.0,20.6,20.0,3.5777087639996634,26,16,5,32.2,31.0,2.683281572999748,36,30,5,52.8,51.0,5.718391382198318,62,47,5,2.063118946166806,2.05422368710997,0.014132953733721126,2.08064553258216,2.051391330844185,5,1.523637971664663e-08,1.5244522028126915e-08,1.144026915527243e-10,1.5392362964713907e-08,1.5073715390958084e-08,5,0.0078125
1601384.0,20.6,20.0,3.5777087639996634,26,16,5,31.8,31.0,2.16794833886788,35,30,5,52.4,51.0,5.272570530585627,61,47,5,2.0521111987135128,2.043288099260664,0.013999379776400672,2.069479833325994,2.0405043615791176,5,1.523638670327399e-08,1.524452000324453e-08,1.1434507864420489e-10,1.539225676271568e-08,1.507377668854007e-08,5,0.0078125
1666408.0,20.2,20.0,3.63318042491699,26,16,5,31.2,31.0,3.03315017762062,35,27,5,51.4,49.0,5.89915248150105,61,47,5,2.040761660277022,2.0320136190116003,0.013861177990553166,2.0579666090817432,2.029279396337588,5,1.523639346475002e-08,1.5244517632387344e-08,1.1428735924196154e-10,1.5392150083916872e-08,1.5073837894266103e-08,5,0.0078125
1734074.0,19.8,20.0,3.3466401061363027,25,16,5,30.0,29.0,2.6457513110645907,34,27,5,49.8,47.0,5.585696017507576,59,45,5,2.029064329385756,2.0203943387174004,0.013718235628256076,2.0460997037691167,2.017710504775106,5,1.5236399986089198e-08,1.5244514909447472e-08,1.1422962122878369e-10,1.5392043082109776e-08,1.507389890959955e-08,5,0.0078125
1804487.0,19.8,20.0,3.3466401061363027,25,16,5,29.0,29.0,2.4494897427831783,33,27,5,48.8,47.0,5.403702434442518,58,45,5,2.0170143002544227,2.008425441041486,0.013570451952153515,2.033874070519453,2.005792840542568,5,1.523640625278927e-08,1.5244511830100452e-08,1.1417195998564865e-10,1.5391935926137297e-08,1.5073959629097676e-08,5,0.0078125
1877758.0,19.6,20.0,2.9664793948382653,24,16,5,28.8,28.0,2.489979919597747,33,27,5,48.4,47.0,5.176871642217914,57,44,5,2.004606795764547,1.9961022381630356,0.013417726599746454,2.0212847909396405,1.9935216848720954,5,1.523641225167626e-08,1.5244508392088134e-08,1.1411447276355434e-10,1.5391828789744586e-08,1.5074019946513863e-08,5,0.0078125
1954005.0,19.4,20.0,2.6076809620810595,23,16,5,27.8,28.0,2.1679483388678804,31,25,5,47.2,47.0,4.324349662087931,54,43,5,1.991837099793192,1.9834201044755482,0.013259958835536252,2.008327006582516,1.9808923796430309,5,1.523641797107439e-08,1.5244504595105327e-08,1.1405725803579214e-10,1.5391721850461707e-08,1.50740797556088e-08,5,0.0078125
2033348.0,18.4,19.0,1.8165902124584947,20,16,5,26.8,26.0,2.280350850198275,30,24,5,45.2,46.0,2.9495762407505253,49,41,5,1.9787014927011626,1.9703754054844278,0.013097059260389059,1.99499686845851,1.9679012525686106,5,1.5236423400400995e-08,1.5244500441199085e-08,1.1400041919417464e-10,1.5391615296437913e-08,1.5074138946162706e-08,5,0.0078125
2115912.0,17.8,19.0,2.3874672772626644,20,14,5,26.2,25.0,2.6832815729997477,30,24,5,44.0,43.0,3.1622776601683786,49,41,5,1.9651968304068987,1.956965079432072,0.012928944882658666,1.9812911103571205,1.9545452008635182,5,1.5236428530753835e-08,1.5244495934903122e-08,1.1394406154923855e-10,1.5391509321351484e-08,1.5074197407550035e-08,5,0.0078125
2201829.0,17.6,18.0,2.302172886644268,20,14,5,25.2,24.0,2.7748873851023212,30,23,5,42.8,43.0,3.96232255123179,48,38,5,1.9513203208685883,1.9431864150745157,0.012755536561656941,1.967206822365405,1.940821470151237,5,1.5236433355173776e-08,1.5244491083267777e-08,1.1388829093908296e-10,1.5391404121835662e-08,1.507425503020077e-08,5,0.0078125
2291234.0,16.8,17.0,2.1679483388678804,20,14,5,24.0,23.0,2.0,27,22,5,40.8,40.0,3.1937438845342614,45,37,5,1.9370702781434084,1.9290378001158495,0.012576768691169795,1.952742216637605,1.9267284001770129,5,1.523643786831135e-08,1.5244485896044073e-08,1.1383321579590429e-10,1.539129990120464e-08,1.507431170326158e-08,5,0.0078125
2384269.0,16.4,16.0,1.8165902124584947,19,14,5,23.4,23.0,2.509980079602227,27,20,5,39.8,39.0,3.033150177620619,43,37,5,1.9224455776990386,1.9145181799485043,0.012392582733716025,1.9378960751045105,1.9122648860563503,5,1.523644206700836e-08,1.5244480385721382e-08,1.137789440108969e-10,1.539119686404724e-08,1.5074367318323737e-08,5,0.0078125
2481082.0,16.0,16.0,1.8708286933869709,19,14,5,22.6,23.0,2.701851217221259,26,19,5,38.6,39.0,3.5777087639996634,43,35,5,1.907445934346087,1.8996273332202855,0.01220293103498029,1.9226680321165237,1.8974306530798315,5,1.5236445950152457e-08,1.5244474567600305e-08,1.1372558320428655e-10,1.539109521660675e-08,1.507442176891826e-08,5,0.0078125
2581825.0,15.2,15.0,1.3038404810405297,17,14,5,21.6,21.0,1.949358868961793,24,19,5,36.8,37.0,1.7888543819998313,39,35,5,1.8920723194042046,1.8843662854799441,0.012007782509457715,1.9070589986261532,1.8822266691948017,5,1.5236449518778533e-08,1.5244468459866513e-08,1.1367324106015167e-10,1.5390995167626586e-08,1.507447495035278e-08,5,0.0078125
2686660.0,14.6,14.0,0.8944271909999157,16,14,5,20.4,19.0,2.5099800796022262,24,18,5,35.0,35.0,2.2360679774997902,38,32,5,1.876326156889941,1.8687365107204545,0.011807112878733464,1.8910703467785015,1.8666543499657222,5,1.523645277629736e-08,1.524446208340373e-08,1.1362202153929644e-10,1.5390896921183656e-08,1.5074526763592455e-08,5,0.0078125
2795751.0,13.8,14.0,1.30384048104053,15,12,5,19.4,19.0,2.966479394838265,24,16,5,33.2,33.0,3.5637059362410928,38,28,5,1.8602106577213455,1.8527412552323608,0.011600922091427737,1.8747052653259315,1.85071687794585,5,1.523645572818199e-08,1.524445546206595e-08,1.1357202831120295e-10,1.5390800683140256e-08,1.507457711164621e-08,5,0.0078125
2909272.0,13.4,14.0,1.3416407864998738,15,12,5,17.0,16.0,2.5495097567963922,21,15,5,30.4,29.0,3.435112807463533,35,27,5,1.8437297301711353,1.8363844554724935,0.011389220966677827,1.85796765415365,1.8344181250324656,5,1.5236458382319837e-08,1.5244448622105166e-08,1.1352335993797942e-10,1.539070665228786e-08,1.5074625904694868e-08,5,0.0078125
3027402.0,13.4,14.0,1.3416407864998738,15,12,5,16.4,15.0,2.5099800796022262,20,14,5,29.8,29.0,3.5637059362410923,34,26,5,1.8268888464021487,1.819671597524549,0.011172042792378068,1.8408630050520978,1.8177635092950375,5,1.523646074870078e-08,1.5244441592562405e-08,1.134761116903841e-10,1.5390615023469577e-08,1.507467305796738e-08,5,0.0078125
3150329.0,12.8,13.0,1.4832396974191326,15,11,5,14.0,14.0,2.121320343559643,17,12,5,26.8,26.0,3.4205262752974144,32,23,5,1.8096945805536055,1.802609257978632,0.010949437961119256,1.8233979335221018,1.8007595380149737,5,1.5236462839489646e-08,1.5244434404470832e-08,1.1343037283739624e-10,1.5390525982522418e-08,1.5074718494466538e-08,5,0.0078125
3278247.0,12.2,13.0,1.9235384061671343,14,9,5,12.2,12.0,1.6431676725154984,15,11,5,24.4,24.0,2.966479394838265,29,21,5,1.7921551570520404,1.7852056473722002,0.010721481623219896,1.8055807366057526,1.7834143497682284,5,1.5236464668789383e-08,1.5244427091218766e-08,1.1338622726501928e-10,1.5390439707308217e-08,1.5074762144246728e-08,5,0.0078125
3411359.0,11.6,13.0,2.408318915758459,14,9,5,10.4,10.0,2.701851217221259,15,8,5,22.0,21.0,4.358898943540674,29,18,5,1.774280145997389,1.7674703071737787,0.010488270351993052,1.7874210844519083,1.7657374130061836,5,1.523646625258162e-08,1.5244419687725024e-08,1.1334375151692718e-10,1.5390356363930692e-08,1.507480394633922e-08,5,0.0078125
3549876.0,10.2,10.0,1.6431676725154984,13,9,5,8.8,8.0,1.9235384061671346,12,7,5,19.0,17.0,3.4641016151377544,25,17,5,1.756080721944955,1.749414365842051,0.010249926099206517,1.7689302841444592,1.7477397817897293,5,1.5236467608470705e-08,1.5244412230457812e-08,1.133030144460234e-10,1.5390276105820732e-08,1.5074843848800732e-08,5,0.0078125
3694017.0,9.4,9.0,0.8944271909999159,11,9,5,7.2,7.0,2.2803508501982757,11,5,5,16.6,16.0,3.130495168499706,22,14,5,1.7375697699335522,1.7310506432621822,0.010006598197159449,1.7501213884153064,1.729434200450308,5,1.5236468755417538e-08,1.524440475683738e-08,1.1326407654424421e-10,1.539019907228052e-08,1.5074881809252548e-08,5,0.0078125
3844011.0,8.4,8.0,1.51657508881031,11,7,5,6.2,5.0,2.7748873851023217,11,4,5,14.6,13.0,4.219004621945797,22,12,5,1.7187617329583467,1.7123934986947649,0.009758461946081315,1.7310090416175234,1.7108349525622364,5,1.5236469713544154e-08,1.5244397304838e-08,1.1322698877946789e-10,1.539012538602346e-08,1.5074917795804005e-08,5,0.0078125
4000095.0,8.0,7.0,1.7320508075688772,11,7,5,6.0,5.0,2.9154759474226504,11,4,5,14.0,12.0,4.527692569068709,22,11,5,1.6996729670324384,1.6934591822903486,0.009505723852772617,1.7116098414284764,1.691958211873629,5,1.523647050376898e-08,1.524438991270027e-08,1.1319179252782901e-10,1.5390055152743435e-08,1.5074951786888998e-08,5,0.0078125
4162516.0,7.6,7.0,1.9493588689617927,11,6,5,5.4,4.0,2.7928480087537886,10,3,5,13.0,11.0,4.636809247747852,21,10,5,1.6803215746241271,1.674265669156194,0.00924861997778686,1.6919421704838717,1.6728218774068568,5,1.523647114753629e-08,1.5244382618259258e-08,1.131585186550966e-10,1.5389988459046644e-08,1.5074983771868632e-08,5,0.0078125
4331533.0,6.4,6.0,1.51657508881031,9,5,5,4.4,4.0,2.073644135332772,7,2,5,10.8,10.0,3.1144823004794873,16,8,5,1.6607272597622373,1.6548325150393,0.008987414464917668,1.6720260498637645,1.653445430006345,5,1.5236471666368962e-08,1.5244375458295558e-08,1.1312718669933518e-10,1.5389925370605125e-08,1.5075013751599428e-08,5,0.0078125
4507412.0,5.6,6.0,1.816590212458495,8,3,5,2.8,2.0,2.16794833886788,6,1,5,8.4,7.0,3.1304951684997055,14,7,5,1.6409119820708065,1.635181504415302,0.008722408663871655,1.6518838045489628,1.6338505789509004,5,1.5236472081664762e-08,1.5244368468520197e-08,1.1309780580275281e-10,1.5389865933544076e-08,1.5075041737197137e-08,5,0.0078125
4690433.0,5.0,4.0,2.0,8,3,5,1.6,2.0,1.140175425099138,3,0,5,6.6,6.0,2.5099800796022267,11,5,5,1.6208991997450215,1.615335899179654,0.008453931375052296,1.6315392945506635,1.6140605132217982,5,1.5236472414276128e-08,1.5244361682589885e-08,1.1307037313356068e-10,1.5389810171074708e-08,1.507506775131698e-08,5,0.0078125
4880886.0,4.8,4.0,2.16794833886788,8,3,5,1.2,1.0,0.8366600265340756,2,0,5,6.0,5.0,1.7320508075688772,9,5,5,1.6007143774921804,1.5953209419995484,0.008182345854345368,1.611018431628685,1.594100403706397,5,1.523647268410049e-08,1.5244355131798335e-08,1.1304487472566707e-10,1.538975808463408e-08,1.507509182693476e-08,5,0.0078125
5079070.0,4.4,4.0,1.673320053068151,7,3,5,0.8,1.0,0.8366600265340756,2,0,5,5.2,5.0,1.6431676725154984,8,4,5,1.580385087646965,1.575163956212895,0.007908051333911509,1.5903492824332448,1.5739975031369453,5,1.5236472909804805e-08,1.5244348844704086e-08,1.130212856773658e-10,1.5389709654062028e-08,1.507511400697953e-08,5,0.0078125
5285302.0,3.6,4.0,1.140175425099138,5,2,5,0.4,0.0,0.5477225575051661,1,0,5,4.0,4.0,0.7071067811865476,5,3,5,1.5599400896766895,1.554893432946012,0.007631470600482982,1.5695611327160999,1.5537802358507091,5,1.5236473108621057e-08,1.524434284655768e-08,1.1299956943603338e-10,1.5389664835679618e-08,1.5075134344684428e-08,5,0.0078125
5499909.0,3.6,4.0,1.140175425099138,5,2,5,0.4,0.0,0.5477225575051661,1,0,5,4.0,4.0,0.7071067811865476,5,3,5,1.53941016592852,1.5345398597720106,0.007353061101144955,1.5486853368856826,1.53347902429471,5,1.523647329594319e-08,1.5244337159004346e-08,1.1297967930024323e-10,1.5389623564963786e-08,1.5075152901923246e-08,5,0.0078125
5723230.0,3.2,3.0,1.3038404810405297,5,2,5,0.4,0.0,0.5477225575051661,1,0,5,3.6,3.0,0.8944271909999159,5,3,5,1.5188278577743237,1.5141354591415626,0.007073311118792909,1.527755049463187,1.513126028234486,5,1.5236473485150052e-08,1.5244331799898317e-08,1.1296155874380093e-10,1.538958575672651e-08,1.5075169748530075e-08,5,0.0078125
5955618.0,3.2,3.0,1.3038404810405297,5,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,1.3038404810405297,5,2,5,1.4982272124494702,1.4937139376327864,0.006792735896974514,1.506804967112047,1.4927548946121725,5,1.5236473687465115e-08,1.524432678287157e-08,1.1294514210272418e-10,1.53895513062468e-08,1.5075184961625527e-08,5,0.0078125
6197442.0,3.2,3.0,1.3038404810405297,5,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,1.3038404810405297,5,2,5,1.4776435404184172,1.4733102458413243,0.006511873722721112,1.4858710810891582,1.4724005178893247,5,1.5236473911818785e-08,1.5244322117365978e-08,1.1293035525033796e-10,1.5389520090201326e-08,1.507519862462828e-08,5,0.0078125
6449086.0,2.6,3.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051661,3,2,5,1.457113422348596,1.4529605858691024,0.006231285251789959,1.4649906833069384,1.452099047292528,5,1.5236474164823993e-08,1.5244317808483637e-08,1.1291711698104931e-10,1.538949196923246e-08,1.50752108259706e-08,5,0.0078125
6710947.0,2.6,3.0,0.5477225575051661,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051661,3,2,5,1.4366747383356195,1.4327024409782083,0.005951553010249669,1.444202394852588,1.431887916139653,5,1.523647445082705e-08,1.524431385713428e-08,1.129053400705217e-10,1.5389466789823637e-08,1.5075221657949774e-08,5,0.0078125
6983440.0,2.4,2.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.4,2.0,0.5477225575051662,3,2,5,1.4163661124423579,1.4125740258593025,0.005673272758133933,1.4235455996240018,1.4118052930632832,5,1.5236474771866844e-08,1.5244310260096693e-08,1.1289493235751155e-10,1.5389444386143774e-08,1.5075231215558204e-08,5,0.0078125
7266998.0,2.2,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.8366600265340756,3,1,5,1.3962267767106593,1.3926141528484317,0.005397050452939239,1.4030603043851033,1.3918899480958444,5,1.5236475128053184e-08,1.5244307010379607e-08,1.1288579805432193e-10,1.5389424582776855e-08,1.5075239595517046e-08,5,0.0078125
7562068.0,2.2,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,2.2,2.0,0.8366600265340756,3,1,5,1.3762966663057807,1.3728623272981249,0.005123502300522521,1.38278723380873,1.3721813473730287,5,1.5236475517449335e-08,1.5244304097130206e-08,1.1287783928818593e-10,1.5389407197457287e-08,1.5075246894593367e-08,5,0.0078125
7869120.0,2.0,2.0,1.0,3,1,5,0.0,0.0,0.0,0,0,5,2.0,2.0,1.0,3,1,5,1.356615590209878,1.3533579268382077,0.004853242055894194,1.362766985069345,1.3527188337037612,5,1.5236475936622144e-08,1.5244301506636274e-08,1.128709570284026e-10,1.538939204312565e-08,1.5075253209071623e-08,5,0.0078125
8188640.0,2.0,2.0,1.0,3,1,5,0.0,0.0,0.0,0,0,5,2.0,2.0,1.0,3,1,5,1.3372235023871462,1.3341404713515346,0.004586883389630432,1.343040301763477,1.3335418953944338,5,1.523647638074539e-08,1.5244299222202242e-08,1.1286505270918159e-10,1.538937893112534e-08,1.5075258633225123e-08,5,0.0078125
8521134.0,2.0,2.0,1.0,3,1,5,0.0,0.0,0.0,0,0,5,2.0,2.0,1.0,3,1,5,1.3181599906862809,1.3152491176986585,0.004325031528580483,1.3236475521128512,1.314689661507248,5,1.5236476843974944e-08,1.524429722507448e-08,1.1286002933353765e-10,1.5389367673446724e-08,1.507526325844991e-08,5,0.0078125
8867129.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2994639798869256,1.2967223666806238,0.004068277882169647,1.3046284250364817,1.296200608852332,5,1.523647731973057e-08,1.5244295494512475e-08,1.1285579257968887e-10,1.5389358085160836e-08,1.50752671725055e-08,5,0.0078125
9227173.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2811734820281722,1.278597816813486,0.003817195411899449,1.2860216744340047,1.278112315686921,5,1.523647780113114e-08,1.5244294008814117e-08,1.128522518434853e-10,1.538934998670796e-08,1.507527045873995e-08,5,0.0078125
9601835.0,1.8,2.0,0.8366600265340756,3,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.8366600265340756,3,1,5,1.2633253285430226,1.2609118999924012,0.0035723338858709482,1.2678648451316,1.2604611973468445,5,1.5236478281172896e-08,1.5244292745407818e-08,1.1284932114777241e-10,1.5389343205833178e-08,1.5075273195371434e-08,5,0.0078125
9991710.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.2459546733471456,1.2436993900831423,0.0033342121693244347,1.2501937660449922,1.243282015254702,5,1.5236478753086533e-08,1.5244291681681995e-08,1.1284691985914334e-10,1.5389337579263427e-08,1.507527545505818e-08,5,0.0078125
10397416.0,1.2,1.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.2,1.0,0.4472135954999579,2,1,5,1.2290948964162396,1.2269933082211124,0.0031033162260571258,1.2330424510332465,1.2266077818639622,5,1.5236479210613818e-08,1.524429079508572e-08,1.1284497328680786e-10,1.538933295427493e-08,1.5075277304645643e-08,5,0.0078125
10819595.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.2127772962682526,1.2108246187570195,0.002880094463609397,1.2164427853237272,1.2104694566971956,5,1.5236479648150642e-08,1.5244290063968994e-08,1.1284341308396955e-10,1.5389329189606077e-08,1.5075278804831308e-08,5,0.0078125
11258915.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1970307629937795,1.1952219057408104,0.0026649530798975554,1.200424192494954,1.1948956229792214,5,1.5236480060996264e-08,1.5244289467680874e-08,1.1284217751490086e-10,1.538932615636693e-08,1.507528001020549e-08,5,0.0078125
11716075.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1818813900763083,1.1802109885534136,0.002458250859559998,1.1850132395596302,1.179912103549357,5,1.5236480445402666e-08,1.5244288986811353e-08,1.1284121140519004e-10,1.5389323738144357e-08,1.5075280969373e-08,5,0.0078125
12191796.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1673525772200721,1.1658150238492044,0.002260300951885788,1.1702337419023954,1.165542062227073,5,1.5236480798593647e-08,1.5244288603546477e-08,1.1284046624682774e-10,1.5389321831394826e-08,1.507528172494199e-08,5,0.0078125
12686834.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1534644127132827,1.1520538934116635,0.002071363084563462,1.1561061356650637,1.151805392432368,5,1.5236481118855878e-08,1.5244288301773785e-08,1.1283989984119166e-10,1.5389320345031346e-08,1.507528231399833e-08,5,0.0078125
13201973.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1402337493031314,1.1389442789900361,0.0018916454883209487,1.1426475559449043,1.1387187915661579,5,1.5236481405484366e-08,1.5244288067188777e-08,1.1283947608169089e-10,1.5389319200143554e-08,1.507528276834015e-08,5,0.0078125
13738028.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1276739693179927,1.126499429051378,0.0017213027942173924,1.129871599156495,1.126295527902726,5,1.523648165862994e-08,1.52442878871515e-08,1.1283916448406042e-10,1.538931832919936e-08,1.507528311491831e-08,5,0.0078125
14295850.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.1157947688875374,1.114728944314134,0.0015604343722428458,1.117788105055129,1.1145452262522486,5,1.5236481879270713e-08,1.524428775089787e-08,1.1283893963099883e-10,1.538931767504241e-08,1.507528337632379e-08,5,0.0078125
14876321.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.104602206039218,1.1036395929370557,0.0014090863697702194,1.1064032073402936,1.1034739145549446,5,1.523648206901909e-08,1.5244287649161067e-08,1.1283878078546619e-10,1.5389317190364674e-08,1.5075283571245027e-08,5,0.0078125
15480361.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0940985138317254,1.0932337968014851,0.001267250630313634,1.0957191453418675,1.093083838025032,5,1.5236482230007287e-08,1.5244287574314106e-08,1.1283867122712937e-10,1.5389316836107514e-08,1.5075283714771425e-08,5,0.0078125
16108928.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0842821205455875,1.0835086296400918,0.0011348664261156493,1.0857342863390689,1.0833734781036257,5,1.5236482364766033e-08,1.5244287520061606e-08,1.128385977655856e-10,1.5389316581045843e-08,1.5075283819251863e-08,5,0.0078125
16763018.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0751476935220416,1.0744588578247005,0.0010118224545947194,1.076443171867286,1.0743375948495577,5,1.5236482475985036e-08,1.524428748141448e-08,1.1283855012089343e-10,1.5389316400089588e-08,1.507528389431966e-08,5,0.0078125
17443666.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.066686199375953,1.0660755796591141,0.0008979589477092347,1.067836580544025,1.0659672856090467,5,1.5236482566511742e-08,1.524428745421483e-08,1.1283852045021907e-10,1.538931627366407e-08,1.507528394766337e-08,5,0.0078125
18151951.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0588849631611255,1.0583462829734838,0.0007930696133533809,1.0599015896313504,1.0582500427633075,5,1.5236482639192072e-08,1.5244287435507144e-08,1.1283850303753257e-10,1.538931618688275e-08,1.50752839850224e-08,5,0.0078125
18888995.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0517278536595116,1.0512550278387955,0.0006969050787963818,1.0526217646344809,1.0511699363856852,5,1.5236482696608128e-08,1.5244287422777003e-08,1.1283849356747199e-10,1.5389316128176666e-08,1.507528401091555e-08,5,0.0078125
19655965.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0451954668535055,1.0447826276682457,0.0006091760830463926,1.0459773467636237,1.0447077952686668,5,1.523648274138057e-08,1.5244287414324564e-08,1.1283848915775299e-10,1.5389316089282912e-08,1.5075284028592903e-08,5,0.0078125
20454078.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.039265334266,1.0389068551524063,0.000529556762084074,1.0399454653807074,1.0388414127292982,5,1.5236482775719622e-08,1.524428740883112e-08,1.1283848771934917e-10,1.538931606391974e-08,1.507528404049076e-08,5,0.0078125
21284598.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0339122390935827,1.0336027551969234,0.00045768913587803647,1.03450045977505,1.0335458592302063,5,1.523648280168625e-08,1.5244287405198304e-08,1.1283848790216476e-10,1.538931604772227e-08,1.507528404845121e-08,5,0.0078125
22148840.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.029108506536703,1.0288429324872088,0.0003931870123214277,1.0296141743946357,1.0287937696496394,5,1.523648282094843e-08,1.5244287402971497e-08,1.1283848881584956e-10,1.5389316037506746e-08,1.5075284053704786e-08,5,0.0078125
23048174.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0248243417136522,1.0245978863769685,0.0003356403150424855,1.02525630220678,1.0245556777821538,5,1.5236482835078622e-08,1.5244287401610696e-08,1.1283849008011035e-10,1.5389316031392243e-08,1.5075284057026982e-08,5,0.0078125
23984024.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0210282248102673,1.0208364026437338,0.00028461999605972613,1.0213947860506534,1.020800407594448,5,1.5236482845276134e-08,1.524428740104501e-08,1.1283849125709234e-10,1.5389316027724395e-08,1.507528405929566e-08,5,0.0078125
24957874.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.017687295738146,1.0175259349754575,0.0002396826632626694,1.0179962091433117,1.0174954542073305,5,1.523648285248392e-08,1.5244287400272192e-08,1.128384921418289e-10,1.5389316025600573e-08,1.5075284061105942e-08,5,0.0078125
25971266.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.01476779080266,1.014633038087373,0.00020037580703009277,1.015026238376349,1.0146074163991288,5,1.523648285720838e-08,1.52442873998189e-08,1.1283849309032697e-10,1.5389316024082134e-08,1.507528406136964e-08,5,0.0078125
27025805.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0122354596067484,1.012123781317016,0.00016624270801567266,1.0124500474556553,1.0121024095929514,5,1.5236482860670624e-08,1.5244287399715132e-08,1.1283849380542125e-10,1.5389316023595652e-08,1.5075284061886602e-08,5,0.0078125
28123164.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0100559904610404,1.009964170677642,0.00013682745071545106,1.0102327487011173,1.0099464872602266,5,1.5236482863161066e-08,1.5244287400125145e-08,1.128384940794761e-10,1.5389316023065363e-08,1.5075284062591393e-08,5,0.0078125
29265079.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0081954457109394,1.0081205807386124,0.00011168010451742866,1.008339834999713,1.0081060721032193,5,1.523648286457377e-08,1.524428740043194e-08,1.1283849444440601e-10,1.538931602286384e-08,1.5075284062619725e-08,5,0.0078125
29853308.0,1.0,1.0,0.0,1,1,5,0.0,0.0,0.0,0,0,5,1.0,1.0,0.0,1,1,5,1.0073743602296976,1.007306979119739,0.00010056903714665494,1.007504438038028,1.0072938803738711,5,1.5236482865352632e-08,1.5244287400478656e-08,1.1283849488845427e-10,1.5389316023183723e-08,1.5075284062435237e-08,5,0.0078125


==> data/thm2_new/evolution_d_5_alpha_0.015625.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,46.8,48.0,7.3280283842245035,56,38,5,53.0,52.0,7.035623639735145,61,44,5,99.8,100.0,0.44721359549995715,100,99,5,4.962622949262537,4.966452717891007,0.008403738620492799,4.971801575723382,4.953357263334214,5,0.5724432206639478,0.5723874480519597,0.012254126341844663,0.5885035571714566,0.5572252586720811,5,0.015625
1.0,46.8,48.0,7.3280283842245035,56,38,5,53.0,52.0,7.035623639735145,61,44,5,99.8,100.0,0.44721359549995715,100,99,5,4.9626701959678545,4.966188582267495,0.008286447339449868,4.97187359553465,4.953861964480159,5,0.5711430957175236,0.5711293210675187,0.012245642351412598,0.5869926506416852,0.5557855245568307,5,0.015625
5.0,46.8,48.0,7.3280283842245035,56,38,5,53.0,52.0,7.035623639735145,61,44,5,99.8,100.0,0.44721359549995715,100,99,5,4.962743252219552,4.96507332858905,0.008093278930690504,4.972335489810069,4.9530325939096205,5,0.5659551114573305,0.5660935312396664,0.012393234801128535,0.5811834610433086,0.5498383144165324,5,0.015625
9.0,46.8,48.0,7.3280283842245035,56,38,5,53.0,52.0,7.035623639735145,61,44,5,99.8,100.0,0.44721359549995715,100,99,5,4.962425007150723,4.9640504798572636,0.008402577481838494,4.972775356037692,4.95114757928436,5,0.5607893652957615,0.5609411518588573,0.012818225428942568,0.5757516093034514,0.5436546966663254,5,0.015625
13.0,46.8,48.0,7.3280283842245035,56,38,5,52.8,52.0,7.1902712048990205,61,44,5,99.6,100.0,0.5477225575051667,100,99,5,4.961487170198897,4.963358541691572,0.009388622793851331,4.972932554102591,4.947603436321129,5,0.5555719804995789,0.5557355688072797,0.013422088494425225,0.5705125018937952,0.5372608770525009,5,0.015625
17.0,46.8,48.0,7.3280283842245035,56,38,5,52.8,52.0,7.1902712048990205,61,44,5,99.6,100.0,0.5477225575051667,100,99,5,4.959616141306361,4.962375604881068,0.011088616845679845,4.972354634996221,4.942038170147511,5,0.5502561403758286,0.5503586977549403,0.01419300659655329,0.5654254686589633,0.5305961084509223,5,0.015625
21.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.956463130080449,4.957693867404777,0.013614159898914019,4.970576167964002,4.934024143386042,5,0.5447089421395654,0.5447786607368432,0.015185462312885067,0.560315775128992,0.5233446858484851,5,0.015625
25.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.951664958059605,4.955548427756849,0.017023337297182323,4.967151461274765,4.923232994746939,5,0.5388946811952993,0.5388954613816537,0.016361444363713548,0.5551098563135561,0.5156334160681413,5,0.015625
29.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.944925588786869,4.952056203206968,0.02135858674565135,4.961710520865848,4.9093859452415565,5,0.5328068624968965,0.5326484487349303,0.01773516811828254,0.549913503718636,0.5074357874102201,5,0.015625
33.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.935954713249539,4.946824254961116,0.02661352332143784,4.956911183327868,4.892247278274645,5,0.5263576618841166,0.5260576597347824,0.019331226290348835,0.5446335721731639,0.49858305429854405,5,0.015625
37.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.92445158888348,4.93935609443549,0.0326489013065037,4.952457496262858,4.8716824730389705,5,0.5195235583887513,0.5191017471075113,0.021095315177360588,0.5393557015720074,0.4891304671921553,5,0.015625
41.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.910263173709296,4.929744954493312,0.03928054703885377,4.94601177346632,4.847760413199921,5,0.5122417748272003,0.511623983865143,0.023008020295457718,0.5340942285396069,0.4790482666332877,5,0.015625
45.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.893321411285131,4.91501512976444,0.04632425016796298,4.937256929120867,4.820676349204437,5,0.5044460684895986,0.5035569017788915,0.025058407286624746,0.5284378300352417,0.46828530546564406,5,0.015625
49.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.87346850288714,4.896079253272863,0.05367814413271324,4.925966440631548,4.79048535123022,5,0.4961186155896063,0.4949023929669306,0.027278477880347016,0.5223692327091857,0.4568202295820953,5,0.015625
53.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.850693334803726,4.874086920430957,0.061130083574474164,4.911927670632988,4.757382773249312,5,0.4872014873511839,0.4856512246687744,0.029611244816837107,0.515796246730074,0.44461599173695204,5,0.015625
57.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.825040174762295,4.849154447192285,0.06860228177021417,4.895003887946484,4.7214406296479785,5,0.47767108958698057,0.47576299679127815,0.03205988022182372,0.50870879881099,0.4316521114225037,5,0.015625
61.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.796543045840368,4.821214119924728,0.07596840446601012,4.875307522195751,4.682948932684961,5,0.46743340815301176,0.46511380461821894,0.0346023785349823,0.5009919859824434,0.4178671085445571,5,0.015625
65.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.765272908371026,4.790416598985447,0.0829934451626242,4.852520916969468,4.642305941298604,5,0.4564576828557657,0.4536839020861435,0.03720369528885994,0.4926236562477495,0.40331460667676555,5,0.015625
69.0,46.8,48.0,7.3280283842245035,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.2,99.0,0.44721359549995915,100,99,5,4.7314028810601645,4.7569112561283005,0.08965519998858089,4.82677922449652,4.599681030148168,5,0.44475199557757517,0.44148980721450687,0.039867363453405774,0.4836089371254042,0.3879709671037459,5,0.015625
73.0,46.6,48.0,7.197221686178632,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.0,99.0,0.7071067811865476,100,98,5,4.695142161789495,4.720906740218563,0.09585305791165825,4.798224249051908,4.555432332455048,5,0.4323031857582831,0.4285009966286931,0.042570921483428364,0.4739174576139371,0.37188762830958505,5,0.015625
77.0,46.6,48.0,7.197221686178632,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.0,99.0,0.7071067811865476,100,98,5,4.65669136117829,4.682677258928194,0.1014922205832739,4.766961797959911,4.509907312663624,5,0.4190902510230055,0.4146921012748096,0.0452872148085113,0.4635041893547263,0.35509057823892654,5,0.015625
81.0,46.6,48.0,7.197221686178632,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.0,99.0,0.7071067811865476,100,98,5,4.6162556053600134,4.64237135423245,0.10649078075975651,4.733090266592962,4.463394958452124,5,0.4051140005228032,0.4000341780452546,0.047971841403145116,0.4523178248048537,0.3376474172670074,5,0.015625
85.0,46.6,48.0,7.197221686178632,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.0,99.0,0.7071067811865476,100,98,5,4.574098401284923,4.600302947276971,0.1107833417128148,4.696808176862548,4.416246064386086,5,0.3904010732967933,0.38459540658854097,0.05058619913775366,0.44033725669147084,0.3196281225692463,5,0.015625
89.0,46.6,48.0,7.197221686178632,56,38,5,52.4,51.0,7.021395872616783,61,44,5,99.0,99.0,0.7071067811865476,100,98,5,4.530472513636536,4.556704582434188,0.11431497160354864,4.6582762635641375,4.368765857360691,5,0.3749874614971138,0.36841076005849116,0.053059460129860965,0.42753340490319774,0.30116838885677943,5,0.015625
93.0,46.4,48.0,7.503332592921628,56,37,5,52.4,51.0,7.021395872616783,61,44,5,98.8,99.0,0.8366600265340757,100,98,5,4.485674135653983,4.511824445773864,0.11711706874805043,4.617878283940947,4.321228788450561,5,0.35891501941387977,0.3514993635180661,0.055344434516018566,0.4139105071595838,0.28238582301789716,5,0.015625
97.0,46.4,48.0,7.503332592921628,56,37,5,52.4,51.0,7.021395872616783,61,44,5,98.8,99.0,0.8366600265340757,100,98,5,4.439944078044926,4.466040986841319,0.11909876606183557,4.575713180050318,4.273952086871958,5,0.34224131299614297,0.3339703322446745,0.05737821302580393,0.39946790574537977,0.26341497590912166,5,0.015625
101.0,46.4,48.0,7.503332592921628,56,37,5,52.4,51.0,7.021395872616783,61,44,5,98.8,99.0,0.8366600265340757,100,98,5,4.3936140791003115,4.419560823111505,0.1202019162186923,4.532125151327963,4.227356771956865,5,0.32503714607087497,0.3158680365459617,0.05910545447709019,0.3842321978110454,0.24440897504082454,5,0.015625
109.0,46.2,48.0,7.1902712048990205,55,37,5,51.8,50.0,6.942621983083914,60,44,5,98.0,98.0,1.0,99,97,5,4.300058783803477,4.326003440252138,0.11983598494973327,4.441188850324423,4.136846566150536,5,0.2894309271136487,0.27850400597173197,0.06144321047183383,0.3514961811952535,0.20689597914435565,5,0.015625
117.0,46.2,48.0,7.1902712048990205,55,37,5,51.8,50.0,6.942621983083914,60,44,5,98.0,98.0,1.0,99,97,5,4.207119422275698,4.233571650584775,0.11628251693677923,4.347159700853438,4.051303732689714,5,0.2529778978611471,0.24049063475836277,0.062020100315064136,0.3161879768445382,0.17106295240279973,5,0.015625
125.0,46.0,48.0,6.89202437604511,54,37,5,51.8,50.0,6.942621983083914,60,44,5,97.8,98.0,0.8366600265340762,99,97,5,4.116767529635307,4.144378198196496,0.10993008884076107,4.252171808575486,3.9720346210855926,5,0.21667848306876758,0.20302533128445682,0.06063795374115509,0.2791079879623376,0.1380114162815552,5,0.015625
133.0,45.6,47.0,7.021395872616783,54,37,5,51.8,50.0,6.942621983083914,60,44,5,97.4,97.0,0.547722557505166,98,97,5,4.0308367120928,4.0601806883011,0.10145709852802151,4.158813815169973,3.9000215229709667,5,0.18165847951251846,0.16735960142657635,0.057341240874756304,0.24129898809076367,0.10865618989590389,5,0.015625
141.0,45.6,47.0,7.021395872616783,54,37,5,51.8,50.0,6.942621983083914,60,44,5,97.4,97.0,0.547722557505166,98,97,5,3.950732982158942,3.9818205631397836,0.09165593262211173,4.069179579038315,3.83569152820986,5,0.14896449046501753,0.13466157828788874,0.05237786074682289,0.20397683175093206,0.08356597766122213,5,0.015625
149.0,45.6,47.0,7.021395872616783,54,37,5,51.8,50.0,6.942621983083914,60,44,5,97.4,97.0,0.547722557505166,98,97,5,3.8774624133608397,3.895050539679042,0.08131639257183344,3.984967940455686,3.779135578708541,5,0.11944989222203498,0.10579395652560863,0.04620079498391526,0.16839669027329726,0.06287061702791119,5,0.015625
157.0,45.2,46.0,6.685805860178711,53,37,5,51.8,50.0,6.942621983083914,60,44,5,97.0,97.0,0.7071067811865469,98,96,5,3.811624254283624,3.815344288103547,0.07121446300182,3.9073811465926536,3.730178950081471,5,0.09368600680867827,0.08123725172253751,0.039349056202350206,0.13568774939197661,0.046394969030740585,5,0.015625
165.0,44.4,45.0,7.3688533707762165,53,36,5,51.8,50.0,6.942621983083914,60,44,5,96.2,96.0,0.8366600265340757,97,95,5,3.7534092582934107,3.74342577812141,0.06218304286828919,3.837265832433748,3.68838778808462,5,0.07193253896961484,0.061092191582311425,0.032378923883475366,0.1067174524495222,0.033702624883489844,5,0.015625
173.0,44.0,45.0,7.842193570679061,53,36,5,51.8,50.0,6.942621983083914,60,44,5,95.8,96.0,1.303840481040529,97,94,5,3.702643138872183,3.6796133053951876,0.05486584789183726,3.7748809787558217,3.6531411006096586,5,0.054152604509419035,0.045118585084101846,0.025778640219443927,0.08199193449241174,0.024205969260284933,5,0.015625
181.0,43.8,44.0,7.823042886243177,53,36,5,51.8,50.0,6.942621983083914,60,44,5,95.6,96.0,1.516575088810308,97,94,5,3.6589589860088503,3.6238587584161475,0.04978482976135183,3.7202745788219818,3.620849879980258,5,0.0400713124617677,0.032849727238161056,0.019902134144899324,0.06164401037646776,0.01728205191943736,5,0.015625
189.0,43.4,44.0,7.334848328356899,52,36,5,51.8,50.0,6.942621983083914,60,44,5,95.2,96.0,1.0954451150103335,96,94,5,3.621812784725351,3.599247154486638,0.04708412770104221,3.67314564366185,3.575809089270558,5,0.02924240831282408,0.02369440685499405,0.014937124144756547,0.04546554212681356,0.012346981151398475,5,0.015625
197.0,43.4,44.0,7.334848328356899,52,36,5,51.8,50.0,6.942621983083914,60,44,5,95.2,96.0,1.0954451150103335,96,94,5,3.5905557144287563,3.579128908046624,0.04647635038171849,3.643540645184684,3.5348992557342434,5,0.021138161102471888,0.017034850582574593,0.010929873042653571,0.03300659449777418,0.008897207459745076,5,0.015625
207.0,43.2,44.0,7.596051605933178,52,35,5,51.8,50.0,6.942621983083914,60,44,5,95.0,95.0,1.0,96,94,5,3.5586976288018106,3.5590374109956904,0.04774865408250755,3.614741679598182,3.4927455819818487,5,0.014022321510815047,0.011352991186252999,0.007170665606610579,0.021774686602941563,0.006061299183079997,5,0.015625
219.0,43.2,44.0,7.596051605933178,52,35,5,51.8,50.0,6.942621983083914,60,44,5,95.0,95.0,1.0,96,94,5,3.5292797946098204,3.540851344378248,0.05071237646046613,3.5883605844484983,3.453398817652596,5,0.008669058890111379,0.007206145738400021,0.004164792042810651,0.013106149538667752,0.004065342749175705,5,0.015625
231.0,43.2,44.0,7.596051605933178,52,35,5,51.8,50.0,6.942621983083914,60,44,5,95.0,95.0,1.0,96,94,5,3.5074791073616822,3.524138314046331,0.05397618560715123,3.5689543223061766,3.4239639202287027,5,0.00557961981171533,0.004876873782004366,0.0023461637340742685,0.00808700758960729,0.002977129144858699,5,0.015625
243.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4914902953156535,3.502850318402704,0.05690482017304154,3.5548093545445476,3.4022187187561705,5,0.0038498549057716484,0.0035983807444948494,0.0012996862811248907,0.005288796171124239,0.0023912998608738583,5,0.015625
255.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4798464246145535,3.4872710384530374,0.05929865006761208,3.5445701685105204,3.3863060666655427,5,0.0029016994160537485,0.0029061955387124664,0.0007253775467229217,0.003742679380664255,0.002076827768884968,5,0.015625
267.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.471414007036954,3.475957200340781,0.06116316241622872,3.537197694731124,3.374739593700047,5,0.0023882742074834164,0.002532707251085473,0.00042980827926278055,0.002903113085199104,0.0019064074449974381,5,0.015625
279.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4653346341831663,3.467803779247422,0.06257619192642896,3.531914681019844,3.3663712561964685,5,0.002110764845479455,0.0021522642382681405,0.0002938468210905216,0.002451055248123361,0.001809775559309736,5,0.015625
291.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4609620364742684,3.4619546698160626,0.0636278577382803,3.5281381133826217,3.3603347341358742,5,0.001958919388926965,0.0019010205742029166,0.00024021562666659923,0.00221514205155512,0.001715725844682965,5,0.015625
303.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4578251417705372,3.4577742503585758,0.06440268500571271,3.525445302561266,3.3559873190917395,5,0.001873172524342008,0.0017641428203757814,0.00022089907564855108,0.0021477016662512383,0.001661057217233088,5,0.015625
319.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.454978760620949,3.454009128751519,0.06512243013197871,3.5230236621524167,3.352025629900356,5,0.0018093123168485838,0.0016889957983112173,0.00021178139983114361,0.0020931949583924856,0.0016180465046963944,5,0.015625
335.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4531483605855984,3.4516268928750224,0.06559652075684556,3.5214922740507397,3.3494644692029825,5,0.0017716885190492866,0.0016653777691740842,0.00020752616021851942,0.0020570877078278154,0.0015905044628653719,5,0.015625
351.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.451966982065342,3.450129142766342,0.06591002702485567,3.520528247380591,3.3478000148756863,5,0.001745012739862379,0.0016451803688370286,0.00020437860415617129,0.0020287147135899233,0.0015694440387239391,5,0.015625
367.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.45119906042894,3.4491951537723247,0.06611955606897431,3.5199247870144648,3.3467080569824463,5,0.001722979114682783,0.0016265297090133028,0.00020154397600216984,0.002003699196003293,0.001551176233257319,5,0.015625
383.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4506939270244943,3.448619434958601,0.0662621438929515,3.519549932257765,3.3459808615874223,5,0.0017030023220903426,0.0016086611356357183,0.00019883174646072045,0.001980251698411609,0.0015341918197768248,5,0.015625
399.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.450355456274609,3.448270697551288,0.06636153008057592,3.5193193452804583,3.3454861026736,5,0.0016840251805863022,0.0015912617004790748,0.00019618701588269437,0.001957640182799621,0.0015178734216976554,5,0.015625
418.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4500885181621173,3.448037938348543,0.06644193230823124,3.5191608837025816,3.345092391677452,5,0.0016622139468306634,0.0015710376346278446,0.00019310572062914948,0.0019314742013445726,0.0014990209934014577,5,0.015625
438.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.449902502469585,3.4479182244636113,0.06650477537388153,3.5190823534982396,3.3448082027709236,5,0.0016398277093300916,0.0015501866638521571,0.00018993613846674068,0.0019045712565072467,0.001479626977847413,5,0.015625
458.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.449769542673443,3.4478701141192403,0.0665526229255176,3.5190480948258935,3.344600058440353,5,0.0016179041555526377,0.001529732784622517,0.00018682577136170718,0.0018782033647088126,0.0014606252173056463,5,0.015625
478.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4496666279571775,3.4478604964598487,0.0665918219905886,3.5190380701512636,3.3444344448533716,5,0.0015964050179489583,0.0015096581374014835,0.00018377054730878327,0.0018523434430071724,0.0014420084335367155,5,0.015625
498.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4495795135305145,3.4478706137254087,0.06662584578161221,3.519040045215312,3.3442923426276003,5,0.0015753081077085607,0.001489952077922178,0.00018076997297725305,0.001826970529327838,0.0014237530338557327,5,0.015625
521.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.449488185700659,3.447893128978926,0.06666098782072177,3.519047815924035,3.3441442426852905,5,0.001551523978270526,0.0014677352026309324,0.00017738606154157452,0.001798369761438267,0.001403177320739282,5,0.015625
545.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4493965092457146,3.447920200587824,0.06669476777483428,3.519056483356741,3.3439981384158854,5,0.0015272364325315858,0.001445048659263879,0.00017392973608496435,0.0017691692864322186,0.0013821715865418333,5,0.015625
569.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4493076521006985,3.447959418363581,0.06672657443436023,3.5190628806321245,3.3438555181889345,5,0.0015034866455928334,0.0014228573515955385,0.00017055593252988604,0.0017406091536006176,0.0013616283103166922,5,0.015625
593.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.44921927595007,3.448005683950981,0.06675695345278422,3.519065472844312,3.3437137612818137,5,0.0014802605398355792,0.0014011499261413773,0.0001672618437561045,0.0017126742488582664,0.0013415359383963134,5,0.015625
619.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4491211725501456,3.4480495810247924,0.06678923483983694,3.519064106642254,3.3435596882282765,5,0.0014556686705111733,0.0013781755039913416,0.00016377289030774196,0.0016831022604218576,0.0013202651372394522,5,0.015625
647.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4490136896531176,3.44808909922729,0.06682100830233596,3.51905688400672,3.343398651948846,5,0.001429835082435805,0.0013540546519102484,0.00016010069123593908,0.0016520352689297691,0.0012979196573629731,5,0.015625
675.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4489019779581644,3.4481204598626842,0.06685160150236023,3.5190432543163017,3.3432358533635105,5,0.001404650588340115,0.0013305441780822164,0.0001565194765813097,0.001621753610881316,0.0012761404182152329,5,0.015625
703.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4487860618914525,3.4481437658176026,0.06688118541863237,3.5190233873666674,3.343070990654469,5,0.0013800973720125773,0.001307627990254717,0.00015302705040725836,0.001592235418788636,0.0012549114922938583,5,0.015625
735.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.448648715803207,3.4481607987457323,0.06691395705719931,3.5189938161219847,3.3428800931952387,5,0.0013527877255948867,0.001282145710528137,0.00014914148235842042,0.0015594082474224226,0.0012305902412950678,5,0.015625
767.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.448506300403852,3.4481679370136917,0.06694553307262413,3.5189566949718203,3.342686657989147,5,0.0013262556852222753,0.0012573965630682227,0.00014536536824942306,0.0015275199279708037,0.001206580646157441,5,0.015625
799.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.448359172092225,3.4481655626060124,0.0669760933322531,3.518912856723705,3.342490825393962,5,0.0013004776089778603,0.0012333586011413456,0.00014169564768801087,0.0014965416775586026,0.001183250598425905,5,0.015625
834.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.448192676837354,3.448150342327125,0.06700835180438501,3.518857390180877,3.342274062854022,5,0.0012731212708652073,0.001207856316979395,0.0001378018732633144,0.0014636671833470952,0.00115848691966187,5,0.015625
870.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4480225158605236,3.4481227925707887,0.06704538665688647,3.5187928224943237,3.342048502209372,5,0.0012458812227277478,0.0011825316769280112,0.00013391402810538218,0.0014309165617160447,0.0011338102841003304,5,0.015625
906.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4478475190538873,3.448084690003503,0.06708136193192099,3.5187210018848276,3.3418205022745893,5,0.0012195053582794765,0.001158024589301269,0.00013014797412026449,0.0013992062917941885,0.0011099122622075114,5,0.015625
946.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.447647859505266,3.4480307992380848,0.0671201981137902,3.518633490562278,3.341564547535053,5,0.0011911762490424821,0.0011317196402284417,0.00012610103996742777,0.0013651496970522733,0.0010842400722993178,5,0.015625
986.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4474428079386414,3.4479652310640367,0.06715766212946499,3.5185381409303007,3.341306083730078,5,0.0011638384330096582,0.0011063494282605173,0.00012219480344484996,0.0013322871701735898,0.0010594619231371733,5,0.015625
1028.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4472222466731717,3.447884404759239,0.06719574653805344,3.518430677467399,3.3410322673637562,5,0.0011361606536096076,0.0010806789613378742,0.00011823938003750623,0.0012990169775251195,0.001034370721448698,5,0.015625
1072.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4469858751010647,3.447787669489461,0.06723434818995172,3.5183103460982244,3.340742861803446,5,0.0011082495712644567,0.0010548087760090276,0.00011424986790878223,0.0012654663022398966,0.0010090634716711524,5,0.015625
1117.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.446738799618447,3.4476766356886426,0.06727317269636426,3.5181800674701185,3.340443132953538,5,0.0010808086007515047,0.00102938957856504,0.00011032414638686752,0.0012324773026361167,0.0009841875620649559,5,0.015625
1165.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4464774019843367,3.4475732591378287,0.06731291607470835,3.5180337674537867,3.3401220108159584,5,0.0010527081833997093,0.0010033852447168794,0.00010629181412530851,0.0011987020435844883,0.000958714158979327,5,0.015625
1214.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4462098299512016,3.4474614139929405,0.06735176598682112,3.51787745759898,3.339792717667883,5,0.0010252320768857272,0.0009779692160736438,0.00010234422514509538,0.0011656622546203292,0.0009337915436954281,5,0.015625
1266.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.445920857476409,3.44732921318994,0.06739159220421277,3.5177049541873426,3.3394416898743637,5,0.0009973399824083546,0.0009521930486780892,9.833799363284812e-05,0.0011321175859487324,0.0009084838049635144,5,0.015625
1319.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4456209689329698,3.447181302159536,0.06743025196774295,3.5175230702354323,3.3390826729478524,5,0.0009701959074439477,0.0009271419595658009,9.444287451700922e-05,0.0010994739196957609,0.000883842269013977,5,0.015625
1375.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4453006829624635,3.447012050960444,0.06747071400369692,3.5173277523902198,3.3387023136884784,5,0.000942860468667139,0.0009019263163502968,9.054065826154087e-05,0.0010666370999661342,0.000859009802617556,5,0.015625
1433.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4449655388883436,3.446823541194368,0.0675117442191533,3.5171209778201176,3.3383078336659966,5,0.0009159204090330817,0.000877098869136394,8.669818960301523e-05,0.001034268485689587,0.0008345292073217022,5,0.015625
1493.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.44461478388165,3.4466108226772474,0.06755323055623831,3.5169026918678816,3.337899469563759,5,0.0008894524496005368,0.0008527228324424006,8.293347909656782e-05,0.0010024482847334818,0.0008104628281291471,5,0.015625
1556.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4442431837007144,3.446370290912661,0.06759583917265813,3.516669374414482,3.337471075363352,5,0.0008631042833539078,0.0008284482302363663,7.920179541026564e-05,0.0009707613515964773,0.0007864961241165986,5,0.015625
1621.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.443857907830585,3.4461102743379906,0.06763890990536492,3.5164251511773816,3.3370297987948474,5,0.0008373719733337784,0.000804722284987903,7.557358716088997e-05,0.0009398294774860698,0.0007630906021930092,5,0.015625
1689.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.443453775576556,3.4458263581601876,0.06768336300085359,3.51616803055188,3.336569584805747,5,0.0008119465979927546,0.000781301690576746,7.199598812310935e-05,0.0009092598127720001,0.0007399583605831255,5,0.015625
1760.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4430312002065313,3.445518658946543,0.0677289442219725,3.5158983851628096,3.3360911668245645,5,0.0007869488010158042,0.0007583660803875344,6.847580624594885e-05,0.0008791760875245635,0.0007171945246796775,5,0.015625
1833.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.442597357354984,3.445191655868413,0.06777544747787748,3.5156212297681018,3.335602011079062,5,0.0007627771974249218,0.0007362148170156527,6.508132052142628e-05,0.0008500765916341135,0.0006951771268879181,5,0.015625
1909.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4421480940758697,3.4448419576188294,0.0678241706653512,3.5153340342257247,3.3350962284558574,5,0.0007391579836251348,0.0007146114522327585,6.177298372828869e-05,0.0008216270308365031,0.0006736538703837085,5,0.015625
1989.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4416792354639383,3.444464956063852,0.06787627182036919,3.5150342600637754,3.334568324705253,5,0.0007158828740168495,0.0006933578220665525,5.852489095568868e-05,0.0007935778355516135,0.0006524367404681876,5,0.015625
2072.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4411965938983626,3.4440660758465658,0.06793034232996586,3.514727397084571,3.3340259631646076,5,0.0006933316355010322,0.0006727872787753512,5.539387997872726e-05,0.0007663897339499276,0.000631875276807183,5,0.015625
2158.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4407015868262265,3.443645813544649,0.06798662864780468,3.5144150925520083,3.333470357347549,5,0.000671555703333095,0.0006529450591891804,5.238867520291987e-05,0.0007401246245814029,0.0006120173283971011,5,0.015625
2248.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.440193307296245,3.443201438403284,0.06804995089979574,3.5141107343163367,3.3328967311865028,5,0.0006504280484776744,0.0006336680784612316,4.957718338930283e-05,0.0007148402963127458,0.0005926944098726108,5,0.015625
2341.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4396858848002942,3.4427356107677576,0.06813012272245078,3.5138587248021187,3.332313067173235,5,0.0006302891891932511,0.0006152339694294479,4.707138290961286e-05,0.0006911091171132947,0.0005741728263542693,5,0.015625
2438.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4391652389850926,3.4422384919983906,0.0682166806548001,3.513616831657596,3.331713955692295,5,0.0006108586785977228,0.0005974657055317218,4.468369036272404e-05,0.0006682097211291611,0.0005562926562307038,5,0.015625
2539.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4386350036200413,3.4417198476978506,0.06830932498697184,3.5133826249719795,3.331101182660604,5,0.0005921835957050571,0.0005803989805877212,4.241802478841918e-05,0.0006462033093824551,0.0005391047989183308,5,0.015625
2644.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4380970549596173,3.4411809661303217,0.06840833767344792,3.5131585926865565,3.3304763918999494,5,0.0005743037998710598,0.0005640675532174851,4.027950478928198e-05,0.0006251353674038203,0.0005226471336135677,5,0.015625
2753.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.437552504209395,3.4406194450930667,0.06851373988851231,3.5129462071167423,3.3298413529945745,5,0.0005572488503747964,0.0005484926367152504,3.827446304514675e-05,0.0006050433678646084,0.0005069459733259443,5,0.015625
2867.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.4369981966019045,3.4400343274736898,0.06862560205522689,3.512741908753311,3.329192246534929,5,0.0005408972411039723,0.0005335611355430064,3.6389434207728326e-05,0.0005857899646381063,0.0004918904227097981,5,0.015625
2985.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.436442221260356,3.4394346604369215,0.06874402659308115,3.512552655747273,3.328536673509307,5,0.0005254108410335803,0.000519418701427842,3.464001567735645e-05,0.0005675610562761203,0.0004776325311255722,5,0.015625
3108.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.435882243374259,3.4388177180058177,0.06887046430446042,3.512380295246262,3.3278710475257216,5,0.0005106659722871311,0.0005059481294463254,3.3010467904007624e-05,0.0005502109272080281,0.0004640608563304141,5,0.015625
3237.0,42.6,43.0,8.08084154033477,52,34,5,51.8,50.0,6.942621983083914,60,44,5,94.4,94.0,1.5165750888103124,96,93,5,3.435314202519952,3.4381801788697475,0.06900339642684666,3.5122161691077873,3.3271923154603535,5,0.0004965752285348624,0.0004930617821576755,3.149654738031043e-05,0.0005336542825311044,0.0004510913906103084,5,0.015625
3371.0,42.4,43.0,8.35463942968217,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.2,93.0,1.6431676725154987,96,93,5,3.4347473034728764,3.437530146153382,0.06914486824544827,3.5120744527702135,3.3265080994296765,5,0.00048325675209198016,0.0004808684296834784,3.0102111920931786e-05,0.0005180119706831747,0.00043883896247223005,5,0.015625
3510.0,42.4,43.0,8.35463942968217,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.2,93.0,1.6431676725154987,96,93,5,3.434183767245358,3.43686947991015,0.06929524287830169,3.511958112021373,3.3258203757392995,5,0.00047069658279307123,0.0004693518126777494,2.8822996327152124e-05,0.0005032681928430927,0.00042729125749109984,5,0.015625
3655.0,42.4,43.0,8.35463942968217,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.2,93.0,1.6431676725154987,96,93,5,3.433626724054843,3.4361957947506605,0.0694625647509483,3.5118926761657914,3.325126383589974,5,0.00045879671160661514,0.0004584158820462512,2.764983649520678e-05,0.0004893211855781372,0.0004163569136144196,5,0.015625
3805.0,42.4,43.0,8.35463942968217,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.2,93.0,1.6431676725154987,96,93,5,3.4330805938458235,3.43551587217955,0.0696437959080572,3.511873317608216,3.324432882535394,5,0.0004476150227560842,0.0004481136535068584,2.6580895257489205e-05,0.0004762279450002363,0.00040609189895430414,5,0.015625
3962.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.4325370863929408,3.434823338089786,0.06983686964258153,3.511885268344124,3.3237327004227586,5,0.0004369817879088051,0.0004382870507224838,2.559505601879117e-05,0.00046378765126683165,0.0003963418371969648,5,0.015625
4125.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.432001861232236,3.434124496863306,0.07004073219099953,3.5119308628813104,3.3230325191228838,5,0.0004269462038372494,0.0004289789504748396,2.4692844606670945e-05,0.00045205853453762307,0.00038715280729670625,5,0.015625
4295.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.4314738030185814,3.4334179321432967,0.07025686688813536,3.512012632384171,3.3223299471739627,5,0.0004174180002920776,0.00042010475462435733,2.3861538147134064e-05,0.0004409332390088382,0.00037844250308213383,5,0.015625
4471.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.430957511114452,3.432709046271487,0.0704839908303514,3.512131319408458,3.3216308275663042,5,0.00040842018488436796,0.0004116839419023931,2.310033093693454e-05,0.00043044356326397303,0.0003702310116516703,5,0.015625
4655.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.4304491430720363,3.4319921345666464,0.07072517606904988,3.512291119983805,3.3209289034100418,5,0.0003998166348814951,0.0004035893349800193,2.2393125432463153e-05,0.0004204288322268718,0.000362394489872863,5,0.015625
4846.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.4299530203088446,3.43127272507803,0.07097924494238628,3.512492722792501,3.3202296261194606,5,0.00039162200320046696,0.00039583558120483825,2.1737089913734866e-05,0.00041090378189984327,0.0003549463379180994,5,0.015625
5044.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.429470009180167,3.4305518897020595,0.07124619240859605,3.5127368603502047,3.3195341119309068,5,0.0003837967641558109,0.00038838538641065916,2.1126969359816782e-05,0.00040182730263430287,0.00034784896228942056,5,0.015625
5250.0,42.2,43.0,8.167006795638168,52,33,5,51.8,50.0,6.942621983083914,60,44,5,94.0,93.0,1.4142135623730951,96,93,5,3.4289987894993237,3.4298278900902126,0.07152758403494337,3.513025941836983,3.3188398566965813,5,0.0003762628783474376,0.0003811669676494832,2.0553246351534585e-05,0.00039310616616146073,0.0003410311156132852,5,0.015625
5466.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4285357783136883,3.4290941672309656,0.07182631581604158,3.513363999911698,3.3181414278722015,5,0.0003689200613486057,0.0003740860066621351,2.000615984993533e-05,0.00038462407986256596,0.0003344011742174507,5,0.015625
5690.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.428086054234093,3.428358812876278,0.07213976387796657,3.5137487917647108,3.317446248257695,5,0.0003618069872806721,0.0003671823564656068,1.9486811661306396e-05,0.00037642504731971184,0.00032799294905101024,5,0.015625
5923.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.42764769729257,3.4276189370636994,0.07246940099725843,3.514182021520399,3.3167515532608958,5,0.0003548578404942483,0.00036039647682532545,1.898849320189286e-05,0.00036842985097485014,0.00032174616009360496,5,0.015625
6166.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.427218685011783,3.4268712033300375,0.07281649874624979,3.5146648064520134,3.316054802862759,5,0.00034801723826330324,0.0003536763807131475,1.8507364804479384e-05,0.00036057918745575803,0.000315608583618861,5,0.015625
6418.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.426798793525985,3.4261196060211225,0.07317693965680794,3.5151857758877125,3.3153589143827875,5,0.00034129638105256943,0.00034702821283100975,1.8049789318259516e-05,0.00035291933027814634,0.00030958128035678934,5,0.015625
6681.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4263838032789993,3.4253568349215677,0.07355340711686005,3.515747673124431,3.314658189189972,5,0.00033462460193648443,0.0003403810895532358,1.761351223592808e-05,0.0003453890771760119,0.00030359387975409564,5,0.015625
6954.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.425976096614101,3.4245854154126953,0.07394689730430243,3.5163554494246854,3.3139549559524433,5,0.00032799615527665486,0.00033374588367506247,1.7187700933660313e-05,0.00033861636516401044,0.0002976516086809332,5,0.015625
7238.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4255731435454067,3.4238019756740186,0.07435892081770161,3.5170103229859953,3.3132460630999327,5,0.0003213708181353674,0.0003270859673957743,1.6770145890576956e-05,0.00033192652938267894,0.0002917162262690212,5,0.015625
7534.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4251719193250296,3.4230022298445704,0.07479071182600881,3.5177123220034483,3.3125282094793613,5,0.00031471263361790855,0.0003203703529534295,1.63572984526825e-05,0.0003252183504688872,0.0002857563812957534,5,0.015625
7842.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.424770828719018,3.4221849468869157,0.07524214099566924,3.5184594537903364,3.3118005745802304,5,0.0003080142233130159,0.00031359473062173086,1.594964698435685e-05,0.0003184808651505298,0.0002797632840163474,5,0.015625
8163.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4243664632670816,3.421344992730192,0.07571436483404183,3.51925130788915,3.3110598297802256,5,0.00030124858740417646,0.0003067357948359157,1.5545851649810957e-05,0.0003116848423012414,0.0002737119207330179,5,0.015625
8497.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4239566961195465,3.4204803839038123,0.07620719990847451,3.5200849510755314,3.31030465644829,5,0.0002944160587660242,0.000299795176724714,1.5146581154650665e-05,0.0003048263937917218,0.0002676013955399669,5,0.015625
8843.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4235407405281415,3.4195918371419234,0.07671912452415691,3.520955670831821,3.3095361537950243,5,0.0002875344772655687,0.00029279636058467394,1.4752432745698391e-05,0.0002979237784512937,0.0002614488078314839,5,0.015625
9205.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4231111869277506,3.4186671719206685,0.07725533208033525,3.521868740806811,3.3087440352266206,5,0.0002805303127933334,0.00028566531700684926,1.4360846993107706e-05,0.00029089982590573124,0.00025518589372905696,5,0.015625
9580.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.422669697285503,3.41771208646143,0.077811851484859,3.5228155131984655,3.3079334492033636,5,0.00027346916277234035,0.0002784703247694692,1.3976184786441688e-05,0.00028381826138423096,0.00024887056599145156,5,0.015625
9970.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.422211341884374,3.4167194722537917,0.07839110115068608,3.523796765450891,3.307098615314827,5,0.00026631910097337175,0.0002711826609998318,1.3596670208892083e-05,0.0002766477934770772,0.00024247591497635973,5,0.015625
10376.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4217322660900122,3.415684796309778,0.0789937668768749,3.524810022511844,3.3062360894577725,5,0.00025907536868451407,0.0002637965947763417,1.3223738023858886e-05,0.000269380283334261,0.0002359947419401254,5,0.015625
10798.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4212304260988162,3.4146061132316072,0.07962006066289054,3.525853369754023,3.305344565919175,5,0.00025174954358045474,0.0002563266275745533,1.285848313725466e-05,0.00026202791000067065,0.000229438386687321,5,0.015625
11239.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4206997428038206,3.413473850427801,0.08027390627337355,3.5269298988753173,3.304416417385363,5,0.00024430643244752816,0.00024873696095104714,1.2500009249453189e-05,0.0002545536631285603,0.00022277471114864772,5,0.015625
11697.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4201402170523045,3.4122913413018314,0.0809517862353234,3.528030492364627,3.303454727847642,5,0.00023679666160348855,0.00024108048007297,1.2151825909033097e-05,0.00024700812276330164,0.00021604873069284853,5,0.015625
12174.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.419547290427439,3.411051779700316,0.08165625257019782,3.5291564586022406,3.302454424939912,5,0.00022920518746702504,0.00023334245306371034,1.1813883762543898e-05,0.0002393755101389196,0.00020924720469385908,5,0.015625
12670.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.418918549567118,3.4097536772927475,0.08238636791704042,3.5303025241021384,3.301414516787864,5,0.00022155273124403502,0.00022554315035995084,1.1487893369886999e-05,0.00023167472015154516,0.00020238682641888654,5,0.015625
13186.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4182509781937385,3.408393136673994,0.08314342883244955,3.5314682350289908,3.300332142734888,5,0.0002138427645135144,0.00021768779914491825,1.1174554634315416e-05,0.00022390995589054575,0.00019547216647723665,5,0.015625
13723.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4175413148412153,3.406966450385344,0.08392782477084075,3.532650908730288,3.299204962665119,5,0.0002060826406868263,0.00020978343062600112,1.0874589881576873e-05,0.00021608729440659026,0.0001885088400540519,5,0.015625
14282.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4167866118757138,3.4054701283067215,0.08474049571639032,3.5338491360114594,3.298030373895574,5,0.00019828024946080667,0.0002018387702035508,1.0588966159264549e-05,0.0002082145570794587,0.00018150365336778572,5,0.015625
14864.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4159837372214072,3.403900927096407,0.08558135434318745,3.535059215337905,3.296806502489852,5,0.00019044672538884454,0.00019386413098838293,1.0317403573198717e-05,0.00020030119108730506,0.00017446633137887488,5,0.015625
15470.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.415130129892664,3.4022950998042036,0.08645124875274632,3.536279842935585,3.2955312018926657,5,0.00018259257393254242,0.0001858713062615125,1.006079770554778e-05,0.00019235815626096842,0.00016740623909771547,5,0.015625
16100.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.41422474703572,3.4010745559054847,0.0873489445539213,3.537506586457281,3.2942051570944537,5,0.00017474402611593082,0.0001778858765653975,9.818757306929055e-06,0.00018441018355320587,0.00016034606453799478,5,0.015625
16755.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4132652436755664,3.399779930697704,0.08827445324079365,3.53873654569524,3.292826951064472,5,0.0001669128254100686,0.00016992070517662076,9.591402262934704e-06,0.00017646943688768435,0.00015329686587015967,5,0.015625
17437.0,42.0,43.0,7.87400787401181,51,33,5,51.8,50.0,6.942621983083914,60,44,5,93.8,93.0,1.0954451150103304,95,93,5,3.4122480082393425,3.3984065003681034,0.08922896678597379,3.5399684049901197,3.2913934606089432,5,0.00015910212162203723,0.0001619783858867459,9.377269753470714e-06,0.00016853785565733875,0.00014626092357204802,5,0.015625
18147.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.411171243697092,3.3969517930675255,0.09021238119271874,3.541199498770331,3.28990388080009,5,0.00015132794448437586,0.00015407543287359018,9.175611026996669e-06,0.0001606312819603465,0.00013925264712801716,5,0.015625
18886.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4100333362325714,3.3954137104258235,0.09122391319526178,3.542426076675873,3.288358191222417,5,0.00014360825042599514,0.0001462291957885561,8.98431657323627e-06,0.00015276645866606672,0.00013228743234495834,5,0.015625
19654.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.408834485476323,3.39379269083736,0.09226165547100892,3.543643159994175,3.286758026228935,5,0.00013597041237914937,0.00013846754954762973,8.802067991302368e-06,0.00014497078629665337,0.00012538967444164186,5,0.015625
20454.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.407570789118285,3.3920832757087958,0.09332744818378091,3.5448508638871483,3.2850999416903357,5,0.00012841246318647236,0.00013078879939152325,8.626921351339264e-06,0.00013724204614483728,0.00011855808167219102,5,0.015625
21286.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4062431483548408,3.3902868162574262,0.09441866759800614,3.5460436013918994,3.2833867905871164,5,0.00012096406834197664,0.00012322213696980906,8.456080034924633e-06,0.00012960913803210274,0.00011181851480833015,5,0.015625
22152.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4048497439382883,3.388400907859421,0.095535381429028,3.54721919711336,3.281617455215802,5,0.00011363570107679375,0.00011577815215401546,8.287157276450895e-06,0.0001220823446781446,0.0001046631721995745,5,0.015625
23053.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4033908099395562,3.3864258552451436,0.09667610776538911,3.5483740534594572,3.2797934269198588,5,0.00010644795219129272,0.00010847715662825094,8.117213183927075e-06,0.00011468186795740528,9.721116019956836e-05,5,0.015625
23991.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4018652352470022,3.3843603759865104,0.09783961793202166,3.5495042821257927,3.277915250573414,5,9.941316653371284e-05,0.00010133172591641871,7.944000156300141e-06,0.00010742020084145574,8.996434169322589e-05,5,0.015625
24967.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.4002741140183326,3.382206030734154,0.09902396068857526,3.55060606998951,3.2759850932052186,5,9.255209296693916e-05,9.436264563919826e-05,7.76511880074326e-06,0.00010031831154807191,8.294568765468722e-05,5,0.015625
25983.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.398617355186077,3.3799628716611214,0.10022775571029664,3.551676023580812,3.2740039904833296,5,8.587816055267189e-05,8.758337838466918e-05,7.5783727164794866e-06,9.338988125569264e-05,7.616926644614425e-05,5,0.015625
27040.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.3968973754529186,3.3776338924339275,0.10144871100968325,3.5527112244275427,3.271975576685614,5,7.941209548212007e-05,8.101406415589238e-05,7.3807492336296586e-06,8.665558965888505e-05,6.965962277529695e-05,5,0.015625
28140.0,41.8,43.0,8.167006795638166,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.6,93.0,1.3416407864998752,95,92,5,3.395114755972095,3.375220651367702,0.10268407427037349,3.5537061256267726,3.269901903129514,5,7.316679739246705e-05,7.466786028234595e-05,7.1708595217378574e-06,8.01291746480673e-05,6.342880886305584e-05,5,0.015625
29285.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3932715473532262,3.3727255255248267,0.10393262760841221,3.554659753531725,3.267785333768356,5,6.71557596278735e-05,6.855796257449066e-05,6.946831635229608e-06,7.382459901351918e-05,5.749080501982883e-05,5,0.015625
30475.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3913729983796665,3.3701560438101916,0.10518928246380067,3.5555662117562377,3.265632863980121,5,6.140051415820722e-05,6.270666896001262e-05,6.7089928353909404e-06,6.776547802700916e-05,5.1864144325442605e-05,5,0.015625
31713.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.389420320399237,3.3675140350212818,0.10645257884345079,3.556423508460325,3.263446075694693,5,5.5907207467982706e-05,5.711946681068927e-05,6.455585428625254e-06,6.19583019034694e-05,4.6555655613344684e-05,5,0.015625
33003.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.38741378929416,3.3648002013980203,0.10772136440544766,3.5572295325342327,3.26122566337757,5,5.067791148410536e-05,5.1798582456716045e-05,6.186534681168507e-06,5.640630231210234e-05,4.156461505029086e-05,5,0.015625
34346.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3853593337128323,3.3620225493447977,0.10899163543085644,3.5579815119978555,3.2589782415472777,5,4.572719855167557e-05,4.675860554690732e-05,5.902258095265313e-06,5.1125804171494866e-05,3.690289674950187e-05,5,0.015625
35742.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3832645127721457,3.3591918069226288,0.11025798897952283,3.558675265335068,3.2567118998635234,5,4.106908362216782e-05,4.201419259979124e-05,5.604810297259562e-06,4.6133558323361977e-05,3.2579010436965576e-05,5,0.015625
37195.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3811316094025465,3.3563112978166214,0.11151865483884031,3.5593096120996814,3.254429031513734,5,3.670236542570585e-05,3.756383017955027e-05,5.294712493320855e-06,4.142958726793968e-05,2.858868984270937e-05,5,0.015625
38707.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.378967397087295,3.353389263788012,0.11276950210650655,3.5598824996834746,3.252135476134728,5,3.2631100653171595e-05,3.341170599930929e-05,4.974159795449182e-06,3.7020749478321284e-05,2.4930519084835855e-05,5,0.015625
40280.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.376777567976812,3.3504346020279385,0.11400689833344765,3.5603920840777517,3.249837086804983,5,2.885664293176559e-05,2.9559658653934636e-05,4.645730213197507e-06,3.291049591654893e-05,2.1599521526353625e-05,5,0.015625
41917.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3745671136568034,3.3474549657187036,0.11522794078660233,3.5608375579983647,3.2475388772028584,5,2.5376007813465246e-05,2.600502112606571e-05,4.312095463887813e-06,2.9097905083739237e-05,1.8586310969410007e-05,5,0.015625
44058.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3717838332644243,3.343707729023029,0.11672644233194855,3.5613034795201437,3.2446745788120674,5,2.1431440068934335e-05,2.1973096153274092e-05,3.891688962381841e-06,2.4747025134223708e-05,1.52507096696858e-05,5,0.015625
45848.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.369551127460818,3.340706415981633,0.11789738998917643,3.5616018304044,3.242398716151929,5,1.8596177838214616e-05,1.907270089730688e-05,3.5574261007455786e-06,2.159708497253831e-05,1.2912454191225087e-05,5,0.015625
47712.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3673172314884794,3.3377083317153087,0.11904135212125214,3.5618341139180956,3.2401399059430465,5,1.6032947949154457e-05,1.6448555511174498e-05,3.227770662436132e-06,1.8730241883442473e-05,1.084878981793868e-05,5,0.015625
49651.0,41.6,43.0,8.384509526501834,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.4,93.0,1.5165750888103124,95,92,5,3.3650911117429367,3.3347261111269466,0.12015410506331566,3.562000677149301,3.2379057898308066,5,1.3733940307849185e-05,1.4093141598207084e-05,2.9063603904259855e-06,1.6141107103104296e-05,9.044507689658312e-06,5,0.015625
51669.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3628780179809565,3.331767556782771,0.12123303283286109,3.5621018192769496,3.2357004800869147,5,1.1685426107054071e-05,1.1992935351212382e-05,2.5962413632026993e-06,1.3817728832303554e-05,7.479490153050881e-06,5,0.015625
53769.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.360684166429509,3.32884195735199,0.12227502908883783,3.5621376949065886,3.233528771869323,5,9.873762127060446e-06,1.0134366211204775e-05,2.3001957389489344e-06,1.1751238455608905e-05,6.134326046372032e-06,5,0.015625
55954.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.358515792498191,3.325958252339562,0.12327773062241182,3.5621100488818866,3.2313952508834807,5,8.284095544265332e-06,8.50250602699116e-06,2.0204994375397226e-06,9.931488187889657e-06,4.989388372386113e-06,5,0.015625
58228.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3563774131573183,3.323123631123348,0.12423874020347975,3.562018963912359,3.2293030305950814,5,6.899792739068279e-06,7.080754595923766e-06,1.7592697825742315e-06,8.3331617585058e-06,4.023537353326024e-06,5,0.015625
60594.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3542743144717044,3.3203459872107937,0.12515605094333973,3.5618660063547853,3.2272556261971563,5,5.704430162766237e-06,5.852573263737863e-06,1.5180902886677924e-06,6.940863353892605e-06,3.2169094142139746e-06,5,0.015625
63056.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3522102343469697,3.3176312473707905,0.12602811906846859,3.5616522919490765,3.2252552882849157,5,4.680721303028887e-06,4.800473208600429e-06,1.2979483131116456e-06,5.7378636792063286e-06,2.549856598927055e-06,5,0.015625
65618.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.350188278370929,3.3149845619843874,0.12685369556470777,3.561378880141308,3.223303566009187,5,3.811519989540769e-06,3.907037305090561e-06,1.0993054613762423e-06,4.7072026189812e-06,2.0038723919680455e-06,5,0.015625
68285.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3482098067532697,3.3124092232653393,0.12763238415471745,3.561047254734449,3.2214006402632753,5,3.0797942940511667e-06,3.1549605032890786e-06,9.221077945658195e-07,3.831622686828729e-06,1.5614885780284525e-06,5,0.015625
71059.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3462781760597515,3.309910335501035,0.12836304126720408,3.5606588035617035,3.219548374522246,5,2.4698084605921584e-06,2.5281610943077215e-06,7.660935951436751e-07,3.0950514958308764e-06,1.2069897976068375e-06,5,0.015625
73946.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3443931494553083,3.307488118457888,0.12904618599934475,3.560214560211865,3.217744824670411,5,1.9656443550613908e-06,2.0102696511602224e-06,6.302735693165278e-07,2.4807005752997284e-06,9.257770067650805e-07,5,0.015625
76950.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.342554843532875,3.3051435613781726,0.12968204193543464,3.5597156405417634,3.215988958442095,5,1.5528625777512408e-06,1.5864953092282413e-06,5.135437910636742e-07,1.9731660858641944e-06,7.049686620796425e-07,5,0.015625
80076.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.340761973198835,3.302875694877768,0.1302715008696563,3.5591631076619628,3.214278465214009,5,1.2180434394622769e-06,1.2430109459487965e-06,4.1440913404352034e-07,1.5577959093120614e-06,5.33430112490783e-07,5,0.015625
83329.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3390125192031705,3.3006824944003177,0.13081585409533067,3.5585580486174617,3.2126103429794126,5,9.48999501587185e-07,9.67266165268123e-07,3.3125559935293193e-07,1.221085915400089e-06,4.015011000374402e-07,5,0.015625
86715.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.337303218743073,3.298560279480786,0.13131675183863556,3.5579010583819946,3.2109806211472716,5,7.347740551114017e-07,7.479655476349708e-07,2.6236163423724554e-07,9.506865245791949e-07,3.009684154105878e-07,5,0.015625
90238.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3356311323493806,3.296505646970988,0.13177592190974555,3.5571931132429895,3.2093855973334424,5,5.658468035738713e-07,5.752697709569357e-07,2.059913044402843e-07,7.356912749053445e-07,2.2511958995777598e-07,5,0.015625
93904.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3339917354242288,3.294513021684894,0.1321955978762103,3.556434696679967,3.2078203746963663,5,4.338168162934322e-07,4.405035649979685e-07,1.6042157006359762e-07,5.663222027195823e-07,1.6835991244586804e-07,5,0.015625
97719.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3323800237788666,3.2925761114593923,0.13257829140653782,3.55562630022206,3.206279580970473,5,3.31520074622825e-07,3.3626089769803773e-07,1.240091240042345e-07,4.3410622441192644e-07,1.2621959065670467e-07,5,0.015625
101688.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.330790929860452,3.2906884485280625,0.132926539632349,3.554768367390028,3.2047579014154,5,2.5293185997046745e-07,2.5671085878793685e-07,9.52555688889702e-08,3.3182149785809816e-07,9.513743445135637e-08,5,0.015625
105819.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3292178777516765,3.2888416199622146,0.13324327180524037,3.5538606338282706,3.2032487280168502,5,1.929948156654395e-07,1.9633854237409377e-07,7.278617227066824e-08,2.5331140425489164e-07,7.232394672556752e-08,5,0.015625
110118.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.327655102683155,3.287027821755597,0.13353132710046478,3.5529031964205737,3.2017460620197107,5,1.4760925182089027e-07,1.5051740879875566e-07,5.5407950799427425e-08,1.9351980256662406e-07,5.565074096804449e-08,5,0.015625
114592.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.326095849757744,3.2852385458582325,0.13379364036319696,3.55189575902745,3.2002434857555775,5,1.1345145114247057e-07,1.1595329048392343e-07,4.2092583580170513e-08,1.4829353007583603e-07,4.349337128563768e-08,5,0.015625
119246.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3245342147765355,3.283465916905956,0.134033045319902,3.5508384438539866,3.1987353005129884,5,8.788575448415345e-08,9.002315854000553e-08,3.1976494414646186e-08,1.1429908255227664e-07,3.4645210936535224e-08,5,0.015625
124090.0,41.4,42.0,8.35463942968217,51,32,5,51.8,50.0,6.942621983083914,60,44,5,93.2,92.0,1.6431676725154987,95,92,5,3.3229626240038526,3.281700144792951,0.13425257044368308,3.5497300542307935,3.197214184360222,5,6.881591345144069e-08,7.063643271721614e-08,2.4339446718021502e-08,8.88538297549687e-08,2.820066672700919e-08,5,0.015625
129130.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.321374978416518,3.279933093179606,0.13445493334501862,3.5485702109662816,3.1956743343188876,5,5.463676840718113e-08,5.6186912801419995e-08,1.8607528872644972e-08,6.988315145651514e-08,2.350301713126607e-08,5,0.015625
134376.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.3197640801686576,3.278155424843808,0.13464290030350687,3.547357518383846,3.194108902430455,5,4.410846405862634e-08,4.543081005263715e-08,1.4320053633809404e-08,5.5768216298453643e-08,2.007319825501589e-08,5,0.015625
139834.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.318124205896755,3.276359485398344,0.13481893236980602,3.5460913994870933,3.192512497479082,5,3.630042665620226e-08,3.743302683058831e-08,1.1121784274010241e-08,4.528437051392989e-08,1.7566565838121593e-08,5,0.015625
145514.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.3164486813538936,3.2745366431639655,0.13498544040928037,3.544770224141168,3.1908788446488847,5,3.0508438169130806e-08,3.148373374629765e-08,8.736789814140035e-09,3.749801698575621e-08,1.573385970259565e-08,5,0.015625
151425.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.3147314654764974,3.272679044731963,0.1351446404984542,3.543392566700598,3.1892022588225473,5,2.621045925841432e-08,2.7056443570599407e-08,6.957579973871479e-09,3.171349428441563e-08,1.4394689198466182e-08,5,0.015625
157576.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.3129668382207043,3.2707792956290724,0.13529851287309677,3.541956841118505,3.1874774134768407,5,2.3020146433163276e-08,2.3760791966638188e-08,5.628981660232909e-09,2.7414077269458543e-08,1.3418111001013467e-08,5,0.015625
163976.0,41.2,42.0,8.64291617453276,51,31,5,51.8,50.0,6.942621983083914,60,44,5,93.0,92.0,1.870828693386969,95,91,5,3.311149418154323,3.268830475619119,0.13544886332836908,3.540461421159297,3.185699279540019,5,2.0652320487798897e-08,2.1332935971784283e-08,4.6358033507765384e-09,2.421763927269705e-08,1.2708616197224505e-08,5,0.015625
170636.0,41.0,42.0,8.366600265340756,50,31,5,51.8,50.0,6.942621983083914,60,44,5,92.8,92.0,1.6431676725154998,95,91,5,3.3092736010468187,3.266825544364953,0.13559734774557602,3.5389041459173423,3.1838626027513817,5,1.889628960270674e-08,1.9562815117069018e-08,3.892730891097597e-09,2.1841523372607217e-08,1.2196002001929676e-08,5,0.015625
177567.0,41.0,42.0,8.366600265340756,50,31,5,51.8,50.0,6.942621983083914,60,44,5,92.8,92.0,1.6431676725154998,95,91,5,3.307334127184877,3.2647579542407823,0.1357454178743727,3.5372827778842177,3.1819624692719706,5,1.759669210386371e-08,1.8253128669854532e-08,3.3367657008490125e-09,2.007746959757165e-08,1.1828845577101121e-08,5,0.015625
184779.0,41.0,42.0,8.366600265340756,50,31,5,51.8,50.0,6.942621983083914,60,44,5,92.8,92.0,1.6431676725154998,95,91,5,3.3053263416650482,3.26262191950694,0.13589433524473477,3.5355952818418253,3.1799945327580392,5,1.6638315234079273e-08,1.7288170098752528e-08,2.921818722446205e-09,1.8771528519794513e-08,1.1567964668050902e-08,5,0.015625
192283.0,40.8,42.0,8.67179335547152,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.6,92.0,1.9493588689617924,95,90,5,3.303245604903539,3.2604117910844783,0.13604521143955903,3.5338393252566025,3.1779544416573433,5,1.5935170838328616e-08,1.6581281846900325e-08,2.613278976438437e-09,1.7808864411036158e-08,1.1384595624173461e-08,5,0.015625
200093.0,40.8,42.0,8.67179335547152,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.6,92.0,1.9493588689617924,95,90,5,3.301086736521899,3.2581214459502372,0.13619906798354292,3.5320118567532806,3.175837313781449,5,1.5422585599801846e-08,1.6067139791166958e-08,2.385130614033399e-09,1.7103250072138585e-08,1.1257147238356908e-08,5,0.015625
208219.0,40.6,41.0,8.64869932417586,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.4,92.0,2.0736441353327706,95,90,5,3.298845905776372,3.2557463052955407,0.13635670790524873,3.5301107077065623,3.173639555175847,5,1.5052230753936263e-08,1.569668379978002e-08,2.217475958051794e-09,1.6590131575159545e-08,1.1170380611705534e-08,5,0.015625
216677.0,40.6,41.0,8.64869932417586,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.4,92.0,2.0736441353327706,95,90,5,3.2965178605062575,3.2532803638463395,0.13651894125970726,3.5281323133090696,3.17135617005171,5,1.4786993468426329e-08,1.5432485118083683e-08,2.095751831828952e-09,1.6220291760712967e-08,1.1111340744396217e-08,5,0.015625
225477.0,40.6,41.0,8.64869932417586,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.4,92.0,2.0736441353327706,95,90,5,3.294099201573689,3.2507196569493235,0.1366863596909777,3.526074500630324,3.1689839727275166,5,1.4599396309530148e-08,1.524640576347569e-08,2.007997578698557e-09,1.5956689041948167e-08,1.1072617631661162e-08,5,0.015625
234635.0,40.6,41.0,8.64869932417586,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.4,92.0,2.0736441353327706,95,90,5,3.291585035931842,3.2480587207889426,0.13685957417045744,3.5239336463834543,3.166518284602703,5,1.4468146855197016e-08,1.5117057993329484e-08,1.9459444114266177e-09,1.5771033665345254e-08,1.104669108374179e-08,5,0.015625
244164.0,40.4,41.0,8.848728722251575,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.2,91.0,2.1679483388678786,95,90,5,3.2889714562641545,3.245293177750753,0.137039073345375,3.5217068616119804,3.163955408816279,5,1.4377678367034617e-08,1.5028465531847177e-08,1.902466806184786e-09,1.5642048392057294e-08,1.1030048666186841e-08,5,0.015625
254080.0,40.4,41.0,8.848728722251575,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.2,91.0,2.1679483388678786,95,90,5,3.2862538454529853,3.2424179576460737,0.13722534383742607,3.5193905400059466,3.161290924456292,5,1.4316149272029176e-08,1.49687306544012e-08,1.8725852268302717e-09,1.5553730992363328e-08,1.1019255211862167e-08,5,0.015625
264398.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.2834279695844137,3.2394284291535085,0.13741881319650137,3.5169813340785048,3.1585207850463437,5,1.4275043917549669e-08,1.4929131781636484e-08,1.8521955264046566e-09,1.5494211528179538e-08,1.1012774956834245e-08,5,0.015625
275136.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.280488852854942,3.2363192139208334,0.13761991121825795,3.5144751670545573,3.155640227408313,5,1.4247885800917419e-08,1.490334817374368e-08,1.8387946340838246e-09,1.545476633394725e-08,1.1008347878716072e-08,5,0.015625
286309.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.2774324136870545,3.2330859022708167,0.13782899810943405,3.511868699120919,3.1526453455217993,5,1.4230307898450684e-08,1.488688567026082e-08,1.8300668627425317e-09,1.5429096729599885e-08,1.1005555200624298e-08,5,0.015625
297936.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.274253538732792,3.2297230080396218,0.13804648268793282,3.5091576685183528,3.1495312389288634,5,1.4218985245328262e-08,1.4876591465834344e-08,1.8247360759446616e-09,1.5412707661689892e-08,1.1003235434566142e-08,5,0.015625
310036.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.270947163796239,3.2262251128627075,0.13827275323393873,3.506337818559372,3.146293061245318,5,1.4211924069918398e-08,1.4870301536109225e-08,1.8213550059232899e-09,1.540245739843775e-08,1.100188533638203e-08,5,0.015625
322627.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.267508541032927,3.222587143597656,0.1385081773984163,3.503405156172596,3.142926263950816,5,1.4207480105676105e-08,1.4866559024634329e-08,1.8194699313267708e-09,1.539618983169828e-08,1.1000609718347773e-08,5,0.015625
335730.0,40.2,41.0,8.64291617453276,50,30,5,51.8,50.0,6.942621983083914,60,44,5,92.0,91.0,1.870828693386969,94,90,5,3.2639321449636567,3.218803208366661,0.13875315897772988,3.5003549947699444,3.1394255665912345,5,1.4204774873478095e-08,1.4864402369806759e-08,1.8183403491118587e-09,1.5392452620919787e-08,1.0999812096277456e-08,5,0.015625
349364.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.2602130296574137,3.2148680358053174,0.1390080645093662,3.4971831382837726,3.1357862470438755,5,1.4202977851322708e-08,1.4863211780691297e-08,1.8180274490643493e-09,1.5390289659225127e-08,1.0998513134933953e-08,5,0.015625
363551.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.2563454741780853,3.2107755278853936,0.1392733130403057,3.4938847305840173,3.132002851504068,5,1.420184376906917e-08,1.4862596276564604e-08,1.8179396514844715e-09,1.538908428588329e-08,1.0997516523295795e-08,5,0.015625
378314.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.2523235161093007,3.206519336888619,0.13954934468681562,3.490454708398811,3.1280696805171946,5,1.4201145920451492e-08,1.4862315341416242e-08,1.8178985399641922e-09,1.538844835337594e-08,1.0996896890927807e-08,5,0.015625
393677.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.248140956820656,3.202092865857607,0.13983660012319032,3.4868877777468104,3.1239808368700763,5,1.420057889622721e-08,1.4862224641610788e-08,1.8181398287578472e-09,1.538814333473694e-08,1.0995911918223318e-08,5,0.015625
409664.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.243791642387623,3.1974895581090452,0.14013553250342636,3.483178706447472,3.1197304701777893,5,1.4200088690827781e-08,1.4862239754506083e-08,1.818525316835016e-09,1.5388026261331313e-08,1.0994752321924133e-08,5,0.015625
426299.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.2392694612203714,3.1927028989013815,0.14044658351371714,3.4793222814138463,3.1153128024169505,5,1.4199656330418668e-08,1.4862312576130601e-08,1.8189434250583441e-09,1.5388013611832527e-08,1.099359891590325e-08,5,0.015625
443610.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.2345672577998696,3.1877252680324575,0.14077027347828236,3.4753124036416065,3.110721038301571,5,1.4199228939246284e-08,1.4862416448018154e-08,1.8193946579325052e-09,1.5388057898221997e-08,1.0992402658284078e-08,5,0.015625
461625.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.229677933834817,3.1825490960097618,0.14110713277891687,3.4711430440551174,3.1059484526015493,5,1.4198894910535736e-08,1.4862536989087268e-08,1.8197080302996543e-09,1.538813287370318e-08,1.0991545895056042e-08,5,0.015625
480372.0,40.0,41.0,8.366600265340756,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.8,91.0,1.6431676725154998,94,90,5,3.224594438767234,3.1771668678582743,0.1414576625798265,3.4668081635010894,3.1009884113321715,5,1.4198426721509041e-08,1.4862666629548827e-08,1.8202998974205934e-09,1.538822442968254e-08,1.0990057628982453e-08,5,0.015625
499879.0,39.8,41.0,8.167006795638166,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.6,91.0,1.3416407864998752,93,90,5,3.2193097929444408,3.1715711273668172,0.14182239514984116,3.4623018417270823,3.095834346027809,5,1.4198037317509929e-08,1.4862801460725377e-08,1.820732677488269e-09,1.5388325190628573e-08,1.0988935192174637e-08,5,0.015625
520178.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.2138159903841186,3.1657533358402032,0.14220190767181193,3.4576172309479127,3.0904787331412225,5,1.4197613814590685e-08,1.4862939501404944e-08,1.8212100205397145e-09,1.5388431420413342e-08,1.0987704166850557e-08,5,0.015625
541301.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.2081051042467963,3.159705027426065,0.1425967900132228,3.4527475761046102,3.084914140760414,5,1.4197200232825237e-08,1.4863079717064335e-08,1.8216412942808324e-09,1.5388541261390466e-08,1.0986570919744302e-08,5,0.015625
563283.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.2021684783352953,3.153416957415061,0.14300768887795062,3.447685503240534,3.0791324497377177,5,1.419665740468979e-08,1.4863221541015491e-08,1.8223558947010978e-09,1.538865380931869e-08,1.0984792813141492e-08,5,0.015625
586157.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.195998087045297,3.14688054134113,0.14343519523717435,3.442424150295187,3.0731262115622924,5,1.4196189128397728e-08,1.4863364590771448e-08,1.822892902898365e-09,1.538876859723916e-08,1.0983412873597861e-08,5,0.015625
609960.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.189584923075537,3.1400861475422714,0.14387998821713593,3.4369558411711565,3.066887028857158,5,1.419568348831272e-08,1.4863508584578024e-08,1.8234609438395024e-09,1.538888537951308e-08,1.0981948582289005e-08,5,0.015625
634729.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.182920088583195,3.133024251414562,0.1443427389104083,3.4312729839122866,3.060406655269923,5,1.4195146076377432e-08,1.4863653258487107e-08,1.8240924255545038e-09,1.5389003991454398e-08,1.0980336787373043e-08,5,0.015625
660503.0,39.6,41.0,8.384509526501834,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.4,91.0,1.5165750888103124,93,90,5,3.175994265335075,3.1256848752304434,0.14482414443137742,3.42536761269999,3.053676483194651,5,1.419461039489605e-08,1.486379835290657e-08,1.824674117276809e-09,1.538912430300708e-08,1.0978825160890441e-08,5,0.015625
687325.0,39.4,41.0,8.61974477580398,49,30,5,51.8,50.0,6.942621983083914,60,44,5,91.2,91.0,1.7888543819998335,93,89,5,3.16879719470087,3.118057033184903,0.14532497697528773,3.419230965324532,3.0466870301107805,5,1.419401659867279e-08,1.486394361112734e-08,1.8253754422163328e-09,1.5389246202142512e-08,1.0977037899323785e-08,5,0.015625
715235.0,39.2,41.0,8.438009243891594,49,30,5,51.6,49.0,7.021395872616783,60,44,5,90.8,90.0,1.6431676725154978,93,89,5,3.1613195706911488,3.1101307367504294,0.14584595139191744,3.4128550951495487,3.039429782825266,5,1.4193395511436689e-08,1.4864088736260184e-08,1.826087737675072e-09,1.538936955121057e-08,1.0975212032712883e-08,5,0.015625
744279.0,39.0,41.0,8.276472678623424,49,30,5,51.4,49.0,6.8044103344816005,60,44,5,90.4,90.0,1.8165902124584963,93,88,5,3.153550633990931,3.101894450404056,0.14638788139411585,3.4062307968203114,3.0318948672668236,5,1.4192813432488134e-08,1.4864233438381716e-08,1.8267058757502364e-09,1.5389494223180802e-08,1.0973595668063584e-08,5,0.015625
774502.0,38.6,40.0,8.502940667792524,49,29,5,51.4,49.0,6.8044103344816005,60,44,5,90.0,89.0,2.0000000000000013,93,88,5,3.1454834056585823,3.0933370981542674,0.14695112743434235,3.399349252451219,3.0240729103399047,5,1.4190660263051824e-08,1.4856870734781096e-08,1.8267449955422401e-09,1.5389620067942947e-08,1.0971720444309e-08,5,0.015625
805952.0,38.6,40.0,8.502940667792524,49,29,5,51.4,49.0,6.8044103344816005,60,44,5,90.0,89.0,2.0000000000000013,93,88,5,3.1371064708075624,3.084446946410182,0.14753655393063683,3.3922011154558285,3.015953994191153,5,1.4188870847634662e-08,1.4851549563421708e-08,1.8270201408565188e-09,1.5389746928766167e-08,1.0969725612235323e-08,5,0.015625
838679.0,38.6,40.0,8.502940667792524,49,29,5,51.4,49.0,6.8044103344816005,60,44,5,90.0,89.0,2.0000000000000013,93,88,5,3.1284060639718065,3.0752119092910477,0.14814533617599193,3.3847767595011238,3.007527972528628,5,1.4187914901836588e-08,1.4850474882765344e-08,1.8277027120446233e-09,1.5389874637189065e-08,1.0967677024340028e-08,5,0.015625
872734.0,38.2,39.0,8.167006795638168,48,29,5,51.4,49.0,6.8044103344816005,60,44,5,89.6,89.0,1.8165902124584927,92,88,5,3.1193709088336927,3.065619853131901,0.14877833829667714,3.3770665136587743,2.998784734562766,5,1.4187086929544775e-08,1.4850507366268773e-08,1.8286730286141103e-09,1.539000300883198e-08,1.0965196202986023e-08,5,0.015625
908172.0,38.2,39.0,8.167006795638168,48,29,5,51.4,49.0,6.8044103344816005,60,44,5,89.6,89.0,1.8165902124584927,92,88,5,3.10998894620428,3.055657776436875,0.14943650197694314,3.3690600471900227,2.9897134575400317,5,1.4186365748559778e-08,1.4850810177650855e-08,1.8294901777410616e-09,1.539013185456702e-08,1.0963101975860406e-08,5,0.015625
945049.0,38.2,39.0,8.167006795638168,48,29,5,51.4,49.0,6.8044103344816005,60,44,5,89.6,89.0,1.8165902124584927,92,88,5,3.1002481389521543,3.0453126838400486,0.15012075047789591,3.360746991635015,2.9803034355431195,5,1.4185628650935638e-08,1.4851178038530661e-08,1.8303471431500248e-09,1.5390260968791387e-08,1.0960921449339331e-08,5,0.015625
983423.0,37.8,39.0,8.105553651663776,47,29,5,51.4,49.0,6.8044103344816005,60,44,5,89.2,89.0,1.7888543819998335,91,87,5,3.090136241805413,3.0345713337963955,0.15083203747227203,3.352116803701289,2.970543843569179,5,1.4184805197727103e-08,1.485156392969323e-08,1.8313687169702564e-09,1.5390390133386235e-08,1.0958360369924464e-08,5,0.015625
1023356.0,37.6,38.0,8.08084154033477,47,29,5,51.4,49.0,6.8044103344816005,60,44,5,89.0,89.0,2.0,91,87,5,3.0796403039450704,3.023419713577229,0.15157137691060715,3.3431583294817395,2.9604232678885647,5,1.4183989480559412e-08,1.4851952471850338e-08,1.8323555365694238e-09,1.5390519124569692e-08,1.0955871926945802e-08,5,0.015625
1064910.0,37.4,38.0,8.324662155306964,47,29,5,51.4,49.0,6.8044103344816005,60,44,5,88.8,89.0,2.280350850198275,91,86,5,3.0687477578884925,3.0118441949749633,0.15233975238273909,3.333860705852571,2.9499307778373285,5,1.4183131745751255e-08,1.4852342081806633e-08,1.8333783284646867e-09,1.5390647699785423e-08,1.0953286413017549e-08,5,0.015625
1108152.0,37.2,38.0,8.584870412533903,47,28,5,51.4,49.0,6.8044103344816005,60,44,5,88.6,88.0,2.3021728866442652,91,86,5,3.0574451477432545,2.999830179191092,0.1531382265805364,3.3242123068153244,2.939054688147599,5,1.4182225415261957e-08,1.4852733980283e-08,1.834441689859927e-09,1.53907756139842e-08,1.0950591262923539e-08,5,0.015625
1153150.0,37.2,38.0,8.584870412533903,47,28,5,51.2,48.0,6.906518659932802,60,44,5,88.4,88.0,2.509980079602229,91,86,5,3.0457192191958495,2.987363257678207,0.15396784460330767,3.31420163842722,2.927783644940399,5,1.4181305324272243e-08,1.4853121729226048e-08,1.835492544789048e-09,1.5390902607882264e-08,1.0947911984269951e-08,5,0.015625
1211974.0,36.8,38.0,9.093954035511725,47,27,5,51.2,48.0,6.906518659932802,60,44,5,88.0,88.0,3.0822070014844893,91,84,5,3.0304462310981664,2.9711206106847072,0.15505028595487266,3.3011612417147087,2.913122225760314,5,1.4179986093262064e-08,1.485361229737532e-08,1.8371299195614101e-09,1.539105964550867e-08,1.0943813762851107e-08,5,0.015625
1261186.0,36.6,38.0,8.905054744357274,47,27,5,51.2,48.0,6.906518659932802,60,44,5,87.8,88.0,2.863564212655271,91,84,5,3.0177183515418795,2.9575807289202705,0.15595393972746713,3.2902924642584095,2.9009206597304695,5,1.4178955769219297e-08,1.4853999602519083e-08,1.8383353403951237e-09,1.5391183580432177e-08,1.0940758173075115e-08,5,0.015625
1312397.0,36.2,38.0,9.01110426085505,47,26,5,51.2,48.0,6.906518659932802,60,44,5,87.4,88.0,3.0495901363953832,91,83,5,3.0045221552886123,2.9435388550071724,0.15689233705866576,3.279022237920727,2.8882863213579615,5,1.4177875500505088e-08,1.4854384273507735e-08,1.8395894693448975e-09,1.5391305708193917e-08,1.0937575578270067e-08,5,0.015625
1365687.0,36.0,38.0,9.300537618869138,47,25,5,51.2,48.0,6.906518659932802,60,44,5,87.2,88.0,3.4205262752974153,91,82,5,2.990843816299022,2.9289798418012767,0.1578666067837975,3.2673384533017282,2.875207904716122,5,1.4176812381236624e-08,1.4854766210475807e-08,1.8407559639357596e-09,1.5391425741856865e-08,1.0934578328460209e-08,5,0.015625
1421141.0,36.0,38.0,9.300537618869138,47,25,5,51.0,48.0,7.071067811865475,60,44,5,87.0,88.0,3.3166247903554003,91,82,5,2.97666899529317,2.913887947346624,0.15887790470863938,3.2552284927785817,2.8616738421768857,5,1.4175629008624881e-08,1.4855139835242691e-08,1.842137105402321e-09,1.5391543396237215e-08,1.0931079538462318e-08,5,0.015625
1478848.0,35.6,38.0,9.016651263079881,47,25,5,50.8,48.0,7.328028384224505,60,43,5,86.4,86.0,2.9664793948382666,90,82,5,2.961983164044997,2.8982471944690196,0.15992742080040662,3.2426795432249444,2.8476725443142197,5,1.4174415075647172e-08,1.485551072146538e-08,1.8435064439163024e-09,1.539165838647684e-08,1.0927587524357828e-08,5,0.015625
1538897.0,35.4,38.0,8.706319543871565,46,25,5,50.8,48.0,7.328028384224505,60,43,5,86.2,86.0,2.683281572999748,89,82,5,2.9467727113658464,2.882042539054483,0.1610162840706723,3.229679513285542,2.833193514070931,5,1.4173080596839032e-08,1.4855873267164012e-08,1.8450836222176022e-09,1.53917704222272e-08,1.0923608037878934e-08,5,0.015625
1601384.0,35.2,38.0,8.408329203831164,45,25,5,50.2,48.0,6.97853852894716,59,43,5,85.4,86.0,2.7018512172212605,88,81,5,2.931023259038438,2.865258067584743,0.16214568118044312,3.2162155854969288,2.8182257698930164,5,1.4171767848372331e-08,1.4856230833310054e-08,1.8465731211378591e-09,1.5391879223516193e-08,1.0919816735801575e-08,5,0.015625
1666408.0,35.0,38.0,8.12403840463596,44,25,5,50.0,48.0,6.670832032063166,58,43,5,85.0,86.0,2.345207879911715,87,81,5,2.914720767622768,2.8478781880384685,0.1633167857236792,3.2022751601649495,2.8027588632189495,5,1.417038310489025e-08,1.4856586553786343e-08,1.8481351338283559e-09,1.5391984514501336e-08,1.0915839894484228e-08,5,0.015625
1734074.0,35.0,38.0,8.12403840463596,44,25,5,50.0,48.0,6.670832032063166,58,43,5,85.0,86.0,2.345207879911715,87,81,5,2.8978509015606178,2.8298869418340304,0.16453079661757583,3.1878452992368795,2.7867823383752515,5,1.4168907954211505e-08,1.4856926570722819e-08,1.8498097380319728e-09,1.5392086030704598e-08,1.0911585407839228e-08,5,0.015625
1804487.0,34.4,38.0,7.92464510246358,42,24,5,49.8,48.0,6.870225614927067,58,43,5,84.2,85.0,2.4899799195977477,86,80,5,2.8804006562454214,2.811269723422796,0.16578882861370148,3.172914119584359,2.7702872876336135,5,1.4167412776851415e-08,1.4857261741084791e-08,1.851497851764115e-09,1.5392183512009597e-08,1.0907292102759938e-08,5,0.015625
1877758.0,34.0,37.0,8.031189202104505,42,24,5,49.4,47.0,7.162401831787994,58,43,5,83.4,84.0,2.0736441353327737,85,80,5,2.8623569529889563,2.792011809125092,0.16709200161151133,3.157469557101688,2.753265001021394,5,1.4165859041014808e-08,1.4857593339209202e-08,1.8532122290930466e-09,1.5392276714905868e-08,1.0902915372407185e-08,5,0.015625
1954005.0,33.4,37.0,8.324662155306966,41,23,5,49.4,47.0,7.162401831787994,58,43,5,82.8,84.0,2.167948338867879,84,79,5,2.8437065728082827,2.7720982527275693,0.16844146020699774,3.1414993327744347,2.735706979289773,5,1.416421150492511e-08,1.4857907884487647e-08,1.8550473243821775e-09,1.5392365415032506e-08,1.0898243534268853e-08,5,0.015625
2033348.0,33.0,37.0,7.905694150420948,40,23,5,49.4,47.0,7.162401831787994,58,43,5,82.4,83.0,2.073644135332774,84,79,5,2.8244375115797187,2.751515355002673,0.16983826614251782,3.1249920726907576,2.7176061652039114,5,1.4162492867636343e-08,1.4858210716335979e-08,1.8569998776059151e-09,1.539244940341362e-08,1.089329514378995e-08,5,0.015625
2115912.0,32.8,37.0,7.694153624668537,39,23,5,49.2,46.0,7.259476565152614,58,43,5,82.0,82.0,1.8708286933869707,84,79,5,2.8045384153300565,2.7302500371004887,0.17128343892906267,3.1079368225300272,2.6989564977238274,5,1.4160779335905134e-08,1.4858502747524791e-08,1.8588322484176121e-09,1.5392528493055443e-08,1.08885952398662e-08,5,0.015625
2201829.0,32.0,35.0,7.58287544405155,39,22,5,48.8,46.0,6.833739825307955,58,43,5,80.8,81.0,2.949576240750524,84,76,5,2.7839982603692293,2.708289511046476,0.17277798644644665,3.090322765171668,2.6797525748184428,5,1.4158866973550447e-08,1.4858784672092116e-08,1.8609956061474216e-09,1.5392602523058095e-08,1.0883119796492072e-08,5,0.015625
2291234.0,31.8,35.0,7.362064927722384,38,22,5,48.4,46.0,6.50384501660364,58,43,5,80.2,81.0,3.7013511046643504,84,74,5,2.7628074992338663,2.6856225012717507,0.17432281256532994,3.072140176927994,2.659990780550382,5,1.4156994072908418e-08,1.4859055771315982e-08,1.8630226103017177e-09,1.5392671356865134e-08,1.0877943617800899e-08,5,0.015625
2384269.0,31.8,35.0,7.362064927722384,38,22,5,48.0,45.0,6.4807406984078595,58,43,5,79.8,81.0,4.086563348340509,84,73,5,2.7409572992213826,2.662238424499278,0.1759187868705491,3.0533797800766758,2.6396685532011763,5,1.4154998956660014e-08,1.4859314417472455e-08,1.865198588132398e-09,1.5392734888489998e-08,1.0872403413761618e-08,5,0.015625
2481082.0,31.8,35.0,7.362064927722384,38,22,5,48.0,45.0,6.4807406984078595,58,43,5,79.8,81.0,4.086563348340509,84,73,5,2.7184399887085924,2.6381278722145116,0.1775667022363762,3.0340330943925227,2.618784841334536,5,1.415285021172921e-08,1.485955758861542e-08,1.8676174021763066e-09,1.5392793043028378e-08,1.0866291482038238e-08,5,0.015625
2581825.0,31.2,34.0,7.395944834840238,38,21,5,47.8,45.0,6.685805860178711,58,42,5,79.0,80.0,4.358898943540674,84,72,5,2.6952497391369996,2.6132833366419184,0.17926722571344128,3.014093007370373,2.59734075623755,5,1.415070600280724e-08,1.4859789966838443e-08,1.869913594700557e-09,1.5392845777425905e-08,1.0860435877297108e-08,5,0.015625
2686660.0,30.8,33.0,7.12039324756716,38,21,5,47.6,45.0,6.308724118235002,57,42,5,78.4,79.0,4.0373258476372715,83,72,5,2.6713814016103052,2.587697973783351,0.1810209996307654,2.99355278073591,2.5753384509633195,5,1.4148475955797946e-08,1.486000950229684e-08,1.872318141297039e-09,1.539289308513938e-08,1.0854318942639107e-08,5,0.015625
2795751.0,30.4,33.0,7.05691150575094,37,21,5,47.6,45.0,6.308724118235002,57,42,5,78.0,79.0,3.6742346141747673,82,72,5,2.6468325900125285,2.5613678307962737,0.18282847566739233,2.972407803640533,2.5527147642660606,5,1.414614906470166e-08,1.4860215459899607e-08,1.874823629452669e-09,1.539293499318001e-08,1.0847951459881201e-08,5,0.015625
2909272.0,30.0,33.0,7.0710678118654755,37,21,5,47.2,45.0,6.418722614352485,57,41,5,77.2,78.0,3.7013511046643504,81,71,5,2.6216021016077136,2.5342901569806195,0.1846900322878242,2.950654217277956,2.525828365745422,5,1.4143690245986743e-08,1.4860406156600122e-08,1.8775149415865206e-09,1.5392971566347912e-08,1.0841142639873034e-08,5,0.015625
3027402.0,29.6,33.0,6.618156843109719,35,21,5,47.2,45.0,6.418722614352485,57,41,5,76.8,78.0,3.701351104664349,81,71,5,2.5956913018155783,2.506464900816314,0.18660591003528054,2.9282901532156327,2.4981974554142705,5,1.4141175630240465e-08,1.4860584167351341e-08,1.8802094572414086e-09,1.5393002905634285e-08,1.083430568100107e-08,5,0.015625
3150329.0,29.0,33.0,7.516648189186454,36,19,5,47.0,44.0,6.519202405202649,57,41,5,76.0,77.0,4.358898943540674,80,69,5,2.5691034995905326,2.4818794549707217,0.18857621367161143,2.905315101265573,2.469823898541101,5,1.4138585368439166e-08,1.486074943167266e-08,1.8829553338136277e-09,1.5393029148792663e-08,1.0827332959129402e-08,5,0.015625
3278247.0,28.6,32.0,7.602631123499285,36,19,5,46.2,42.0,7.120393247567158,57,41,5,74.8,75.0,3.768288736283354,79,69,5,2.5418448803940263,2.4572056436120406,0.19060087629396383,2.8817307572911526,2.440712586791523,5,1.4135874834047551e-08,1.4860902468276686e-08,1.8857935473971574e-09,1.5393050468978704e-08,1.082012073266002e-08,5,0.015625
3411359.0,27.6,30.0,7.300684899377592,35,18,5,45.6,42.0,6.50384501660364,56,41,5,73.2,74.0,4.604345773288536,78,66,5,2.5139241195832183,2.432038947298764,0.19267969652043826,2.857540691140128,2.4108710472437997,5,1.4132999360530476e-08,1.4861038909251467e-08,1.888906141381595e-09,1.5393067073944093e-08,1.0812272448427086e-08,5,0.015625
3549876.0,26.6,29.0,6.308724118235001,32,18,5,44.2,41.0,6.833739825307956,56,39,5,70.8,71.0,5.805170109479996,78,62,5,2.485352885149527,2.406399839677815,0.1948122936609867,2.832750758443807,2.380309986005003,5,1.4130066164537506e-08,1.486116673142128e-08,1.892012004044455e-09,1.5393079203620943e-08,1.0804420346443775e-08,5,0.015625
3694017.0,26.0,28.0,5.787918451395113,31,18,5,43.0,41.0,6.9641941385920605,55,37,5,69.0,69.0,6.123724356957944,77,60,5,2.4561461011743915,2.3803120136831732,0.19699809932737725,2.807369343399797,2.349043590895603,5,1.4127009807546537e-08,1.4861282755233006e-08,1.8952317932003314e-09,1.5393087127878803e-08,1.0796286193915489e-08,5,0.015625
3844011.0,25.4,28.0,5.5497747702046425,30,18,5,42.0,41.0,6.403124237432848,53,37,5,67.4,68.0,5.412947441089744,74,59,5,2.4263218027623856,2.353802154098183,0.1992363823656452,2.781407260200641,2.3170894016506236,5,1.4123861144991232e-08,1.486138290189634e-08,1.898478467487424e-09,1.5393091143344905e-08,1.0788065275191586e-08,5,0.015625
4000095.0,25.4,29.0,5.504543577809153,30,18,5,41.0,40.0,5.787918451395112,51,37,5,66.4,67.0,5.2249401910452535,72,58,5,2.395901790752105,2.3219592367543895,0.20152618441635678,2.754878303891291,2.284469041531683,5,1.4120506930085036e-08,1.4861474872859636e-08,1.9020346888118906e-09,1.5393091569780403e-08,1.0779123021447871e-08,5,0.015625
4162516.0,24.0,27.0,5.0990195135927845,29,18,5,39.8,40.0,5.118593556827892,48,35,5,63.8,65.0,3.8340579025361614,67,58,5,2.3649114899627475,2.2880822826704383,0.20386636985717108,2.727799215980262,2.2512080700177415,5,1.4117137571662489e-08,1.4861555261797702e-08,1.9054631711432327e-09,1.5393088746058122e-08,1.0770452371078035e-08,5,0.015625
4331533.0,22.8,25.0,4.919349550499538,27,17,5,38.2,38.0,5.6302753041037,47,32,5,61.0,62.0,4.847679857416328,66,55,5,2.333379778441672,2.2535748763512418,0.2062555945821916,2.700189486763638,2.2173358605818017,5,1.4113598656177623e-08,1.4861627263141657e-08,1.9091013790956007e-09,1.5393083025529782e-08,1.0761286566807862e-08,5,0.015625
4507412.0,22.6,24.0,4.8270073544588685,27,17,5,36.8,35.0,5.449770637375485,46,32,5,59.4,61.0,5.272570530585627,64,52,5,2.301340147188494,2.218471720981338,0.2086922603120066,2.6720724897419394,2.1828868583054835,5,1.4109870539322976e-08,1.4861687773137512e-08,1.9129389876803912e-09,1.539307477128751e-08,1.0751640440420476e-08,5,0.015625
4690433.0,21.6,22.0,4.560701700396552,26,16,5,35.0,34.0,4.636809247747851,43,31,5,56.6,59.0,4.8270073544588685,61,50,5,2.2688295516593313,2.1828115305042908,0.21117457271294782,2.6434744868776923,2.1478993954979875,5,1.410599202312767e-08,1.4861741371088765e-08,1.9169180068244686e-09,1.5393064351076348e-08,1.0741653589482458e-08,5,0.015625
4880886.0,19.6,22.0,5.770615218501404,26,11,5,33.0,32.0,3.6742346141747677,39,29,5,52.6,54.0,5.458937625582473,58,44,5,2.2358893275150242,2.1466380278268464,0.2137004877082636,2.6144255289568687,2.112416683866257,5,1.4102052224046729e-08,1.4861785616037203e-08,1.920829469014761e-09,1.539305213203386e-08,1.0731801609953623e-08,5,0.015625
5079070.0,18.4,21.0,5.770615218501403,24,10,5,31.2,31.0,4.266145801540309,37,25,5,49.6,52.0,5.128352561983235,55,42,5,2.2025653839690142,2.1100002690298063,0.21626766556392316,2.5849596855000603,2.0764871036395354,5,1.4097827148660945e-08,1.4861823920535597e-08,1.925150746976313e-09,1.539303847566629e-08,1.0720996445732516e-08,5,0.015625
5285302.0,17.8,18.0,5.357238094391549,23,11,5,29.4,30.0,3.361547262794323,33,24,5,47.2,47.0,3.5637059362410928,52,42,5,2.1689067871122694,2.0729510679230976,0.21887356730864257,2.555113864607122,2.0401626640233577,5,1.4093522536290447e-08,1.4861855039143806e-08,1.9294132661184717e-09,1.5393023732295355e-08,1.071030564916879e-08,5,0.015625
5499909.0,17.4,17.0,5.128352561983234,23,11,5,26.8,27.0,3.7682887362833544,31,21,5,44.2,44.0,3.271085446759226,49,40,5,2.134967111236536,2.035548556537334,0.22151534200227652,2.5249291461178993,2.003500540462356,5,1.4089000668594649e-08,1.4861880720681416e-08,1.933894936902303e-09,1.5393008236664265e-08,1.069909438321795e-08,5,0.015625
5723230.0,16.4,16.0,4.159326868617083,21,11,5,25.0,25.0,4.301162633521314,31,19,5,41.4,41.0,3.209361307176242,45,37,5,2.1008040902363043,1.9978558212538395,0.22418983271371273,2.4944505638209753,1.9665626603856723,5,1.4084329579680909e-08,1.4861899670761611e-08,1.9384701261595383e-09,1.539299230339622e-08,1.0687655861876404e-08,5,0.015625
5955618.0,14.8,16.0,3.7013511046643495,19,9,5,22.2,23.0,3.768288736283355,26,16,5,37.0,38.0,2.9154759474226504,40,33,5,2.066479142548139,1.9599404245074767,0.22689356022752255,2.4637267748909606,1.9294152722875082,5,1.407952949810903e-08,1.4861916474717745e-08,1.9430520913987403e-09,1.5392976222910097e-08,1.0676185162447503e-08,5,0.015625
6197442.0,12.6,13.0,2.5099800796022267,16,9,5,20.6,22.0,3.4351128074635335,24,15,5,33.2,33.0,2.2803508501982757,36,31,5,2.0320569766414094,1.9218739508671292,0.22962274566650817,2.4328098517571326,1.8921284975736723,5,1.4074474477819096e-08,1.4861925264626634e-08,1.9478447843854026e-09,1.5392960257955984e-08,1.0664208557374436e-08,5,0.015625
6449086.0,11.6,12.0,3.361547262794322,16,7,5,17.0,17.0,2.121320343559642,19,14,5,28.6,30.0,2.4083189157584592,31,26,5,1.9976055638451413,1.8837320284585397,0.23237327238442318,2.4017553680221577,1.8547763014217395,5,1.4069217359008013e-08,1.4861934071399608e-08,1.9528217582725357e-09,1.539294464093481e-08,1.0651805347097134e-08,5,0.015625
6710947.0,10.6,10.0,3.0495901363953815,15,7,5,12.4,12.0,2.3021728866442674,16,10,5,23.0,23.0,2.1213203435596424,25,20,5,1.963196140301854,1.845594254032798,0.23514066650015528,2.370622531384222,1.8174364797682223,5,1.4063654119631155e-08,1.4861934683895533e-08,1.9580915295592374e-09,1.539292957226979e-08,1.0638712940872785e-08,5,0.015625
6983440.0,8.6,8.0,3.0495901363953815,13,5,5,10.6,10.0,1.8165902124584952,13,9,5,19.2,18.0,3.1144823004794873,23,16,5,1.9289022063715175,1.8075431301837845,0.23792013769226547,2.3394733866290887,1.780189547380661,5,1.4057913841822728e-08,1.4861936094785226e-08,1.963395476913502e-09,1.5392915218944405e-08,1.062553298883927e-08,5,0.015625
7266998.0,7.6,7.0,3.0495901363953815,12,4,5,8.8,9.0,1.7888543819998315,11,7,5,16.4,15.0,3.4351128074635335,21,13,5,1.8947991946834388,1.7696635351151606,0.24070661070471644,2.3083726528271726,1.7431183515739346,5,1.4052041716572202e-08,1.4862059231587938e-08,1.968669634535906e-09,1.5392901714194037e-08,1.0612442706826157e-08,5,0.015625
7562068.0,6.8,6.0,2.2803508501982757,10,4,5,6.2,8.0,2.6832815729997477,8,2,5,13.0,12.0,4.0,18,8,5,1.8609645416660965,1.7320428427707264,0.24349469981743818,2.277387890899828,1.7063080865565032,5,1.40458190772825e-08,1.4862046966213336e-08,1.9742551143872395e-09,1.539288915835511e-08,1.0598608035759655e-08,5,0.015625
7869120.0,5.4,5.0,1.8165902124584952,8,3,5,4.8,5.0,1.9235384061671346,7,2,5,10.2,10.0,2.588435821108957,14,7,5,1.827476241456728,1.6947694219872687,0.24627879221765092,2.2465881827237784,1.6698445760378837,5,1.4039305426009673e-08,1.486202817244494e-08,1.980041590584349e-09,1.5392877619684084e-08,1.058431279782826e-08,5,0.015625
8188640.0,5.0,5.0,1.5811388300841898,7,3,5,2.6,2.0,1.3416407864998738,4,1,5,7.6,7.0,2.073644135332772,11,6,5,1.7944130822112296,1.6579324441533916,0.249053124282036,2.216044566279527,1.633814560177768,5,1.403258578506781e-08,1.4862007171424288e-08,1.985813445534364e-09,1.5392867136827527e-08,1.0570057588214248e-08,5,0.015625
8521134.0,4.2,5.0,1.3038404810405297,5,2,5,0.8,1.0,0.8366600265340756,2,0,5,5.0,5.0,1.4142135623730951,7,3,5,1.7618536915588308,1.6216208918441857,0.25181186475052847,2.1858291664486185,1.5983045221389458,5,1.4025520573333496e-08,1.4861986469917818e-08,1.991880844011543e-09,1.5392857720963775e-08,1.0555142269658358e-08,5,0.015625
8867129.0,3.8,4.0,1.0954451150103321,5,2,5,0.8,1.0,0.8366600265340756,2,0,5,4.6,4.0,1.51657508881031,7,3,5,1.7298758839242232,1.5859226991952926,0.25454920704353534,2.1560145978445235,1.5633998955655104,5,1.401810420820188e-08,1.4861964106498792e-08,1.9981345740696487e-09,1.5392849359116746e-08,1.0539816338253864e-08,5,0.015625
9227173.0,3.8,4.0,1.0954451150103321,5,2,5,0.6,0.0,0.8944271909999159,2,0,5,4.4,4.0,1.8165902124584952,7,2,5,1.6985561167272554,1.550924052630186,0.257259513334469,2.1266735513316366,1.5291843556281421,5,1.401046690909781e-08,1.4861941090621723e-08,2.004361456504586e-09,1.539284201779933e-08,1.0524590423877267e-08,5,0.015625
9601835.0,3.6,4.0,1.140175425099138,5,2,5,0.4,0.0,0.8944271909999159,2,0,5,4.0,4.0,1.8708286933869707,7,2,5,1.6679688597693023,1.516708575808526,0.2599374021978258,2.0978781376355324,1.4957390797883892,5,1.400241642993632e-08,1.4861916608363626e-08,2.010867966980916e-09,1.5392835646326877e-08,1.0508765888152672e-08,5,0.015625
9991710.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.6381856383898978,1.4833561633020442,0.26257794415797914,2.069699013176143,1.4631415895948676,5,1.3993942556823119e-08,1.4861892457802638e-08,2.0176851090724305e-09,1.5392830180736942e-08,1.0492289687041668e-08,5,0.015625
10397416.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.609274723157317,1.4509425094719246,0.265176781382412,2.042205066013883,1.431465361259285,5,1.3985206152225797e-08,1.4861868002416534e-08,2.024418489785685e-09,1.5392825547476263e-08,1.0476087894906709e-08,5,0.015625
10819595.0,3.2,3.0,0.8366600265340756,4,2,5,0.0,0.0,0.0,0,0,5,3.2,3.0,0.8366600265340756,4,2,5,1.5813004780737974,1.4195383551627914,0.2677302168596156,2.0154626274528646,1.4007790679489944,5,1.3976027535440687e-08,1.4861841673302182e-08,2.031421661778212e-09,1.5392821666908963e-08,1.0459366815701975e-08,5,0.015625
11258915.0,2.8,2.0,1.0954451150103321,4,2,5,0.0,0.0,0.0,0,0,5,2.8,2.0,1.0954451150103321,4,2,5,1.5543226919121023,1.3892086708567257,0.2702353844093819,1.9895348505650734,1.3711458173529474,5,1.3966379199357995e-08,1.4861816442471222e-08,2.0386632046320942e-09,1.539281845655054e-08,1.0442223011815483e-08,5,0.015625
11716075.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5283958032937153,1.3600117436826866,0.27269036504182725,1.9644808393453275,1.3426223110506335,5,1.3956377063858843e-08,1.4861790492910791e-08,2.045966812066327e-09,1.5392815833865666e-08,1.0425096657455853e-08,5,0.015625
12191796.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.503569018216164,1.3319993084646757,0.2750942071088049,1.9403555779848607,1.3152589695267087,5,1.3945792560480058e-08,1.4861765109887745e-08,2.053622848903768e-09,1.5392813718836242e-08,1.04073487674512e-08,5,0.015625
12686834.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.4798851558250417,1.3052152866277191,0.27744704401032716,1.9172087252797938,1.2890987436184242,5,1.393477155874567e-08,1.4861739774483266e-08,2.0613869292578856e-09,1.5392812035465608e-08,1.0389588251600278e-08,5,0.015625
13201973.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.4573807485272756,1.2796959360462061,0.27975007652444506,1.8950845173597448,1.2641772740900645,5,1.3923227988514304e-08,1.486171457770993e-08,2.0693739068665287e-09,1.5392810713882782e-08,1.0371596808341088e-08,5,0.015625
13738028.0,1.6,2.0,0.5477225575051661,2,1,5,0.0,0.0,0.0,0,0,5,1.6,2.0,0.5477225575051661,2,1,5,1.4360856092919634,1.255469406351533,0.2820055876331327,1.8740211813525816,1.240522506289979,5,1.3911069915316264e-08,1.4861690078365849e-08,2.07775894679267e-09,1.5392809690621206e-08,1.0353020004890146e-08,5,0.015625
14295850.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.416022428069462,1.2325554400748753,0.2842168913197259,1.854050359685579,1.2181543767827119,5,1.3898426484989742e-08,1.4861665962505493e-08,2.0861089864959175e-09,1.5392808909693235e-08,1.0334942613409089e-08,5,0.015625
14876321.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3972068821083345,1.2109655251324718,0.28638828369695934,1.8351970558873223,1.1970850272625955,5,1.3885106134863731e-08,1.48616426040678e-08,2.094965592174086e-09,1.5392808322477893e-08,1.0316160135177511e-08,5,0.015625
15480361.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3796472852254367,1.1907027106589447,0.28852491585623397,1.8174790820102118,1.1773185992357427,5,1.387114730089615e-08,1.4861620715117365e-08,2.104110090003901e-09,1.5392807887588033e-08,1.029727674751649e-08,5,0.015625
16108928.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3633446671382894,1.1717617577079507,0.2906327065329083,1.800906967520455,1.1588514339960263,5,1.3856535737411303e-08,1.4861599315252377e-08,2.1134939367999907e-09,1.539280757056202e-08,1.0278513906107014e-08,5,0.015625
16763018.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3482928612189216,1.1541294339012673,0.29271818631432966,1.7854839102945612,1.1416723239893745,5,1.38411769596405e-08,1.4861578996015895e-08,2.1233615923152184e-09,1.5392807343176056e-08,1.025939635532501e-08,5,0.015625
17443666.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.334478629569742,1.1377848298954016,0.2947883405721348,1.7712057813570437,1.1257627936403352,5,1.3825146183471176e-08,1.486156012543493e-08,2.133458433351147e-09,1.5392807182778254e-08,1.0240669197060876e-08,5,0.015625
18151951.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3218817542657926,1.1226996129100555,0.2968504147398001,1.7580610070811673,1.1110973692165471,5,1.3808301458188115e-08,1.4861542562027137e-08,2.144180761316657e-09,1.5392807071603936e-08,1.0221506214360148e-08,5,0.015625
18888995.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3104754283803497,1.1088386319806625,0.2989117897828079,1.7460309591052712,1.097644069978015,5,1.3790689662036102e-08,1.4861526327070997e-08,2.1553204624652517e-09,1.53928069959316e-08,1.0202585434300597e-08,5,0.015625
19655965.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.3002265025021653,1.0961604462043149,0.3009797134069188,1.735090067188055,1.0853648744619806,5,1.3772269569370757e-08,1.486151127515949e-08,2.1670146989096405e-09,1.539280694531556e-08,1.0183740721533482e-08,5,0.015625
20454078.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2910964557238431,1.0846179128162163,0.3030621732830629,1.7252090043013217,1.0742162081499518,5,1.3752943275238571e-08,1.4861497711090293e-08,2.179468218157774e-09,1.5392806912124685e-08,1.0164670247419554e-08,5,0.015625
21284598.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.283040302404363,1.0741590330924824,0.3051647586019409,1.7163471382833955,1.0641496061307685,5,1.3732786340725527e-08,1.4861485535760989e-08,2.1925186346697436e-09,1.539280689081696e-08,1.0145989022552767e-08,5,0.015625
22148840.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2760085045766172,1.0647276349645702,0.3072930856657405,1.7084601872158154,1.0551122991635313,5,1.3711742865086202e-08,1.4861474634740301e-08,2.2063637523230815e-09,1.5392806877296464e-08,1.012742047410316e-08,5,0.015625
23048174.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.269947273437532,1.0562642343615023,0.3094521092560744,1.7014995108105702,1.0470478622294426,5,1.368984035742653e-08,1.4861464995487411e-08,2.2210052240484657e-09,1.5392806869136062e-08,1.0109192384111647e-08,5,0.015625
23984024.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2647991068476725,1.0487069159856122,0.31164572468894675,1.6954122057940137,1.0398969464713277,5,1.366690297443817e-08,1.4861456527582498e-08,2.2367576380993187e-09,1.539280686410204e-08,1.0090844781358885e-08,5,0.015625
24957874.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2605034380427944,1.04199220466771,0.3138766269661372,1.6901419725336526,1.0335979709856837,5,1.3643259464865216e-08,1.4861449198490454e-08,2.2533086966858462e-09,1.5392806861209912e-08,1.0073218404495079e-08,5,0.015625
25971266.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2569973383799964,1.0360559511037433,0.3161460931745292,1.685629655329639,1.0280878969242715,5,1.3618696509726987e-08,1.4861442844301422e-08,2.27107388552712e-09,1.5392806859566297e-08,1.005557914729681e-08,5,0.015625
27025805.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2542162390324862,1.0308341731981125,0.31845392068126144,1.6818143938496393,1.0233029540076404,5,1.3593451806872392e-08,1.486143745333458e-08,2.2897915795697993e-09,1.5392806858675162e-08,1.0038723953450326e-08,5,0.015625
28123164.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2520946605702643,1.02626381968932,0.32079830657605185,1.678634227783503,1.0191793779994751,5,1.3567360138387018e-08,1.4861432888684716e-08,2.3098253712241333e-09,1.5392806857696505e-08,1.0022007099974966e-08,5,0.015625
29265079.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2505669304969955,1.022283517894482,0.3231757618836536,1.6760270958289736,1.0156541671072832,5,1.3540599558342136e-08,1.4861429092006255e-08,2.3310875199767767e-09,1.5392806857401367e-08,1.0005670850415065e-08,5,0.015625
30453361.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2495678983814016,1.0188341405107555,0.325581134958379,1.6739315848030645,1.0126657401139199,5,1.3513323980036098e-08,1.4861425930580745e-08,2.3534785383636553e-09,1.539280685718464e-08,9.990000920711038e-09,5,0.015625
31689891.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.249033634557318,1.015859374651533,0.3280076250977388,1.6722877627977613,1.0101546099592962,5,1.348547359383328e-08,1.486142335339146e-08,2.3772024956399914e-09,1.5392806857173902e-08,9.974572775231173e-09,5,0.015625
32976629.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2489020560351602,1.0133061011724587,0.3304468677916739,1.671037857439269,1.0080639528565167,5,1.3457193231199348e-08,1.4861421273188097e-08,2.4021607287359047e-09,1.5392806857697015e-08,9.959575249763664e-09,5,0.015625
33639460.0,1.4,1.0,0.5477225575051662,2,1,5,0.0,0.0,0.0,0,0,5,1.4,1.0,0.5477225575051662,2,1,5,1.2489685405892783,1.0121718811233276,0.3316682831624045,1.6705433973538375,1.007159402223948,5,1.3443096124155936e-08,1.486142038591059e-08,2.4148572002037954e-09,1.5392806857682972e-08,9.952703781511692e-09,5,0.015625


==> data/thm2_new/evolution_d_5_alpha_0.03125.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.965095379295393,4.971979336155744,0.018056474303040585,4.9840344120339175,4.942138490510982,5,0.579189700426188,0.5852536342316956,0.01931568940697406,0.5969269147350265,0.5484207801182771,5,0.03125
1.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.965064917624929,4.971974101944617,0.018110668865864866,4.984054038974683,4.94205461869086,5,0.5744916948741976,0.5807672130322606,0.018256788627546882,0.5910976787256741,0.5454239088481814,5,0.03125
5.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.964797832743081,4.972056506213531,0.018262693748849184,4.983989166121055,4.941691581310824,5,0.5561942724319667,0.5637380099161755,0.014426110094302502,0.5684302759764382,0.5334753879664971,5,0.03125
9.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.964274961245122,4.972087850917817,0.018319365904204958,4.983720582704472,4.941407162590337,5,0.5383216259722727,0.5443716813141535,0.010941400610650326,0.5468727181878547,0.5218658122071205,5,0.03125
13.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.963377304798853,4.971839720489136,0.018337839383282043,4.983249029903103,4.940987014198233,5,0.5207497052607133,0.524216413496442,0.008228173646106394,0.5304076188266404,0.5103349974114203,5,0.03125
17.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.9618583196048105,4.97090969530751,0.018413525206476482,4.982371394803609,4.93989884775551,5,0.5032687557481197,0.5034191584600827,0.00697336139403581,0.5141935708277136,0.49615273009421745,5,0.03125
21.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.959387791618506,4.96674450372512,0.01852852293152531,4.9805943299666735,4.9377938986521785,5,0.4857709857229362,0.4841741339727047,0.00762168862524417,0.4982910339091647,0.4779003084679846,5,0.03125
25.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.955716267495077,4.961135283359965,0.018649385499577724,4.9775383911062,4.934311659756188,5,0.4681305615065341,0.4641698586322412,0.009488543368593453,0.4823444682363025,0.4593836633571078,5,0.03125
29.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.950681372734865,4.953923010520528,0.01882022145635705,4.973059876691231,4.929157766773104,5,0.45034474590697837,0.44405052603964934,0.011735713918273797,0.46604135107373246,0.440690557799093,5,0.03125
33.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.944028386664113,4.944912739949406,0.01909873991934507,4.9669542112440155,4.921972046714358,5,0.4322525779629899,0.4236007657524121,0.014159132730607952,0.44951136837312966,0.42076716231695144,5,0.03125
37.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.935529913994302,4.933831785069691,0.019539680581450353,4.958933067379963,4.912498743749436,5,0.4136394518054855,0.40288213448944565,0.01657852314819433,0.4326069240631695,0.3999238759266727,5,0.03125
41.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.925219616511583,4.920707473612457,0.020181217606203946,4.94898729591415,4.90080894593785,5,0.3945507917461704,0.3818558629255933,0.019000428797630437,0.41534482148937296,0.37867288544902256,5,0.03125
45.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.913139121676035,4.90560562374645,0.02111481512508249,4.937218741303647,4.886961802417124,5,0.3751291197757373,0.36091384678573835,0.02125417719299566,0.39908857949905197,0.3573066106299626,5,0.03125
49.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.89925281925867,4.892683971451423,0.02224220652232536,4.923468952608224,4.871104566223801,5,0.35538316337812825,0.3400185886384114,0.023279475711016483,0.38226737660217913,0.3357637561599323,5,0.03125
53.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.8836903829220715,4.8804628308417755,0.023578658922088176,4.9079086465884805,4.853419174825844,5,0.3352752657547562,0.31881893723662136,0.02510528513922087,0.3648254811950181,0.31392567122048154,5,0.03125
57.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.866610784939176,4.866932333899742,0.025162319265734562,4.891287795329115,4.834075574935524,5,0.31496909211949287,0.29764800474283976,0.02668547051763525,0.3467859507369109,0.29214876521995387,5,0.03125
61.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.848164451567605,4.852209328108095,0.026953054504364287,4.874509239239739,4.8133426832418476,5,0.2945089783800702,0.2765285231804991,0.02802977679335237,0.3282269878703895,0.27053105733004335,5,0.03125
65.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.828521273478131,4.836375594503606,0.028914903225499285,4.856387775222319,4.791316358338746,5,0.27399758333893226,0.2554991349585589,0.029039587275672026,0.3091810784212702,0.249176056225001,5,0.03125
69.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.807912877259648,4.819478486282802,0.030942636307392656,4.837147320863389,4.768338315612264,5,0.25363243175266037,0.2347975055573898,0.029691976050863742,0.2897934664026577,0.22830038282971712,5,0.03125
73.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.786522117885105,4.801625021167789,0.03296336429046816,4.816928975533502,4.744681812563358,5,0.2335318532265008,0.21446464591830144,0.030048777585442717,0.27027735527638197,0.20799836423236884,5,0.03125
77.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.764574188114766,4.782919668382726,0.034911671258891754,4.795910223685681,4.720609346536923,5,0.21382583359429125,0.19470977244947568,0.030058045709848196,0.2506705761376932,0.18840078980663738,5,0.03125
81.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.742270165799164,4.763535588115797,0.03670979898890935,4.774248705246759,4.696380282280434,5,0.19464819852303128,0.1757403101912022,0.029689935636205422,0.23107377970742043,0.16960778064443166,5,0.03125
85.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.719812171923743,4.743672686414021,0.038330487537052926,4.752167692150503,4.6722018656705435,5,0.17614843472941938,0.1576784999401431,0.028997431269635682,0.21171178629971177,0.1517409879993415,5,0.03125
89.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.697428807433274,4.723520645250154,0.03975087858105572,4.729909168176244,4.6483182767039715,5,0.15845168114713754,0.1406648717291003,0.027980166800714273,0.1926997775327922,0.13493318658376713,5,0.03125
93.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.675261679213078,4.703162153655285,0.040967468376332,4.707625346350543,4.624897970206553,5,0.14168053321853596,0.12471885441489558,0.02670545230465775,0.1743051001112425,0.11927747791321822,5,0.03125
97.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.653487675309854,4.682811357981209,0.041980833241804884,4.685498977799385,4.602102697097854,5,0.1259390688664717,0.10990952625701762,0.025232295023854902,0.15670538280645227,0.10480744802190325,5,0.03125
101.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.6322662429854535,4.662621141523939,0.04279989680475471,4.663808962788183,4.580078214933803,5,0.11129813060159299,0.09629453073241362,0.02360782878745283,0.14002094314877775,0.09154983476357725,5,0.03125
109.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.59194409761064,4.6217590102860715,0.04390094381826363,4.626435100593515,4.538710366357557,5,0.08545167098981907,0.0726974042753807,0.020062071007894373,0.10974189450684184,0.06869084953976312,5,0.03125
117.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.555093450622815,4.582686623853527,0.04442132298589913,4.592760913918726,4.501515041114893,5,0.0642266844877188,0.05376093509161297,0.016439620707514535,0.08402542085213413,0.050501063622504394,5,0.03125
125.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.5221256125747615,4.547146336796548,0.04454079686516384,4.563061930658983,4.468735421143098,5,0.047360124426824954,0.039071568410345855,0.013006980183867846,0.06292922814582003,0.036502274986525376,5,0.03125
133.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.493167211553487,4.515471845023694,0.04443683697316151,4.537301446034535,4.4403260897698535,5,0.034374439203369675,0.02801002410018909,0.009978132665487584,0.046206149546016276,0.026040554457377334,5,0.03125
141.0,50.8,51.0,2.4899799195977463,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,100.0,100.0,0.0,100,100,5,4.468154224641117,4.487761295247612,0.044218227271889024,4.51524867575119,4.416107540462574,5,0.024664785952833324,0.01990537172378941,0.007447987701330035,0.03336347487421295,0.018419213160702295,5,0.03125
149.0,50.6,51.0,2.5099800796022267,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.8,100.0,0.44721359549995715,100,99,5,4.446853456891239,4.46390462092865,0.04397874528361882,4.496648076215537,4.39570535209423,5,0.017591599439892105,0.014108719527326119,0.005434809349391273,0.02379313850663527,0.013002453117114444,5,0.03125
157.0,50.6,51.0,2.5099800796022267,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.8,100.0,0.44721359549995715,100,99,5,4.428939911918432,4.443668469863923,0.043769757842031715,4.481134449890829,4.378689028985045,5,0.012554779287308318,0.010049789100415195,0.0038950968715808945,0.01683990897752855,0.009232517468507133,5,0.03125
165.0,50.6,51.0,2.5099800796022267,54,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.8,100.0,0.44721359549995715,100,99,5,4.414011803107364,4.426688493198818,0.043618822221755324,4.468307579088467,4.364615056031269,5,0.009038909009142738,0.007249395874421753,0.002763971606110063,0.012190733181466839,0.006652252307623287,5,0.03125
173.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.401681451204653,4.412583139425006,0.04351582563471702,4.457777497841579,4.353052533107315,5,0.006625620613381497,0.0053652072915678015,0.0019571677386282884,0.009003651679562925,0.004910511352125767,5,0.03125
181.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.391565395886365,4.4009525824054885,0.043450868691799434,4.4491821831543055,4.343603109816748,5,0.004991411702567439,0.00414815466806864,0.0013973993778691016,0.00682192235240414,0.0037476461538630524,5,0.03125
189.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.383312816608983,4.391428388926618,0.04341608863117329,4.442197616048151,4.335911293108288,5,0.003896811962372597,0.0033405390203591137,0.001020803649107553,0.0053465436418559924,0.002977642154838447,5,0.03125
197.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.376610443825342,4.383674991608714,0.04340287917205395,4.436541476481656,4.329667991884769,5,0.003169438389691483,0.0028073283881620793,0.0007756236122634113,0.004358163779194073,0.002470566781732445,5,0.03125
207.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.370000928445238,4.376019471032343,0.04340583809813639,4.430975875456033,4.323503488987203,5,0.002596281262448828,0.00238862799633777,0.0005930717243195278,0.0035730823092451265,0.002073879248980527,5,0.03125
219.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.364088800894438,4.36917496253748,0.04342505544158705,4.426003889932969,4.3179649276401895,5,0.0022054259497868663,0.0021024843726319955,0.00048143206683063094,0.003032881952720075,0.0018046331546045726,5,0.03125
231.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.359817440481509,4.364246398843422,0.04345129379853543,4.422409825143587,4.3139272130209045,5,0.001993406983720326,0.0018401303631228965,0.00042834200326278074,0.002737017716997696,0.001658344752365252,5,0.03125
243.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.356735882764549,4.360714583617009,0.04347877844184654,4.419809587977641,4.310971774310695,5,0.0018749640080446383,0.001696457512899399,0.000401184049669803,0.0025700547436973524,0.0015757150574949967,5,0.03125
255.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.35451134905239,4.358193288251259,0.043505306104269566,4.417922449650197,4.308792706539722,5,0.0018050241608757497,0.0016427547346111987,0.0003854498266744276,0.002470381972739613,0.0015258336207140863,5,0.03125
267.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3529007855182815,4.3563990708579885,0.04353074655760837,4.416545078992336,4.307168488248654,5,0.0017600993148749237,0.0016076473207536502,0.0003749647859137489,0.0024056368705966695,0.0014927403425556,5,0.03125
279.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3517307436518795,4.355125899305371,0.04355545497756781,4.415530921291208,4.305940002200067,5,0.0017281061648390893,0.001582100746260082,0.0003670078510023784,0.0023590119897819823,0.0014682754909842804,5,0.03125
291.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.350878263217121,4.354230808172797,0.04358155444957843,4.414786419716249,4.304999602017119,5,0.0017028825758140412,0.0015615085658334427,0.0003603483504371159,0.0023219200583484553,0.0014484757612130907,5,0.03125
303.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.350248419552786,4.353601322550961,0.043607499002920734,4.414226833412408,4.304258488240889,5,0.0016811819442888267,0.0015435354557537763,0.0003543896591842561,0.0022898519562190084,0.001431052589185848,5,0.03125
319.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.349640339374863,4.353021785763691,0.04364154016390624,4.413675468156707,4.303479535831296,5,0.0016552322101873174,0.0015216840639529585,0.00034738316005643056,0.0022519451128504278,0.0014097194193954895,5,0.03125
335.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.349211530714298,4.352657365563077,0.04367495279975793,4.413269244010126,4.302860027034173,5,0.0016310198384821984,0.001501115306766578,0.00034088488574699724,0.002216775499486374,0.0013895550327646684,5,0.03125
351.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.348899507989499,4.352433112093067,0.04370930548849003,4.4129551961963145,4.302341625094951,5,0.0016077850767194802,0.0014812902413273055,0.00033461907824042236,0.0021830327249308676,0.0013700679288105016,5,0.03125
367.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.348659083956473,4.352297304625844,0.043743709840818906,4.4126990721117325,4.3018869741193155,5,0.0015851801513552147,0.0014619881771231423,0.00032854582857581844,0.002150254497448851,0.0013510634453664956,5,0.03125
383.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.348462739398836,4.352217083598806,0.04377921277859279,4.4124792177245,4.301472472771631,5,0.0015630876282536747,0.001443170048993839,0.00032262719278488433,0.002118244111358964,0.001332459967835527,5,0.03125
399.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.348293445788114,4.3521715943324395,0.04381484738181197,4.412279746716216,4.301083226316702,5,0.0015415015495104953,0.0014250363254514188,0.0003168226694091169,0.002086912557244061,0.0013142335886162822,5,0.03125
418.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.348121898871307,4.352151242262479,0.043866452792671706,4.412086916144257,4.300643459131606,5,0.0015164931551027144,0.0014039792425923222,0.00031004453100187543,0.0020505357441328955,0.0012933914422665655,5,0.03125
438.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3479607103548,4.352158497081108,0.043922507739807444,4.411902085661449,4.300198973308399,5,0.0014908272924038096,0.0013823259356798416,0.00030311601691950776,0.00201322008722397,0.0012720388105950911,5,0.03125
458.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347808404760828,4.352174824335135,0.043978199315330306,4.411723860108278,4.299766321762989,5,0.0014657049602392939,0.0013611811858863737,0.00029638786925651335,0.0019768141533823094,0.001251168125966802,5,0.03125
478.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347660609229877,4.352195417252325,0.044034327409199,4.411549243468774,4.299338192358259,5,0.0014411959803153607,0.0013406789050670314,0.0002898371469969568,0.0019412880593615723,0.0012307706159269674,5,0.03125
498.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347515824859166,4.352222342511915,0.04408982417197566,4.4113744127953955,4.298915968916865,5,0.0014173165531497622,0.0013208170962595044,0.00028349061399159694,0.0019066936548648918,0.0012108282700934194,5,0.03125
521.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347354232254362,4.352274210547149,0.044155059097366764,4.411173778614636,4.298430720136579,5,0.0013906052419967515,0.0012985340206586825,0.00027658859181972775,0.0018683387275801162,0.00118845186117194,5,0.03125
545.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347189502257624,4.352325889756684,0.044224635770452006,4.4109743847489735,4.297935397189891,5,0.0013635189302810594,0.00127590470610333,0.00026959395010561337,0.0018294155789400739,0.001165829750310299,5,0.03125
569.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.347025504865781,4.352374548913725,0.04429498847300373,4.410777790209523,4.297444671591579,5,0.0013371915623857419,0.0012538912907223113,0.00026280909140560343,0.0017915791654845702,0.0011438981758595441,5,0.03125
593.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.346870907581188,4.352414944829861,0.044350222605209884,4.410580995552292,4.297010379400404,5,0.0013117208329550376,0.0012324735807577162,0.0002562575949048103,0.0017548581891772316,0.0011225443403381772,5,0.03125
619.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.346704972600057,4.352456126289331,0.04440760226117688,4.410367118637179,4.296548826905854,5,0.0012849345958587765,0.0012099912852101442,0.00024938165993100987,0.0017162155907720685,0.0011000590139943313,5,0.03125
647.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.346525214108545,4.352497871828018,0.04447051918527674,4.410136652575506,4.296052469292019,5,0.0012569409480466453,0.0011865006425501908,0.0002422258842884833,0.0016758565941486718,0.0010765665256557892,5,0.03125
675.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.346344692624222,4.352540860948247,0.04453344893894382,4.409903604739122,4.295560448011124,5,0.0012297273948195947,0.0011637554347500873,0.00023513200632554709,0.0016363292551011925,0.001053799242564494,5,0.03125
703.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.346160246426442,4.352579351436616,0.04459852054250667,4.409668645914506,4.295068181810014,5,0.001203409776414327,0.0011418329066081698,0.0002282852980190988,0.0015980746642129903,0.0010317371046676513,5,0.03125
735.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.345948705734448,4.352619730757578,0.04467334687766131,4.4093995468,4.2945070862615555,5,0.0011743870955946954,0.0011176472019655051,0.00022083379762959015,0.0015560165848425176,0.0010073560944289237,5,0.03125
767.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.345738560452166,4.352656489516611,0.044748973883096475,4.409129939661839,4.2939485892487745,5,0.001146475275842392,0.0010942979089807055,0.00021360897867554122,0.00151547282792079,0.0009838267316621687,5,0.03125
799.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.345529512651927,4.352691309365163,0.044825377538697836,4.408858296155165,4.293393029949324,5,0.0011195798545512038,0.001071743125656618,0.0002067515309530465,0.0014765771387116543,0.0009611228779314058,5,0.03125
834.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.345303716791203,4.35273727075152,0.04490956468703128,4.40855993991504,4.292788576915661,5,0.001091257034464109,0.0010479766720856945,0.00019963114068659627,0.0014357705288611901,0.0009371971883283707,5,0.03125
870.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.345075530086285,4.352779972738078,0.04499859420577887,4.408253718331036,4.292170002606939,5,0.0010633287521223125,0.0010244576966862112,0.00019254625641259245,0.0013954283180401693,0.00091363699577914,5,0.03125
906.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.344857112721995,4.352841111500175,0.04508423480667512,4.407947120191889,4.291575403086726,5,0.001036592696513124,0.0010018390060406563,0.00018586306105832894,0.0013569339286607332,0.0008910202578491412,5,0.03125
946.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.344630147624217,4.352918410686105,0.04516127197441471,4.407606853863354,4.290985641151518,5,0.0010082822033758822,0.0009777394565808832,0.0001788205899636023,0.0013160920669768213,0.0008669266134225045,5,0.03125
986.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.344399133528324,4.352984325711514,0.04523669924915062,4.407259356964138,4.29039758018745,5,0.0009810273272512046,0.0009519267896598972,0.00017176475360880972,0.0012762289866009024,0.0008439423701135405,5,0.03125
1028.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3441530074107435,4.353043549597919,0.04531330956356667,4.406885866281143,4.289782129401425,5,0.0009536385945093162,0.0009245941031981594,0.00016466976902951777,0.0012361410752166663,0.0008209753491285247,5,0.03125
1072.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3438927766334965,4.353100041268791,0.04539133173540685,4.40648669955958,4.289141863351165,5,0.0009262754489374643,0.0008972372346482396,0.00015762274914517702,0.0011961674514803142,0.0007982189115189945,5,0.03125
1117.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.343627497476522,4.353155435079757,0.04547262383568318,4.406082520086231,4.288492342945757,5,0.0008997020086507681,0.0008705430075615164,0.00015108083833318344,0.0011578768876841395,0.0007760351102976115,5,0.03125
1165.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.343345584813958,4.353215280558147,0.04555958401557868,4.405650959435654,4.287805780559341,5,0.0008727475470681976,0.0008434236810730504,0.0001446078285016913,0.0011192985040517803,0.0007535260481223319,5,0.03125
1214.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.34305905705497,4.353270808333135,0.04565011195277428,4.405216310526961,4.287111809611465,5,0.0008465864534426319,0.0008171055024235255,0.0001384099309704455,0.001081968536569352,0.0007317050257233219,5,0.03125
1266.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.342755579595623,4.353318988630646,0.04574589794363384,4.404756027202857,4.286384008867505,5,0.000820317343127789,0.000790600056413436,0.00013238102025795974,0.0010448083863471233,0.0007097730022522407,5,0.03125
1319.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.342458831301416,4.353364411148659,0.04585025444296151,4.404325933451483,4.285669388497636,5,0.0007950480274406217,0.0007651493628585965,0.00012650249492849154,0.0010089287233300509,0.0006889714433305087,5,0.03125
1375.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.342168126781083,4.353407666018848,0.0459422293522266,4.403896915663866,4.285002352170275,5,0.0007699661348084575,0.000740331839141048,0.00012057974326352088,0.000973080743796802,0.000668434140894697,5,0.03125
1433.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.341883390399606,4.3534467443457885,0.04603168775736692,4.403472984573552,4.284332250419953,5,0.0007455709552336035,0.0007161411812713986,0.00011479394864967492,0.0009380471533492645,0.0006485827838180979,5,0.03125
1493.0,50.4,51.0,2.1908902300206643,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.6,100.0,0.5477225575051643,100,99,5,4.3415935376607155,4.353480745011316,0.04611851790175377,4.403037633109279,4.2836670426497,5,0.000721802205474613,0.0006926941657322448,0.00010920427886758517,0.0009039253495494193,0.0006292760684463811,5,0.03125
1556.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.341295937318894,4.353508686065579,0.046201228241793395,4.402584675768073,4.283004846596044,5,0.0006983653147206582,0.0006697540365073037,0.00010373187529011521,0.0008702653630791744,0.0006102634461068494,5,0.03125
1621.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.340991172674012,4.3535316385661895,0.046288290632368896,4.4021312480136805,4.282332661936466,5,0.0006756867924749825,0.0006475476765168465,9.846287625285988e-05,0.0008376733670190332,0.000591941864433165,5,0.03125
1689.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.340675832781891,4.353554760868862,0.046379984887823,4.401666784441041,4.281642679562569,5,0.0006534423456142862,0.0006257701417324806,9.325166878200553e-05,0.0008055556285099538,0.0005741003903599927,5,0.03125
1760.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.340349429639155,4.353574298330479,0.04647698656778623,4.401188144803552,4.280931140336028,5,0.0006315322384699968,0.0006038508708697671,8.816702959669646e-05,0.000773932999166979,0.0005567323031329379,5,0.03125
1833.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.34002589483983,4.3535895860684874,0.04656270954555978,4.400702755009059,4.280255443250511,5,0.0006105286422468613,0.0005833387454533043,8.333252004781511e-05,0.0007436491700247605,0.0005400315893323759,5,0.03125
1909.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.339691106936373,4.353601267658349,0.04665170063739237,4.400201613206151,4.279566467653283,5,0.0005901943766487457,0.000563549122573085,7.870121560440108e-05,0.0007143474694076624,0.000523992796873229,5,0.03125
1989.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.339345100266522,4.353610327751244,0.046744541888463144,4.3996849664502165,4.278859174365568,5,0.0005703293600653032,0.0005442904385020587,7.425941337697388e-05,0.0006857584123380975,0.0005083634854266949,5,0.03125
2072.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.338995524003423,4.35361669849179,0.04684284999460391,4.399171099548009,4.278146002098046,5,0.0005512556195020167,0.0005258646898814712,7.008086953825789e-05,0.0006583427588973396,0.0004934100920182297,5,0.03125
2158.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.338647713184209,4.353621786943003,0.04695220965854135,4.398679698754142,4.277428759101473,5,0.0005330028942820773,0.0005082954005573635,6.617037918540668e-05,0.0006321378372269611,0.0004781854930050439,5,0.03125
2248.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.338294817178779,4.353625379955168,0.04706409031226104,4.398173432734445,4.276701554628291,5,0.0005154011230716964,0.0004914137940243299,6.249219639659564e-05,0.0006069010280971298,0.00046176465732025794,5,0.03125
2341.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.337943053246418,4.3536275612065625,0.04717029853342338,4.39766306766556,4.275995083748543,5,0.0004987370725336024,0.0004755681438275341,5.917359630087124e-05,0.0005831761112464914,0.00044605435503073797,5,0.03125
2438.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.337589153712029,4.353641430549478,0.04727953225531685,4.397145578312794,4.275283546128899,5,0.0004828145465770232,0.0004604562349181227,5.6186242611781183e-05,0.0005607212007646444,0.00043090089214939907,5,0.03125
2539.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.337232966543804,4.353656162546632,0.047391645737697,4.396622730292766,4.274568006265015,5,0.0004676366428902873,0.00044611829837711036,5.3463969808570465e-05,0.0005393943109624141,0.00041635842686873776,5,0.03125
2644.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.336874528907825,4.353670879241834,0.0475084929629837,4.396095678082516,4.2738378360162885,5,0.0004532870279179924,0.00043282898954965534,5.100220478149489e-05,0.0005192197556026359,0.00040243619855966664,5,0.03125
2753.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.336517564204753,4.353686916306243,0.04762411777204128,4.395566413770802,4.273112735810516,5,0.00043978752509108067,0.0004202201008946398,4.8852302612385426e-05,0.0005004646884025513,0.00038937117103412307,5,0.03125
2867.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.336161803639007,4.3537061783081485,0.0477417669142226,4.395031785363684,4.27238581271391,5,0.00042701894873263204,0.00040818237993855684,4.6910258451722e-05,0.0004826514068297022,0.00037714039568338605,5,0.03125
2985.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.335811152527144,4.353723639694841,0.04785742955009807,4.394498253683795,4.271665954904583,5,0.00041495143152399714,0.0003968127926377354,4.520228508268578e-05,0.000465682815187916,0.000365486744731943,5,0.03125
3108.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.335466052036939,4.353720021415042,0.047954931534044905,4.3939621259970645,4.2710002937934695,5,0.0004034338500431031,0.00038629606844838433,4.3573031307916476e-05,0.00044966367436640315,0.00035429951324414253,5,0.03125
3237.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.33511936475666,4.353715306912638,0.04805412037063896,4.393422931464629,4.270335340540826,5,0.0003924345155007961,0.0003762537835245198,4.219796514786729e-05,0.0004397412792824746,0.00034350433260174867,5,0.03125
3371.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.33478139041736,4.353606473436687,0.04815673816537526,4.3928865229620575,4.269678818231572,5,0.0003821636611205571,0.0003667445109266266,4.1186171558874496e-05,0.00043034336050814246,0.0003331751430490651,5,0.03125
3510.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.334451505282885,4.353446820205271,0.0482633352164633,4.392363830242834,4.269031855146892,5,0.0003724723645548182,0.0003577447017300339,4.033854523578569e-05,0.0004214352124808692,0.00032330452575100833,5,0.03125
3655.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.334124967602162,4.353293279769634,0.0483712683917183,4.391843040758649,4.268392907774131,5,0.0003632226907369872,0.00034916391152011426,3.9660098934072736e-05,0.00041292101658426506,0.00031379756900573927,5,0.03125
3805.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.333804941050477,4.353147589272142,0.04847943286042502,4.391328449976365,4.267767269121202,5,0.0003544498067852362,0.00034103067457710693,3.913878274220856e-05,0.00040483467307619164,0.00030470045770188364,5,0.03125
3962.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.333487823199706,4.353008646843461,0.04858863725484326,4.390812750915941,4.267148529385982,5,0.00034600843198086815,0.0003338641486246851,3.875102235154234e-05,0.0003970428749320157,0.0002958780545687301,5,0.03125
4125.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.333176560115022,4.352877425013732,0.04869784018683459,4.390300383465371,4.26654213728579,5,0.00033792517520294334,0.0003278122079650545,3.848842754970548e-05,0.0003895741238483256,0.000287362523111095,5,0.03125
4295.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.332869900751085,4.352753755052096,0.048807773026964096,4.38978942095324,4.265945730239289,5,0.00033012601452125966,0.0003219836925655517,3.833604271053407e-05,0.0003823577199359064,0.0002790871598005001,5,0.03125
4471.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.332572145741592,4.352638297417338,0.0489182633501758,4.389283479582785,4.26536395943834,5,0.0003226680343984691,0.0003163835718104739,3.830765874986774e-05,0.0003754067710501588,0.0002710694948697519,5,0.03125
4655.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.332278650002129,4.352529463815672,0.049029557445274784,4.388775870947544,4.264790614860354,5,0.00031540104942310627,0.00031092387130040157,3.8361438238794165e-05,0.000368615718521899,0.0002632027006463519,5,0.03125
4846.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3319909657706095,4.352428016661111,0.0491410069081825,4.388270755516241,4.2642296193248335,5,0.0003083361630944222,0.0003056106112732086,3.848509935691053e-05,0.0003619988606484522,0.00025551053736558885,5,0.03125
5044.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.331713882203116,4.352352798607231,0.049253903650621954,4.387768137925439,4.263681359861578,5,0.00030150424185754784,0.00030041842204900886,3.8582154729628955e-05,0.00035555600777843505,0.0002482465418103365,5,0.03125
5250.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3314510652989116,4.3523295534826705,0.049371992442755926,4.387265813838955,4.263142670978936,5,0.0002948768469136304,0.00029529876949125673,3.8584972283539916e-05,0.00034923119900048805,0.00024152128342094632,5,0.03125
5466.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.33119131646127,4.3523172832315415,0.049491924949282215,4.386757740610583,4.262608797063879,5,0.00028828392104225886,0.0002901871472845551,3.862154517134161e-05,0.0003429213851778488,0.00023484167687120718,5,0.03125
5690.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.33094135742108,4.352315077973055,0.049594644299292515,4.3862489036091326,4.262130104269891,5,0.0002820481396438413,0.00028511623175704685,3.869766322422802e-05,0.0003366715677696673,0.00022825452160713357,5,0.03125
5923.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.330698806663534,4.352322512474549,0.04969358552536286,4.385736155307996,4.261673564262735,5,0.00027590810065283194,0.0002799715558468448,3.8781177330889834e-05,0.00033043405567181227,0.00022172141682495408,5,0.03125
6166.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.330458978330233,4.352343989827163,0.04979400940510069,4.385217775701115,4.261223779214436,5,0.0002698604972481308,0.0002730969399229964,3.878502268128673e-05,0.0003241724775178206,0.00021542081110606954,5,0.03125
6418.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.330228292605634,4.352401553399294,0.04989601788655486,4.384694379376184,4.260787667746155,5,0.0002639913694820412,0.0002663715723185377,3.858512351189456e-05,0.00031790038030225445,0.00020969880224596532,5,0.03125
6681.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.329998899010709,4.352471380648633,0.04999800379820759,4.3841592950154356,4.26035965235233,5,0.0002581121145154959,0.00025971439793546987,3.835780771547656e-05,0.0003115618468527584,0.00020401366227030103,5,0.03125
6954.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.329770457917609,4.3525529622498995,0.050100351228101574,4.383612574095871,4.259939342326949,5,0.0002522340530108875,0.0002531185146484147,3.810356640004862e-05,0.0003051777293258518,0.00019837966274843742,5,0.03125
7238.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.329541300558428,4.352646863174036,0.05020408087364134,4.383050991831765,4.259523158103209,5,0.0002463292627603452,0.0002465511984120097,3.7821914234862114e-05,0.0002987185919611286,0.00019276543074530722,5,0.03125
7534.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.329309182340744,4.352752559561311,0.05030980907046129,4.382471098348216,4.259107835732766,5,0.0002403693362795104,0.00023997239354367757,3.752017470834576e-05,0.000292166322024489,0.00018713032936411414,5,0.03125
7842.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.329074003836349,4.352869498310008,0.05041769464335362,4.381871771103711,4.258691961680539,5,0.00023435578528458972,0.00023337978044648224,3.719731463769776e-05,0.00028552163479944517,0.00018147603172298014,5,0.03125
8163.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3288341579414205,4.352996675879535,0.050527604208719136,4.381249640361088,4.258272377307032,5,0.00022827002827843882,0.0002267329012545604,3.6849817072225816e-05,0.00027876737806290647,0.00017579493289054046,5,0.03125
8497.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.328587425176574,4.353132859130649,0.0506410025051237,4.380603361255456,4.257847271561083,5,0.00022211969779413208,0.00022003773340263907,3.647919055897897e-05,0.0002719152140971962,0.00017009369895130107,5,0.03125
8843.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.328332870579148,4.35327652018014,0.05075775286597845,4.37993353816516,4.257416038690675,5,0.00021592551094494318,0.0002133204526142942,3.609446270104606e-05,0.0002649935394213048,0.00016437479092697534,5,0.03125
9205.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.328066597869122,4.353427572124744,0.0508798665414771,4.379231128799035,4.256972049876406,5,0.0002096294481035063,0.00020651545870545686,3.5689125136733905e-05,0.0002579362765115217,0.00015859086490390496,5,0.03125
9580.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.327789264664295,4.353583142786409,0.05100661234677664,4.378500711150487,4.256517286143704,5,0.00020329621596079729,0.00019968321592487336,3.5263390605329756e-05,0.00025081510919739016,0.0001528119081477988,5,0.03125
9970.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.327497826229148,4.353742379720432,0.05113883976307416,4.377737238614925,4.256047778410203,5,0.0001969009790280118,0.00019279938912677917,3.482305626947001e-05,0.0002436081459591905,0.00014700006268817458,5,0.03125
10376.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.327190537298611,4.3539042324171815,0.05127750176835721,4.376937484728013,4.255560733867369,5,0.00019044663362696276,0.00018613117762336935,3.4359191275001366e-05,0.00023631171067452363,0.0001411765881408753,5,0.03125
10798.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.326865988133926,4.35406692411875,0.05142251766394942,4.376100426931055,4.255055392564229,5,0.00018394528538079533,0.0001798928183922535,3.387980017194035e-05,0.0002289443750690977,0.00013533747959615453,5,0.03125
11239.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.326520452200055,4.354229740974072,0.0515754317299947,4.375219500862198,4.254526331141419,5,0.0001773732731329779,0.0001735819174642822,3.337760156740115e-05,0.00022147414426009968,0.00012947034679169182,5,0.03125
11697.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.32615493882748,4.354390474355237,0.05173596620975211,4.374297868172491,4.253975490602573,5,0.00017077596908980863,0.00016724066946922157,3.285720453746442e-05,0.00021395463035844272,0.00012361532300260672,5,0.03125
12174.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3257663387007295,4.3545479551097594,0.0519046485390913,4.373330853394579,4.253399680839937,5,0.00016414752905766024,0.00016086214947817298,3.231458003759977e-05,0.00020637526595652234,0.00011777135564940867,5,0.03125
12670.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.325353954803886,4.354700777558225,0.052081945246636986,4.372317948730913,4.252798045118,5,0.00015750694371076063,0.0001544678955772836,3.174980238865606e-05,0.000198756900326341,0.00011195876813244986,5,0.03125
13186.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.324915998985241,4.354847615604314,0.05226831173947366,4.3712567831999865,4.252168789335177,5,0.00015086067077709625,0.00014806249740197176,3.1163515248237e-05,0.0001911067671113951,0.00010618194714679405,5,0.03125
13723.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.324451145607201,4.354987326670097,0.052464218801698236,4.370145142514291,4.25151078570022,5,0.0001442183966120345,0.00014165281824247972,3.0555408606135236e-05,0.00018343463060066831,0.00010044928145546038,5,0.03125
14282.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.323957745931282,4.355118291803588,0.052670010124756014,4.368980986371464,4.250822621340865,5,0.00013759272570922432,0.00013525269266763512,2.9920018073007448e-05,0.0001757497617261329,9.478429854749913e-05,5,0.03125
14864.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.323434715462065,4.355239950801019,0.05288631599651258,4.3677624676507785,4.250103161716292,5,0.0001309963164595437,0.00012887113604348355,2.9256736610425497e-05,0.000168064724328299,8.919819323538014e-05,5,0.03125
15470.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.322880686929444,4.355350739122925,0.053113341178171534,4.3664879532297824,4.24935154650751,5,0.00012443735038062087,0.00012251859161603476,2.8569590935865806e-05,0.0001603926199333754,8.369285932851333e-05,5,0.03125
16100.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.32229537029686,4.355449588907786,0.05335090206325778,4.365158160037357,4.248568328247831,5,0.0001179411239868804,0.00011622098206916717,2.785846242815044e-05,0.00015275907989687555,7.829084294520928e-05,5,0.03125
16755.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.321678326311164,4.3555352197127215,0.05359962587813072,4.363771963773031,4.2477530723862005,5,0.00011152496088053482,0.00010998770235781916,2.711654861991876e-05,0.00014517863466047273,7.302213099119525e-05,5,0.03125
17437.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.321027422079321,4.355607076223258,0.0538596410785826,4.362326388646811,4.246904414520541,5,0.00010518922788196933,0.00010382606174766767,2.6349630580920455e-05,0.00013765466569081605,6.78725714689565e-05,5,0.03125
18147.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.320342275259959,4.355663953936771,0.05413151398272493,4.360820871923541,4.246021887314627,5,9.895221089585748e-05,9.775026659319436e-05,2.5552286387806226e-05,0.00013020493717122902,6.287362525710032e-05,5,0.03125
18886.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.319622583589148,4.355705184404172,0.054415071208275725,4.360362647339762,4.245106363336985,5,9.282732850182108e-05,9.177452494690308e-05,2.4729601173726275e-05,0.00012284699170998385,5.80252446920041e-05,5,0.03125
19654.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.318869455825808,4.355729680887881,0.0547101077626213,4.360422644816461,4.244158880485475,5,8.684122314568104e-05,8.592375208406683e-05,2.388007053615575e-05,0.00011560984700276718,5.335720212786962e-05,5,0.03125
20454.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.318080447167756,4.355736860361092,0.055016852456011574,4.360461540161685,4.243178204679383,5,8.099285800616151e-05,8.019669921621062e-05,2.300409408604736e-05,0.00010849159084967038,4.8863523633466804e-05,5,0.03125
21286.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.317257169442425,4.354202244934259,0.055335447266063646,4.360480602307369,4.242166200783695,5,7.530497708865072e-05,7.461717504307789e-05,2.2103857127521145e-05,0.00010152016816622799,4.4565452204624445e-05,5,0.03125
22152.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.316398949702405,4.35239881258342,0.055665730143128235,4.360478162677464,4.24112321482942,5,6.978644109270616e-05,6.919399086580981e-05,2.1180526331194832e-05,9.470632817175825e-05,4.046763743709095e-05,5,0.03125
23053.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.31550641414191,4.35053771765202,0.0560074943540539,4.360453097756605,4.24005032530028,5,6.445363496285106e-05,6.394299305647533e-05,2.023620983938777e-05,8.806996841095878e-05,3.658027272209465e-05,5,0.03125
23991.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.314579720548827,4.348619164100356,0.05636101669029424,4.360406004675173,4.2389484356202605,5,5.931321197842855e-05,5.88731968372459e-05,1.927457941498832e-05,8.162230277517121e-05,3.290461658323415e-05,5,0.03125
24967.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.313620152208793,4.346645926016287,0.056725427539839404,4.360335004795323,4.237819641272695,5,5.438167055677797e-05,5.399783457145453e-05,1.8296193883045336e-05,7.538241544765365e-05,2.9454084828413482e-05,5,0.03125
25983.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.312628437498762,4.344619276672645,0.05710058694898016,4.360240792616485,4.236665125604225,5,4.966531269852866e-05,4.932710387357303e-05,1.7305330443246446e-05,6.936141990794636e-05,2.622901188568471e-05,5,0.03125
27040.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.311606279741716,4.342543037366899,0.057485701540154324,4.36012206373746,4.23548727408886,5,4.5175709113539217e-05,4.487346869245332e-05,1.6307460600744636e-05,6.357728408104352e-05,2.3230103461622214e-05,5,0.03125
28140.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.31057893093971,4.340419592983761,0.057856121776918984,4.359980090887405,4.234288099864489,5,4.085085590607656e-05,4.0642561107426264e-05,1.520994546395304e-05,5.7697081800773715e-05,2.0457612431937304e-05,5,0.03125
29285.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.309593218380615,4.3382519355669205,0.05816402187591745,4.359813730174345,4.23306966771586,5,3.657864658847668e-05,3.6640701487137e-05,1.3869250114889639e-05,5.114993853988563e-05,1.7910400717479818e-05,5,0.03125
30475.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.308584779879455,4.336047326231627,0.05847788833916841,4.3596240377633215,4.231836091845122,5,3.259706262767442e-05,3.2880110845284323e-05,1.2613008204740103e-05,4.5090907931113515e-05,1.5588477626381175e-05,5,0.03125
31713.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3075563765152864,4.333807899425971,0.058795311967267554,4.359410169947657,4.230589064565189,5,2.8900498028044268e-05,2.9359486667822088e-05,1.1435787229007606e-05,4.011456703894248e-05,1.3482540376517412e-05,5,0.03125
33003.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.306509352655068,4.331534778121562,0.059115542272880656,4.359173088668366,4.229329108792895,5,2.548102799733282e-05,2.607563811187928e-05,1.0334501474716907e-05,3.6199635541127975e-05,1.1581771250126428e-05,5,0.03125
34346.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.305446272346662,4.329235070545725,0.059438737460297326,4.358913098081045,4.228054987836345,5,2.2340327480390956e-05,2.3037096628221537e-05,9.307641687292778e-06,3.251445514121082e-05,9.881820311740655e-06,5,0.03125
35742.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.3043730389056565,4.32691780165974,0.05976072083942265,4.35863114647823,4.226779366360621,5,1.9476330897323764e-05,2.0242343706739838e-05,8.355132026574361e-06,2.906750602860715e-05,8.373548346965319e-06,5,0.03125
37195.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.303273719018244,4.324585657722409,0.06009827975176212,4.358327219350364,4.225503047981629,5,1.6979053955035692e-05,1.7682536519357104e-05,7.557584159196483e-06,2.5855270531489336e-05,7.044625957163137e-06,5,0.03125
38707.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.302165755608267,4.322245143215643,0.060436014314180865,4.358002931190982,4.224228082550317,5,1.4743618916546513e-05,1.5353011215826736e-05,6.820536230829833e-06,2.2878240666036406e-05,5.882444084842916e-06,5,0.03125
40280.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.301052021632245,4.319903383210561,0.06077260096555998,4.35765830389175,4.222956951832635,5,1.2727630226284617e-05,1.3247086250072973e-05,6.117732721965229e-06,2.013521117528471e-05,4.875262318302556e-06,5,0.03125
41917.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.299934351123253,4.31756578538617,0.061107927258620645,4.357294895936846,4.2216915665268955,5,1.0920637212103192e-05,1.1355741816034461e-05,5.4520096694987795e-06,1.7621416415313662e-05,4.009095554482386e-06,5,0.03125
44058.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.298535414823547,4.314657925872266,0.06152375468133664,4.356816045354752,4.220121300897137,5,8.938331667050342e-06,9.277544620636811e-06,4.6758535247157e-06,1.4792313567048683e-05,3.1044131496117323e-06,5,0.03125
45848.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.297418493314994,4.312353088460768,0.061852013610540935,4.3564135322271325,4.218878630293466,5,7.560491713305641e-06,7.831610585371582e-06,4.103414832406912e-06,1.2773316006823319e-05,2.5074970887675454e-06,5,0.03125
47712.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.296304209688874,4.310070946029996,0.06217552461808685,4.355993105023734,4.21764855199295,5,6.352009675797204e-06,6.563130925773869e-06,3.574904822633986e-06,1.0959527141503736e-05,2.008845638972718e-06,5,0.03125
49651.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.29519596077723,4.307819776596952,0.06249286449592728,4.355556108518433,4.2164342867625955,5,5.3010140689381e-06,5.460156215021567e-06,3.0916430939319274e-06,9.343010876084618e-06,1.5964960626760932e-06,5,0.03125
51669.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.294094805298082,4.3056039412891565,0.0628030405803373,4.35510215922324,4.215236703272534,5,4.393519448345007e-06,4.508726515770807e-06,2.653516337136109e-06,7.911827882965914e-06,1.258580211009346e-06,5,0.03125
53769.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.293002458992185,4.3034287164142535,0.0631050002527628,4.354631834797845,4.214057179474222,5,3.61601573760652e-06,3.6948274678549484e-06,2.2598612383908082e-06,6.654204085251453e-06,9.844766430331208e-07,5,0.03125
55954.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.291920214106236,4.301298913396867,0.06339777579741317,4.3541451351166325,4.212896391707362,5,2.95531501906409e-06,3.0048349585015837e-06,1.9095120977527605e-06,5.557659185520746e-06,7.642822799807732e-07,5,0.03125
58228.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.290848771279415,4.299217878032847,0.06368062667232255,4.3536422991308665,4.2117544599481445,5,2.398297913165169e-06,2.4248923487487247e-06,1.6005537458447409e-06,4.608833915459649e-06,5.890955794936671e-07,5,0.03125
60594.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2897887736448705,4.297189331316773,0.06395264136992809,4.353122779497779,4.210631729787719,5,1.9327096486663735e-06,1.9421309999766683e-06,1.330775292582788e-06,3.7946764506735002e-06,4.511154366228197e-07,5,0.03125
63056.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2887404598522885,4.295215439301421,0.06421308238761714,4.352586576652916,4.209528284657808,5,1.5467509326980323e-06,1.543910898066132e-06,1.0974577406653627e-06,3.10177866845496e-06,3.435073273574531e-07,5,0.03125
65618.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.287703360141329,4.293297727490276,0.06446169471936526,4.352033043405441,4.208442268881948,5,1.229475918643961e-06,1.2183652908030304e-06,8.976763501797189e-07,2.5170628637822515e-06,2.6034044311941034e-07,5,0.03125
68285.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.286676314351005,4.291436333702936,0.06469843540097926,4.35146132993263,4.207371481848262,5,9.708068518820578e-07,9.54621128975396e-07,7.282562426188597e-07,2.027761146305826e-06,1.9664046525116916e-07,5,0.03125
71059.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2856591580207315,4.289632806209988,0.06492300254806536,4.350871193050327,4.206314847058567,5,7.61899570527332e-07,7.431623672109897e-07,5.861471999523033e-07,1.6222502885059042e-06,1.4830705882042058e-07,5,0.03125
73946.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.284649846680738,4.287885055006586,0.06513559271777057,4.350261424289465,4.205269519683458,5,5.945076145454475e-07,5.750848010275445e-07,4.680720714604563e-07,1.2889610976521333e-06,1.1190407664691086e-07,5,0.03125
76950.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.283646576481597,4.2861903952069715,0.06533631494870848,4.349631071515518,4.204233089837368,5,4.615603685310465e-07,4.4276682610496513e-07,3.71002471493711e-07,1.0176057550046464e-06,8.468722654421341e-08,5,0.03125
80076.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.282647604629512,4.284548249761967,0.06552562215738798,4.348979099793505,4.203202610005502,5,3.5682323031053134e-07,3.3950439007321825e-07,2.919840961165296e-07,7.986165561296808e-07,6.445785376048199e-08,5,0.03125
83329.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.281650760702954,4.282956417783384,0.06570397805801692,4.348304181556911,4.202174860762667,5,2.7497562793698214e-07,2.596271569821281e-07,2.2829204220505017e-07,6.23441651074175e-07,4.949609920076899e-08,5,0.03125
86715.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.28065266118509,4.281407988691859,0.06587205656765312,4.347604920241654,4.201146234928627,5,2.114832247107144e-07,1.9832513856794146e-07,1.7742448924144226e-07,4.844711841112394e-07,3.847076886024255e-08,5,0.03125
90238.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2796508542761105,4.279898846908445,0.06603052678805724,4.346880276617103,4.200113610241947,5,1.6260857248866618e-07,1.5164905398222996e-07,1.3719558722237346e-07,3.7520193172869084e-07,3.0366752290378005e-08,5,0.03125
93904.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.278642122416834,4.278423567459511,0.06618027088847114,4.3461287351436235,4.199073128108682,5,1.2523315644244144e-07,1.1634157752502561e-07,1.0566106512669848e-07,2.899704551940692e-07,2.441782393779521e-08,5,0.03125
97719.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2776232249674795,4.276976406262872,0.06632219340271546,4.345348769648953,4.198020945028465,5,9.682205901603633e-08,8.978267037233366e-08,8.114730763335226e-08,2.2399239148580614e-07,2.0049317301885267e-08,5,0.03125
101688.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.276591108439505,4.275551700990356,0.06645723577725286,4.3445391077881315,4.196953533699788,5,7.534475654892807e-08,6.990721172594959e-08,6.224355336907386e-08,1.732879605085754e-07,1.6840054945618862e-08,5,0.03125
105819.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.275541923182079,4.274142534819574,0.06658646310349961,4.34369786035962,4.195866549304173,5,5.917323319706365e-08,5.5073496754109594e-08,4.7759300274239226e-08,1.3454746319387044e-07,1.4479216078366254e-08,5,0.03125
110118.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.274472368466565,4.27274262065998,0.06671085756102599,4.342823530724814,4.194756315793421,5,4.7041933344362496e-08,4.4033095232545294e-08,3.6728746820937764e-08,1.0511134730729402e-07,1.2740839238197626e-08,5,0.03125
114592.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.273378925174571,4.271345302756958,0.06683142559873384,4.341914457536313,4.193618994918572,5,3.7964784622950646e-08,3.582415691174551e-08,2.8368276521716476e-08,8.284160933536911e-08,1.1461023041340467e-08,5,0.03125
119246.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.272258653805695,4.269944580049448,0.06694905295422793,4.3409693562735505,4.192451380085619,5,3.1188266725174605e-08,2.972526634978845e-08,2.2056945508415254e-08,6.605569473668854e-08,1.0519584795106576e-08,5,0.03125
124090.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.2711074078139974,4.268533066774183,0.0670648202727222,4.339986005842746,4.191249138123621,5,2.61309396178708e-08,2.5189951154177655e-08,1.7301014355001128e-08,5.342375292818442e-08,9.82842833204824e-09,5,0.03125
129130.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.269922168192098,4.267104777956824,0.06717958406006459,4.338962982630611,4.190009127243367,5,2.2359502993310806e-08,2.18164052328703e-08,1.3722847666815649e-08,4.393316684898594e-08,9.323388424462017e-09,5,0.03125
134376.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.268699075343407,4.265652824654902,0.06729423438490997,4.3378980397544575,4.188727364125393,5,1.95466791661383e-08,1.9305470881897833e-08,1.1030881156232358e-08,3.680343942107127e-08,8.956335598693733e-09,5,0.03125
139834.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.267435344450131,4.2641717173633,0.06740952517306645,4.336789805072239,4.187401012881125,5,1.7450307925170843e-08,1.743780119365224e-08,9.006142853085868e-09,3.144964516575626e-08,8.6918209190642e-09,5,0.03125
145514.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.266126959473645,4.262655169485597,0.06752566624342136,4.335633955426742,4.186026425210416,5,1.5888016443881788e-08,1.6049999975424558e-08,7.483271132141104e-09,2.7427703300025913e-08,8.502930964237345e-09,5,0.03125
151425.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.264771091651453,4.261097503215326,0.06764384648256148,4.334430511497053,4.184600349428745,5,1.4725856995756633e-08,1.5022253140861525e-08,6.337645021069758e-09,2.440670087765097e-08,8.36972832954526e-09,5,0.03125
157576.0,50.2,51.0,2.280350850198276,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.4,100.0,0.8944271909999167,100,98,5,4.263364718177741,4.2594933709374345,0.06776457360676025,4.333177520934399,4.1831200517231535,5,1.3862807254999852e-08,1.4260459472583012e-08,5.476551421205378e-09,2.2139445922476723e-08,8.276975070910282e-09,5,0.03125
163976.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.261904760759829,4.2578377507634935,0.06788852888546308,4.331873005635429,4.181582094797155,5,1.3224620634799064e-08,1.370088214692021e-08,4.830826608637745e-09,2.0441070032958105e-08,8.21335092426089e-09,5,0.03125
170636.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.26038791914786,4.256125423279597,0.06801619368331256,4.330514583361985,4.179983283804186,5,1.2755179774315953e-08,1.329366961271864e-08,4.348248100681649e-09,1.9172541022031004e-08,8.170688607546872e-09,5,0.03125
177567.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.258811066973633,4.254351476488762,0.0681479452784011,4.329099857835337,4.1783203711794625,5,1.2411851618233628e-08,1.3000070720290912e-08,3.989469392822646e-09,1.8229327066521004e-08,8.142446821330255e-09,5,0.03125
184779.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.2571721958478275,4.252511903346078,0.0682833913259792,4.3276266339969105,4.176590451424288,5,1.2160987341848887e-08,1.2790831763425716e-08,3.723708918217321e-09,1.753192800557077e-08,8.12446563678979e-09,5,0.03125
192283.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.255467753704248,4.250604237257996,0.06842371150923972,4.326092505766207,4.174790449776836,5,1.197809535242173e-08,1.264320326215044e-08,3.524371743349288e-09,1.700767178732952e-08,8.11323414410962e-09,5,0.03125
200093.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.2536936552553914,4.248621499762409,0.06856935117463023,4.324494459693584,4.172916623923244,5,1.1847799972189679e-08,1.2540749296519041e-08,3.3794233281711107e-09,1.6625656384392156e-08,8.106760498056626e-09,5,0.03125
208219.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.251847199566493,4.246560061004804,0.06872060407961438,4.322830265797361,4.1709662481921965,5,1.1756336904005085e-08,1.2470454263759726e-08,3.275457589453589e-09,1.635136874425844e-08,8.103089596722476e-09,5,0.03125
216677.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.249924579546459,4.244415980371008,0.0688778403120057,4.3210964740142295,4.168935186242072,5,1.1692583028159764e-08,1.2422860168575513e-08,3.201289358927427e-09,1.6155397707750217e-08,8.10156471361559e-09,5,0.03125
225477.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.247923610204937,4.242188140051073,0.06904126131668702,4.3192908232232385,4.166820764795502,5,1.1648299007379735e-08,1.2391540652817372e-08,3.147769238767318e-09,1.6013792139379682e-08,8.101159332074847e-09,5,0.03125
234635.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.245839685393245,4.239868573105029,0.06921128306416137,4.317409842631853,4.164618894486255,5,1.161854617986682e-08,1.237118303355221e-08,3.1109188995085123e-09,1.59163496750837e-08,8.101625298833285e-09,5,0.03125
244164.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.243669579963521,4.23745362889375,0.06938817969403636,4.315450618620283,4.162326200455123,5,1.1598935849887932e-08,1.2358079352163589e-08,3.0855579385325466e-09,1.5849985833230735e-08,8.10271492349997e-09,5,0.03125
254080.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.241409425259604,4.234939096639831,0.06957228002509268,4.313409640731817,4.159938592867495,5,1.1586116939708224e-08,1.2349953969356414e-08,3.068276935532825e-09,1.5804916102499925e-08,8.103978127352281e-09,5,0.03125
264398.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.2390553421894115,4.23231988105026,0.06976389182358406,4.311283552180168,4.157452223123871,5,1.1578223744194208e-08,1.2344877611701859e-08,3.0568883879108324e-09,1.577587511893298e-08,8.1054422421209e-09,5,0.03125
275136.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.2366028973620775,4.229590857976565,0.069963377364448,4.309068365750366,4.154862502009036,5,1.1573515967185445e-08,1.2341951151860519e-08,3.0494927294822945e-09,1.5757754806888064e-08,8.107059381975425e-09,5,0.03125
286309.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.234048335249817,4.226747709665175,0.07017103578332824,4.306760692410203,4.15216555429914,5,1.1571225560630511e-08,1.2340090572738833e-08,3.045034712485455e-09,1.5747984075010278e-08,8.10891302037988e-09,5,0.03125
297936.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.2313870160247635,4.223785045749014,0.07038730605266585,4.304356562437252,4.1493565180217535,5,1.1569950131209064e-08,1.2339150476800954e-08,3.0425530026180917e-09,1.5742711978494024e-08,8.110745890441576e-09,5,0.03125
310036.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.228614518315322,4.220697489143301,0.07061293545739629,4.301853155821771,4.1464305215106165,5,1.1568652407045806e-08,1.2338520478962792e-08,3.041986652280213e-09,1.5740363009701023e-08,8.11268954273396e-09,5,0.03125
322627.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.225726010212059,4.217479892136004,0.07084785090629031,4.299244755659403,4.143382902802499,5,1.156843956772408e-08,1.2338330715203271e-08,3.041512090003404e-09,1.5739864703298342e-08,8.114658950263682e-09,5,0.03125
335730.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.222716260250209,4.214126308982147,0.07109246436854767,4.296526613846592,4.140208251542777,5,1.1568829537537509e-08,1.2338270147793293e-08,3.041177020953755e-09,1.5740552849799626e-08,8.11669019309753e-09,5,0.03125
349364.0,50.0,51.0,2.449489742783178,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.2,100.0,1.3038404810405302,100,97,5,4.21958046843048,4.210631249823152,0.07134713809470933,4.293694366110964,4.136901622905995,5,1.1569589693457389e-08,1.2338165223007937e-08,3.040833406933666e-09,1.5741883464930974e-08,8.11889938033149e-09,5,0.03125
363551.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.216313113460712,4.206988435645174,0.07161230441520429,4.2907429903540635,4.1334573125594085,5,1.1570534597036136e-08,1.2338082029321972e-08,3.0405132009217576e-09,1.5743702854908252e-08,8.121045402843915e-09,5,0.03125
378314.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.212908454046105,4.203191252470474,0.0718883498146185,4.287667205231709,4.129869343091731,5,1.1571585130836361e-08,1.2338107029525112e-08,3.040253180700373e-09,1.5745857899976604e-08,8.123423919257721e-09,5,0.03125
393677.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.2093604630608095,4.199232784526271,0.07217570031382826,4.284461480891677,4.126131470001787,5,1.157257840334923e-08,1.2337973040103821e-08,3.04001773869172e-09,1.574816215016752e-08,8.125872925342899e-09,5,0.03125
409664.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.205662941285235,4.195106034073714,0.07247490992152045,4.281120261457088,4.122237397267356,5,1.1573695365883662e-08,1.2337829088223892e-08,3.0397578933344082e-09,1.575060378844416e-08,8.128364724749355e-09,5,0.03125
426299.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.201809726017231,4.190803958963653,0.07278644570463587,4.277637926483293,4.118180819177134,5,1.1575000861823495e-08,1.233775275397688e-08,3.039515558957997e-09,1.575317436182918e-08,8.130959519528749e-09,5,0.03125
443610.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.197793685292199,4.186318395567087,0.0731108468306657,4.274007972573842,4.1139544060674975,5,1.1576198479297308e-08,1.2337639895231827e-08,3.0392861603343026e-09,1.5755831690017353e-08,8.133626317141148e-09,5,0.03125
461625.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.193607621358886,4.18164110208965,0.07344866002400093,4.270223829996087,4.10955078152606,5,1.1577534947166092e-08,1.2337483481309983e-08,3.039044602851629e-09,1.5758547546771487e-08,8.136434242745712e-09,5,0.03125
480372.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.1892442897728985,4.17676375000857,0.07380042022246217,4.2662788701306065,4.104962550838393,5,1.1578911117191171e-08,1.2337394326590854e-08,3.0387692333895553e-09,1.5761369833916086e-08,8.139304404451483e-09,5,0.03125
499879.0,49.8,50.0,2.387467277262664,53,47,5,49.2,49.0,2.4899799195977463,53,46,5,99.0,99.0,1.224744871391589,100,97,5,4.184697568305583,4.171677925677426,0.07416558943851552,4.262166442110927,4.10018225558029,5,1.1578034913373205e-08,1.233702051474475e-08,3.037570514935717e-09,1.5764247561795215e-08,8.142207836598405e-09,5,0.03125
520178.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.179958710101614,4.166374077212288,0.07454519523027012,4.257878942400391,4.095201432258664,5,1.157727400914367e-08,1.2336889578754904e-08,3.036360515660662e-09,1.5767166043796988e-08,8.145374501184097e-09,5,0.03125
541301.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.17501873992848,4.1608425596373095,0.07494042960989705,4.253408711901391,4.090011567134615,5,1.157789783062273e-08,1.2336488862491675e-08,3.0357525859718957e-09,1.577016298583555e-08,8.148594441217499e-09,5,0.03125
563283.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.169868507705358,4.155072823609971,0.07535198155623547,4.24874739894974,4.084603365868249,5,1.1579142296984817e-08,1.233628309337233e-08,3.0353205009696116e-09,1.5773229667900188e-08,8.151772709370148e-09,5,0.03125
586157.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.1644995521489765,4.149054743574074,0.07578023751568384,4.243886987504265,4.078967979861933,5,1.158007391586137e-08,1.2335644233016738e-08,3.0347161147060256e-09,1.5776395262649282e-08,8.155320672773556e-09,5,0.03125
609960.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.1589023185447145,4.142777006238837,0.07622571844393702,4.238818515691471,4.073095521398589,5,1.1580787943971197e-08,1.2335124576720065e-08,3.0339749773678628e-09,1.5779572970612436e-08,8.15882968846863e-09,5,0.03125
634729.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.153066544587807,4.136228192492497,0.07668954118266673,4.233532954761474,4.06697607527368,5,1.1582104135239372e-08,1.2334619522641163e-08,3.0334481834941605e-09,1.578283723978551e-08,8.162518263002827e-09,5,0.03125
660503.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.146981849954834,4.129396214529339,0.07717245964665358,4.228020787191986,4.060599165554904,5,1.1583708511178662e-08,1.2334007791692174e-08,3.0328980172202596e-09,1.578616322658298e-08,8.166284507723145e-09,5,0.03125
687325.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.140636816995483,4.122267786015658,0.07767529559381145,4.222271494336034,4.053953292782172,5,1.1585303452330364e-08,1.2333373824734716e-08,3.032438737288408e-09,1.5789542788123444e-08,8.170159227055371e-09,5,0.03125
715235.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.134020662010279,4.11483027141646,0.07819881122684175,4.216275135271091,4.047027648057022,5,1.1586996499690041e-08,1.2332644922518698e-08,3.0318292240923414e-09,1.5793000358779368e-08,8.1742666407669e-09,5,0.03125
744279.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.127120882297771,4.1070692862396,0.07874362625724558,4.210020379928833,4.039809891547348,5,1.1585852775298214e-08,1.2331735809126803e-08,3.0351975220874297e-09,1.5796505441820895e-08,8.164368549369841e-09,5,0.03125
774502.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.119925254783213,4.098970555953555,0.07931049159195597,4.203496002320884,4.032287902888404,5,1.1585295841023138e-08,1.2330674079781575e-08,3.037693745524295e-09,1.5800055321342102e-08,8.157559617692746e-09,5,0.03125
805952.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.112421090324913,4.090518849160171,0.0799006613538319,4.196690038314189,4.0244487661130925,5,1.1586653487914382e-08,1.2329608878989518e-08,3.037466478965301e-09,1.5803678816483665e-08,8.16058141760885e-09,5,0.03125
838679.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.104594853343114,4.081698204509897,0.08051507556746891,4.189589947797264,4.016279032513326,5,1.1588403188688982e-08,1.2328565822135479e-08,3.0366894555321418e-09,1.580731815024226e-08,8.165213590685337e-09,5,0.03125
872734.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.096432700577314,4.072492248411238,0.08115469916017316,4.182182905565414,4.007764989436761,5,1.1590157599941267e-08,1.2327240904979833e-08,3.0358231170583855e-09,1.581100046599807e-08,8.170254562305611e-09,5,0.03125
908172.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.087920986439425,4.062889679086247,0.08182007041654785,4.174455067628182,3.9988918973759366,5,1.1590645390080722e-08,1.2325766642453362e-08,3.032738871553258e-09,1.5808651046120697e-08,8.175403131782392e-09,5,0.03125
945049.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.0790433908478025,4.0528669430720345,0.08251262222139974,4.166392291624338,3.989644764568387,5,1.159220183204318e-08,1.2324352187844013e-08,3.0312809219473294e-09,1.5811150713010693e-08,8.180850377979513e-09,5,0.03125
983423.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.069783594596423,4.042402623734486,0.08323363072142141,4.157979860408905,3.980008087972847,5,1.1585283276576429e-08,1.232259438757742e-08,3.015184388388274e-09,1.5771612423862807e-08,8.18621564563851e-09,5,0.03125
1023356.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.060125393939385,4.031479810880539,0.08398398541557922,4.149202080575519,3.969965381131289,5,1.1584483719957603e-08,1.232084962611381e-08,3.0095604078430398e-09,1.5762685133990023e-08,8.19204727492734e-09,5,0.03125
1064910.0,49.6,50.0,2.0736441353327724,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.8,99.0,1.3038404810405295,100,97,5,4.050051718481792,4.020077403896044,0.0847648846863,4.140043152075589,3.95950019899172,5,1.1585145339379008e-08,1.2318783091629633e-08,3.0066059878735324e-09,1.576149689331648e-08,8.197816676242712e-09,5,0.03125
1108152.0,49.4,49.0,2.073644135332772,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.6,98.0,1.3416407864998727,100,97,5,4.039545090926685,4.008175505494841,0.08557707236892485,4.130486040231347,3.9485948803380997,5,1.1586098494405922e-08,1.2316646873608249e-08,3.0043715301315114e-09,1.5763108313609464e-08,8.203944245173856e-09,5,0.03125
1153150.0,49.4,49.0,2.073644135332772,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.6,98.0,1.3416407864998727,100,97,5,4.028588078265877,3.9957563022591076,0.0864212357075126,4.120513458870809,3.9372315868161936,5,1.1587069880037836e-08,1.2314286839840981e-08,3.0019221325435234e-09,1.5764247507638483e-08,8.210201793564024e-09,5,0.03125
1211974.0,49.4,49.0,2.073644135332772,52,47,5,49.2,49.0,2.4899799195977463,53,46,5,98.6,98.0,1.3416407864998727,100,97,5,4.014227060972373,3.979461407778781,0.08752462153913312,4.107578456749044,3.922355549272211,5,1.1589203050341275e-08,1.2310963671926367e-08,3.00027413377561e-09,1.576964410390604e-08,8.218124207821708e-09,5,0.03125
1261186.0,49.2,49.0,2.387467277262665,52,46,5,49.2,49.0,2.4899799195977463,53,46,5,98.4,98.0,1.1401754250991392,100,97,5,4.002181742961478,3.9657788044571873,0.08844750806810811,4.096746195155764,3.9098935553733525,5,1.1591029825470609e-08,1.230806503217118e-08,2.9989171319838393e-09,1.5774369365606014e-08,8.224854280136674e-09,5,0.03125
1312397.0,49.2,49.0,2.387467277262665,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.2,98.0,1.3038404810405295,100,97,5,3.9896188589469306,3.951493525065006,0.08940761670545312,4.085439276529364,3.896910937306728,5,1.1592825161400024e-08,1.2305038615490523e-08,2.9975577572025398e-09,1.577913132380623e-08,8.23167613061556e-09,5,0.03125
1365687.0,49.2,49.0,2.387467277262665,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.2,98.0,1.3038404810405295,100,97,5,3.9765170379856762,3.936579446090506,0.09040632473287369,4.073637321030741,3.8833875018286133,5,1.1594592090918018e-08,1.2301659152646594e-08,2.9960268978441484e-09,1.578388515075205e-08,8.238783545559319e-09,5,0.03125
1421141.0,49.2,49.0,2.387467277262665,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.2,98.0,1.3038404810405295,100,97,5,3.9628537691522716,3.921008967894207,0.09144510311423532,4.061318812322393,3.869302071544796,5,1.1596285052870511e-08,1.2298221497227577e-08,2.9944328685320234e-09,1.5788651592401944e-08,8.245989551616833e-09,5,0.03125
1478848.0,49.2,49.0,2.387467277262665,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.2,98.0,1.3038404810405295,100,97,5,3.9486056660603834,3.9047533149765377,0.09252547291517486,4.048461320586406,3.8546327708067682,5,1.1597870835039825e-08,1.229436849071579e-08,2.9927783497680813e-09,1.5793355361736288e-08,8.253493145338843e-09,5,0.03125
1538897.0,49.0,48.0,2.449489742783178,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.0,97.0,1.4142135623730947,100,97,5,3.933749539586573,3.8877837588796575,0.09364892556981227,4.035042461523795,3.8393581424074514,5,1.1599501368334134e-08,1.22903077428413e-08,2.9908446110548584e-09,1.5798036084324722e-08,8.261570103096835e-09,5,0.03125
1601384.0,49.0,48.0,2.449489742783178,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,98.0,97.0,1.4142135623730947,100,97,5,3.9182606910364335,3.870069612952387,0.09481705985567625,4.021038324758549,3.8234553990141897,5,1.1601077299228526e-08,1.2285930287371798e-08,2.9887824329816167e-09,1.5802714855957075e-08,8.26995621847298e-09,5,0.03125
1666408.0,48.8,48.0,2.588435821108957,52,46,5,49.0,49.0,2.8284271247461903,53,45,5,97.8,97.0,1.6431676725154982,100,96,5,3.9021139872891757,3.8515794702424486,0.09603154009010019,4.006424555546867,3.8069015695250554,5,1.1602507414481314e-08,1.2281302947297137e-08,2.9867057661946188e-09,1.5807250319305508e-08,8.278085163949117e-09,5,0.03125
1734074.0,48.8,48.0,2.588435821108957,52,46,5,48.8,49.0,2.8635642126552705,53,45,5,97.6,97.0,1.8165902124584943,100,96,5,3.8852831877081093,3.8322804337668437,0.0972940929899198,3.9911755755907046,3.7896728063995035,5,1.1603866061367307e-08,1.227631956204805e-08,2.9844867872107725e-09,1.581178983960241e-08,8.286428093114659e-09,5,0.03125
1804487.0,48.6,48.0,2.4083189157584592,52,46,5,48.8,49.0,2.8635642126552705,53,45,5,97.4,97.0,1.5165750888103107,99,96,5,3.867742466170445,3.8121398746030843,0.09860645677161121,3.975266052472492,3.771746036981616,5,1.1605030917128112e-08,1.2270933148995596e-08,2.9821198784153163e-09,1.5816237776991892e-08,8.294960384622547e-09,5,0.03125
1877758.0,48.6,48.0,2.4083189157584592,52,46,5,48.8,49.0,2.8635642126552705,53,45,5,97.4,97.0,1.5165750888103107,99,96,5,3.849464971844963,3.7911238332223625,0.09997052979146398,3.9586696476430605,3.753097529554154,5,1.1606068133150072e-08,1.2265164776452076e-08,2.979668106650586e-09,1.5820611513441963e-08,8.303666382326901e-09,5,0.03125
1954005.0,48.6,48.0,2.4083189157584592,52,46,5,48.8,49.0,2.8635642126552705,53,45,5,97.4,97.0,1.5165750888103107,99,96,5,3.830423145591689,3.7691968892424925,0.1013880416344547,3.9413588805146937,3.7337028266172214,5,1.1607032851211989e-08,1.2259128377389258e-08,2.977104397292787e-09,1.582488183347614e-08,8.312650731195429e-09,5,0.03125
2033348.0,48.6,48.0,2.4083189157584592,52,46,5,48.8,49.0,2.8635642126552705,53,45,5,97.4,97.0,1.5165750888103107,99,96,5,3.8105895401225895,3.748616118584982,0.10286088746372775,3.9233063221193407,3.713538121986432,5,1.1607904943876199e-08,1.2252754027786188e-08,2.974334007822695e-09,1.5829056806432177e-08,8.321907861996893e-09,5,0.03125
2115912.0,48.4,48.0,2.701851217221259,52,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.2,97.0,1.3038404810405302,99,96,5,3.7899364178305346,3.727969982664392,0.10439103930655022,3.904484112935411,3.692579687851581,5,1.1608627834885049e-08,1.2245868516342245e-08,2.9714488361148294e-09,1.583312079403404e-08,8.331405470724138e-09,5,0.03125
2201829.0,48.4,48.0,2.701851217221259,52,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.2,97.0,1.3038404810405302,99,96,5,3.7684355907216784,3.7065178351929755,0.10598076402926616,3.8848643383601913,3.670803578420743,5,1.1609100195668661e-08,1.223863417098168e-08,2.9685460588835707e-09,1.5837043413707943e-08,8.340487930277926e-09,5,0.03125
2291234.0,48.4,48.0,2.701851217221259,52,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.2,97.0,1.3038404810405302,99,96,5,3.746059174457519,3.6842368529229206,0.10763201273575432,3.8644181266937516,3.6481868173975966,5,1.1609582559019104e-08,1.2230805947297329e-08,2.965270395067702e-09,1.5840864726212107e-08,8.350541045346252e-09,5,0.03125
2384269.0,48.4,48.0,2.701851217221259,52,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.2,97.0,1.3038404810405302,99,96,5,3.72277926064773,3.6611044186241353,0.10934708942361095,3.8431170615012875,3.6247066348520605,5,1.1609869108355875e-08,1.2222691399323155e-08,2.9619263103493335e-09,1.5844525475718596e-08,8.36061040962243e-09,5,0.03125
2481082.0,48.4,48.0,2.701851217221259,52,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.2,97.0,1.3038404810405302,99,96,5,3.6985681290113717,3.6370985447443673,0.11112826699603248,3.82093230200786,3.600340996231396,5,1.1610008501710554e-08,1.2214030876827208e-08,2.9583452330491568e-09,1.5848070326926444e-08,8.371226859587784e-09,5,0.03125
2581825.0,48.2,48.0,2.3874672772626644,51,45,5,48.8,49.0,2.8635642126552705,53,45,5,97.0,96.0,1.4142135623730947,99,96,5,3.673398947826164,3.6121986765512433,0.11297770130361376,3.7978351124059206,3.5750693336345676,5,1.1609922307501621e-08,1.2204919859343537e-08,2.9545344962117245e-09,1.5851388014557398e-08,8.382035588890417e-09,5,0.03125
2686660.0,47.8,48.0,2.8635642126552705,51,44,5,48.8,49.0,2.8635642126552705,53,45,5,96.6,96.0,1.51657508881031,99,95,5,3.64724485183046,3.5863845082980395,0.11489785930698912,3.7737968662198456,3.5488713884495073,5,1.1609824455639958e-08,1.2195321273767905e-08,2.950541948150724e-09,1.5854581972142566e-08,8.393224857666721e-09,5,0.03125
2795751.0,47.8,48.0,2.8635642126552705,51,44,5,48.8,49.0,2.8635642126552705,53,45,5,96.6,96.0,1.51657508881031,99,95,5,3.620081078578115,3.5596382411099237,0.11689119805460059,3.748790585327313,3.5217295101705903,5,1.1609408056230291e-08,1.2185236348873393e-08,2.946460593101394e-09,1.585763059757372e-08,8.404512551411798e-09,5,0.03125
2909272.0,46.6,47.0,2.302172886644268,49,43,5,48.8,49.0,2.8635642126552705,53,45,5,95.4,95.0,1.8165902124584943,98,93,5,3.59188566626136,3.531947334912953,0.11895826559581853,3.7227894373629686,3.4918470479176578,5,1.1608445184921947e-08,1.2174355178797526e-08,2.9416297010952974e-09,1.5859193149109432e-08,8.416199066414032e-09,5,0.03125
3027402.0,45.8,47.0,3.033150177620621,49,41,5,48.6,48.0,2.8809720581775866,53,45,5,94.4,94.0,1.8165902124584958,97,92,5,3.562635656006382,3.5032951879577747,0.12110226687895571,3.6957682084051227,3.4575188206360825,5,1.1607662534159777e-08,1.2163295080309451e-08,2.9371515837894057e-09,1.5861892566074483e-08,8.428239245965645e-09,5,0.03125
3150329.0,45.4,46.0,3.361547262794322,49,40,5,48.6,48.0,2.8809720581775866,53,45,5,94.0,94.0,2.2360679774997885,97,91,5,3.532308943742123,3.4736674084091606,0.12332733967983417,3.667702820436386,3.421854919915266,5,1.1606703510947346e-08,1.2151395146785988e-08,2.932508067657081e-09,1.5864480914953475e-08,8.44046053836969e-09,5,0.03125
3278247.0,45.6,46.0,2.966479394838265,49,41,5,48.4,48.0,2.966479394838265,53,45,5,94.0,94.0,2.1213203435596424,97,91,5,3.5008874213214485,3.4430544892682775,0.12563607859089373,3.638570506472784,3.3848277010028576,5,1.1605527485389065e-08,1.2139079253251645e-08,2.9276264616185068e-09,1.5866882081045096e-08,8.45312187676296e-09,5,0.03125
3411359.0,45.2,46.0,3.768288736283355,49,39,5,48.2,48.0,3.1144823004794877,53,45,5,93.4,93.0,2.3021728866442692,97,91,5,3.468355687757201,3.411449582819107,0.12803157537823953,3.60835188310147,3.3464122815245685,5,1.1604174423766683e-08,1.212623394491527e-08,2.9226381209986283e-09,1.5869113969950452e-08,8.46576713886801e-09,5,0.03125
3549876.0,44.8,45.0,3.7682887362833544,49,39,5,48.2,48.0,3.1144823004794877,53,45,5,93.0,93.0,2.5495097567963922,97,90,5,3.4347014876299573,3.3788492668011787,0.13051686869921372,3.577029863890361,3.3065875399905305,5,1.160254167627339e-08,1.211264200333634e-08,2.917366803910846e-09,1.58711365521925e-08,8.47921370126958e-09,5,0.03125
3694017.0,44.0,45.0,3.8078865529319548,48,38,5,48.2,48.0,3.1144823004794877,53,45,5,92.2,92.0,2.2803508501982774,96,90,5,3.399916222554025,3.34525388382094,0.13309494488546927,3.5445903499600844,3.2653368248383208,5,1.1600651610566758e-08,1.2098278909977633e-08,2.9119385019500697e-09,1.5872942279687345e-08,8.49270340805117e-09,5,0.03125
3844011.0,43.4,44.0,3.5777087639996634,47,38,5,48.2,48.0,3.1144823004794877,53,45,5,91.6,91.0,2.1908902300206634,95,89,5,3.3639951298866015,3.310667670278613,0.13576881949121103,3.5110225015446503,3.2226481804027327,5,1.159854627359736e-08,1.2083555587508386e-08,2.9063726404072487e-09,1.587458599156444e-08,8.506333538456241e-09,5,0.03125
4000095.0,43.2,43.0,3.271085446759224,46,38,5,48.0,48.0,3.3166247903554,53,45,5,91.2,91.0,2.16794833886788,94,88,5,3.326938273534475,3.2750995312476197,0.1385414130521752,3.476319776304696,3.1785156973703774,5,1.159622784512082e-08,1.2068054346065313e-08,2.9005749707805442e-09,1.5876021031321564e-08,8.520449316441878e-09,5,0.03125
4162516.0,42.6,43.0,3.5071355833500357,46,37,5,48.0,48.0,3.3166247903554,53,45,5,90.6,91.0,2.302172886644268,93,87,5,3.2887507353637337,3.238563176420817,0.141415545458087,3.440480087703513,3.13293985615535,5,1.1593566870137217e-08,1.2051981924299738e-08,2.8947020643450127e-09,1.587728616016344e-08,8.534783089816914e-09,5,0.03125
4331533.0,41.6,41.0,2.880972058177587,45,38,5,47.8,48.0,3.563705936241092,53,44,5,89.4,90.0,2.7018512172212605,92,85,5,3.249453330539778,3.2010770058110394,0.1443788013223305,3.4035059455684267,3.0859810471174933,5,1.1590217974035204e-08,1.2034937868813388e-08,2.887580772998962e-09,1.5875887043015486e-08,8.549810070796754e-09,5,0.03125
4507412.0,41.0,41.0,2.7386127875258297,44,37,5,47.6,48.0,3.5071355833500366,53,44,5,88.6,89.0,2.7018512172212588,92,85,5,3.209052983440027,3.1626657558793574,0.14744707237995983,3.3654062314292488,3.037604555194496,5,1.1587090640861186e-08,1.2017274524475734e-08,2.8813594113778746e-09,1.5876863388244625e-08,8.56469291923116e-09,5,0.03125
4690433.0,40.4,40.0,3.2093613071762435,44,36,5,47.4,47.0,3.507135583350036,53,44,5,87.8,87.0,2.949576240750526,92,84,5,3.1675721179667478,3.1233593043549623,0.15062304937362625,3.3261952543076534,2.9878318599641283,5,1.158369004749905e-08,1.1999035556497455e-08,2.8749760226612973e-09,1.5877703430429417e-08,8.579922353084789e-09,5,0.03125
4880886.0,40.0,40.0,3.6742346141747673,44,35,5,47.2,47.0,3.1144823004794877,52,44,5,87.2,87.0,3.1937438845342636,92,83,5,3.1250405105288994,3.083194015210367,0.153909065954246,3.285894284106661,2.936694114209587,5,1.1580059565763313e-08,1.1979880136351506e-08,2.8685148753562116e-09,1.5878598787826334e-08,8.595714008306094e-09,5,0.03125
5079070.0,39.0,39.0,3.082207001484488,42,35,5,47.0,47.0,3.391164991562634,52,43,5,86.0,86.0,2.9154759474226513,90,82,5,3.0814964684393806,3.0422131488610886,0.15730617024207327,3.2445323151458103,2.884235592208011,5,1.1576244353949385e-08,1.196014736766333e-08,2.8618597554884006e-09,1.587931152244594e-08,8.611854813097455e-09,5,0.03125
5285302.0,38.4,39.0,3.7815340802378077,42,34,5,46.4,46.0,3.209361307176242,51,43,5,84.8,85.0,3.898717737923584,90,79,5,3.0369850133977687,3.000465448626327,0.16081471630454722,3.2021448071669325,2.8305100800289154,5,1.1572070747760656e-08,1.1939490503885318e-08,2.8550614766607813e-09,1.587986933435072e-08,8.628226977544666e-09,5,0.03125
5499909.0,37.6,36.0,3.646916505762094,42,34,5,46.0,46.0,3.6742346141747673,51,42,5,83.6,84.0,4.03732584763727,89,78,5,2.9915599961739767,2.958006763811985,0.16443405801505354,3.1587758555709677,2.7755836203713145,5,1.1567775317379554e-08,1.1918093232931206e-08,2.848133362467055e-09,1.588027393531526e-08,8.645260574651054e-09,5,0.03125
5723230.0,35.4,35.0,2.7018512172212588,39,32,5,45.6,45.0,3.9749213828703582,51,41,5,81.0,79.0,3.937003937005905,87,78,5,2.945284346080467,2.9149011578962662,0.16816234484728274,3.114478281917039,2.719534670150135,5,1.1562962912191327e-08,1.1896204703400239e-08,2.8412064502630638e-09,1.5880516738418167e-08,8.662031301714843e-09,5,0.03125
5955618.0,34.2,35.0,1.9235384061671343,36,31,5,45.0,45.0,4.06201920231798,51,40,5,79.2,79.0,2.9495762407505257,82,75,5,2.898231287144682,2.871217807849714,0.17199540947431732,3.069313559446261,2.6624540973845154,5,1.1557865202797197e-08,1.1872458719597265e-08,2.8340093186933504e-09,1.5880647568729067e-08,8.67962619119356e-09,5,0.03125
6197442.0,33.8,34.0,1.643167672515499,35,31,5,44.2,45.0,4.764451699828639,51,38,5,78.0,79.0,3.8078865529319543,82,72,5,2.8504834777335994,2.8270331207757877,0.17592749691059356,3.02335178875413,2.604444994164997,5,1.155255552883936e-08,1.1848632727328391e-08,2.826752324133631e-09,1.5880644971575686e-08,8.697540089891082e-09,5,0.03125
6449086.0,32.8,33.0,1.4832396974191324,35,31,5,42.8,42.0,5.263078946776306,51,37,5,75.6,75.0,5.079370039680117,82,69,5,2.802125385378649,2.782430185737467,0.17995481087449083,2.9766720947552487,2.5456230728452454,5,1.1546942626862994e-08,1.1824115067000888e-08,2.819449261892558e-09,1.5880509560942058e-08,8.715428516042806e-09,5,0.03125
6710947.0,31.2,31.0,0.8366600265340757,32,30,5,41.8,41.0,5.263078946776306,50,36,5,73.0,72.0,4.8476798574163285,80,67,5,2.753255003506406,2.7374989438409956,0.18406921555029204,2.929363022608528,2.486117243054743,5,1.1541071446422008e-08,1.1798768272389642e-08,2.8120397182657932e-09,1.5880286364520605e-08,8.73397057969334e-09,5,0.03125
6983440.0,29.4,30.0,2.5099800796022262,31,25,5,39.8,38.0,5.630275304103699,49,35,5,69.2,69.0,6.870225614927067,79,60,5,2.7039783132937636,2.69233514704099,0.1882607530302217,2.8815215704920663,2.42606788590066,5,1.1534773097190146e-08,1.1772229706269394e-08,2.804672868879749e-09,1.5879968307037324e-08,8.752626565928522e-09,5,0.03125
7266998.0,28.0,29.0,2.345207879911715,30,24,5,37.8,35.0,5.805170109479996,47,33,5,65.8,64.0,7.395944834840239,77,57,5,2.65440899795965,2.6470400208892015,0.1925175761967769,2.833253032446038,2.3656264856761764,5,1.152825262965512e-08,1.1744875020850365e-08,2.797148978667463e-09,1.5879561314997735e-08,8.771948954545862e-09,5,0.03125
7562068.0,26.8,27.0,2.280350850198276,29,23,5,36.0,33.0,5.958187643906492,46,32,5,62.8,61.0,7.563068160475615,75,55,5,2.604672449772784,2.60172046977676,0.19682463140885398,2.7846712205603286,2.3049556022992737,5,1.1521196824970277e-08,1.1716125096007557e-08,2.7897345240792986e-09,1.587909761964574e-08,8.791040784839871e-09,5,0.03125
7869120.0,25.0,24.0,2.0,28,23,5,33.8,31.0,5.540758070878027,43,30,5,58.8,56.0,7.120393247567159,71,54,5,2.554917267705623,2.5564870953061978,0.20116067331981577,2.7358964926972535,2.2442257992343486,5,1.15141244362011e-08,1.168697146265938e-08,2.782172986625786e-09,1.5878540580223007e-08,8.810899383554431e-09,5,0.03125
8188640.0,22.8,22.0,1.6431676725154984,25,21,5,32.0,30.0,5.787918451395112,41,26,5,54.8,54.0,5.890670590009257,63,48,5,2.505252560996572,2.5114548113882904,0.20551729440123473,2.687056187481678,2.183615854318711,5,1.150654344725367e-08,1.165695348346363e-08,2.7747607198898625e-09,1.587795543287137e-08,8.830856648770028e-09,5,0.03125
8521134.0,21.2,21.0,1.9235384061671343,24,19,5,27.8,25.0,6.1400325732035,37,22,5,49.0,49.0,6.164414002968976,57,43,5,2.4558159277883447,2.466741307449239,0.2098760735949061,2.638283069998786,2.12331006459577,5,1.1498718606598807e-08,1.1625865061430546e-08,2.7672761546667015e-09,1.587730453216379e-08,8.851388921241048e-09,5,0.03125
8867129.0,19.8,20.0,2.9495762407505253,23,15,5,24.0,25.0,4.636809247747852,30,18,5,43.8,47.0,6.340346993658944,50,36,5,2.4067481138704547,2.4224661832698935,0.21421754062900494,2.5897142465754692,2.0634963605559005,5,1.149053805698601e-08,1.1593852936391759e-08,2.7599258771049124e-09,1.5876630942107163e-08,8.871915801888526e-09,5,0.03125
9227173.0,18.2,17.0,2.6832815729997477,22,16,5,21.8,23.0,4.43846820423443,26,15,5,40.0,43.0,6.244997998398399,45,31,5,2.3581916933161033,2.3787500250857643,0.2185216127146651,2.541489906547404,2.0043640440092765,5,1.1482028759987728e-08,1.1560912140941566e-08,2.7526560064500284e-09,1.5875927112242115e-08,8.892769763009813e-09,5,0.03125
9601835.0,15.8,15.0,3.1144823004794877,21,13,5,17.8,19.0,4.207136793592526,23,13,5,33.6,34.0,6.024948132556827,40,27,5,2.3102896855457917,2.335713340487215,0.22276798893118704,2.4937521036604395,1.946101627783873,5,1.1473246302857411e-08,1.1526852142057765e-08,2.74543676222068e-09,1.587520810124335e-08,8.913949123975825e-09,5,0.03125
9991710.0,12.2,11.0,3.03315017762062,17,9,5,14.2,15.0,2.7748873851023212,17,10,5,26.4,26.0,5.128352561983234,33,21,5,2.2631824102390974,2.293475033249677,0.22693565157361423,2.446642732831124,1.888893623800643,5,1.146395413048047e-08,1.1491738665995582e-08,2.738467951079121e-09,1.587447523888065e-08,8.935455906957077e-09,5,0.03125
10397416.0,10.4,9.0,3.714835124201342,17,8,5,10.6,10.0,2.8809720581775866,14,7,5,21.0,18.0,6.0,31,16,5,2.2170094177461857,2.2521515070016194,0.2310063293674115,2.400302463720094,1.8329187314655588,5,1.1454348386077193e-08,1.1455713381491896e-08,2.7316749727393066e-09,1.5873747893755773e-08,8.956779079635418e-09,5,0.03125
10819595.0,9.2,8.0,3.3466401061363023,15,7,5,7.4,7.0,2.3021728866442674,11,5,5,16.6,16.0,2.9664793948382653,21,14,5,2.17190537442555,2.211855504492864,0.23496249671687208,2.354869187280317,1.7783472546334274,5,1.1444545995673508e-08,1.1418785261183088e-08,2.724931271080123e-09,1.587301854759148e-08,8.978669896403494e-09,5,0.03125
11258915.0,7.2,7.0,2.280350850198276,11,5,5,4.2,4.0,1.9235384061671346,7,2,5,11.4,10.0,2.5099800796022267,15,9,5,2.1279985523969227,2.172694771299262,0.23878807466800647,2.3104762421771343,1.725338694681741,5,1.143415068572032e-08,1.1380706440349639e-08,2.7185509278193853e-09,1.5872301722477508e-08,9.000439912764524e-09,5,0.03125
11716075.0,5.4,4.0,2.1908902300206643,9,4,5,2.2,2.0,0.8366600265340756,3,1,5,7.6,7.0,2.701851217221259,12,5,5,2.085408621395954,2.134767336392632,0.2424690600466856,2.2672505091474764,1.6740390585359803,5,1.1423480103819182e-08,1.134139143085362e-08,2.7122851548563667e-09,1.587159437729996e-08,9.022713437026267e-09,5,0.03125
12191796.0,4.4,4.0,1.6733200530681511,7,3,5,1.8,2.0,0.8366600265340756,3,1,5,6.2,6.0,1.6431676725154984,9,5,5,2.0442473874960583,2.0981671948195015,0.2459940399362985,2.225311991992749,1.624580175294998,5,1.1412580002542771e-08,1.1301458101567132e-08,2.7063270217003745e-09,1.5870911377017904e-08,9.044727956966251e-09,5,0.03125
12686834.0,3.2,3.0,1.0954451150103321,5,2,5,1.4,1.0,1.1401754250991378,3,0,5,4.6,5.0,0.5477225575051662,5,4,5,2.0046165518578745,2.062983006986518,0.24935465609887034,2.1847712403720028,1.577076743054544,5,1.140123351958636e-08,1.126052113675634e-08,2.700721883198146e-09,1.587025040670663e-08,9.067077653466512e-09,5,0.03125
13201973.0,2.8,3.0,0.8366600265340756,4,2,5,1.2,1.0,1.3038404810405297,3,0,5,4.0,4.0,0.7071067811865476,5,3,5,1.9666059773264224,2.029290932563154,0.2525453031472666,2.145728890484632,1.531626045587742,5,1.1389554834839347e-08,1.1218336779490634e-08,2.695401373809493e-09,1.5869615607899885e-08,9.089392332368193e-09,5,0.03125
13738028.0,2.0,2.0,0.7071067811865476,3,1,5,1.0,1.0,1.224744871391589,3,0,5,3.0,3.0,0.7071067811865476,4,2,5,1.9302931568050539,1.997156926069971,0.2555633734838381,2.1082743610854235,1.4883067495552762,5,1.1377676835638735e-08,1.1175486757318634e-08,2.6903535018061507e-09,1.586901071861326e-08,9.111897095844097e-09,5,0.03125
14295850.0,2.0,2.0,0.7071067811865476,3,1,5,0.8,1.0,0.8366600265340756,2,0,5,2.8,3.0,0.4472135954999579,3,2,5,1.8957423406736116,1.966635755345033,0.25840923937748445,2.0724847456144704,1.4471782585208324,5,1.1365190017611839e-08,1.1131820684368843e-08,2.6859542845093845e-09,1.5868444784743404e-08,9.134337611300888e-09,5,0.03125
14876321.0,2.0,2.0,0.7071067811865476,3,1,5,0.6,0.0,0.894427190999916,2,0,5,2.6,3.0,0.5477225575051661,3,2,5,1.8630032871437323,1.9377666017302426,0.2610855586024616,2.038424523584217,1.40828104732672,5,1.135253609921192e-08,1.1087084431600577e-08,2.681744033950432e-09,1.5867906502812975e-08,9.156826855481262e-09,5,0.03125
15480361.0,1.8,2.0,0.4472135954999579,2,1,5,0.6,0.0,0.894427190999916,2,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.8321134419864387,1.9105850441939165,0.26359812258650495,2.0061445716681976,1.3716366324166855,5,1.1339640865906094e-08,1.1041568452431618e-08,2.6779597517347765e-09,1.58673994028043e-08,9.179038674949462e-09,5,0.03125
16108928.0,1.8,2.0,0.4472135954999579,2,1,5,0.6,0.0,0.894427190999916,2,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.803095334972311,1.8851103380251317,0.2659546306619181,1.9756820261560166,1.337248242532824,5,1.132648229825052e-08,1.0995484842739457e-08,2.67462482596053e-09,1.5866925753184438e-08,9.201389818443652e-09,5,0.03125
16763018.0,1.8,2.0,0.4472135954999579,2,1,5,0.6,0.0,0.894427190999916,2,0,5,2.4,2.0,0.5477225575051661,3,2,5,1.775957122711392,1.8613495288093065,0.2681643876532366,1.9470602946439166,1.3051019555231607,5,1.1313077195171843e-08,1.094879688100402e-08,2.671762251258658e-09,1.5866488960065002e-08,9.223448840534528e-09,5,0.03125
17443666.0,1.8,2.0,0.4472135954999579,2,1,5,0.2,0.0,0.447213595499958,1,0,5,2.0,2.0,0.0,2,2,5,1.7506903044786317,1.8392977139326274,0.2702371852448295,1.9202889736515414,1.2751678203532077,5,1.1299371408164372e-08,1.0901226243377006e-08,2.6693745927468507e-09,1.5866087632689876e-08,9.24537519098657e-09,5,0.03125
18151951.0,1.8,2.0,0.4472135954999579,2,1,5,0.2,0.0,0.447213595499958,1,0,5,2.0,2.0,0.0,2,2,5,1.7272815741459215,1.8189381257319728,0.27218570284542115,1.8953641118381317,1.2474011377269068,5,1.1285403878469651e-08,1.0852711548592527e-08,2.667487900428404e-09,1.5865721555426627e-08,9.267145832796063e-09,5,0.03125
18888995.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.7057002819272316,1.8002429251952703,0.2740219066808471,1.872268722361432,1.2217441877099102,5,1.1271273020855283e-08,1.0804140309447434e-08,2.66610968732275e-09,1.586538925513801e-08,9.288675792034291e-09,5,0.03125
19655965.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6859043247489531,1.7831737205048397,0.2757577481777697,1.8509733593765763,1.1981278289218131,5,1.125699193860127e-08,1.0755483383851111e-08,2.6652112572935597e-09,1.5865090046891558e-08,9.309904150651298e-09,5,0.03125
20454078.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6678433676097968,1.7676823502531032,0.27740554496138997,1.8314368054190682,1.1764730950115043,5,1.1242632219323108e-08,1.0706711658568636e-08,2.664830510727993e-09,1.586482225187352e-08,9.330773630320944e-09,5,0.03125
21284598.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6514521478222726,1.7537119032856212,0.2789751359166554,1.8136071230424207,1.1566931385175216,5,1.1228186953044227e-08,1.0657719305913546e-08,2.6649566539775754e-09,1.586458369169047e-08,9.351300355138048e-09,5,0.03125
22148840.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6366581284561803,1.7411976787906052,0.28047555478961683,1.7974226104349849,1.138694714157415,5,1.1213641365969686e-08,1.0608633970629697e-08,2.6655745737539762e-09,1.5864373470668825e-08,9.37127978663217e-09,5,0.03125
23048174.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6233831486845205,1.7300682981721576,0.28191507793351994,1.7828130007662075,1.1223798223070633,5,1.119915970396136e-08,1.0559724528965516e-08,2.6666085289815087e-09,1.586418952755972e-08,9.391217311433707e-09,5,0.03125
23984024.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6115428149691275,1.7202468791773184,0.2833004049784444,1.7696991862214717,1.107647221793226,5,1.1184579344219258e-08,1.0511044541048686e-08,2.668197607938707e-09,1.5864029327544373e-08,9.410383763744951e-09,5,0.03125
24957874.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.6010483101201813,1.7116523044582164,0.28463696572179537,1.7579970163385978,1.0943938492874108,5,1.117010306146981e-08,1.0462837792835213e-08,2.6702085566598904e-09,1.5863891411394172e-08,9.429001745187506e-09,5,0.03125
25971266.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.591807088536862,1.7042002045449869,0.28592852182105943,1.7476155388100942,1.0825160761508397,5,1.1155707852319927e-08,1.0415081758257156e-08,2.6726356670681364e-09,1.5863773435961577e-08,9.44706545112609e-09,5,0.03125
27025805.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5837255672662,1.697810747683346,0.2871779392948184,1.7384586085414293,1.0719109108199274,5,1.1141518312998728e-08,1.0367870060575706e-08,2.6754005235845817e-09,1.5863673103741787e-08,9.464720737223043e-09,5,0.03125
28123164.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5767075604929108,1.6923908751548968,0.28838612545267317,1.7304310108581702,1.062476983600069,5,1.1127531762077326e-08,1.0321587217974782e-08,2.6785274615742084e-09,1.5863589009268e-08,9.481621143854706e-09,5,0.03125
29265079.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5706581842957092,1.687851607193765,0.28955334125318266,1.7234367140539266,1.0541155349349356,5,1.1113784659800864e-08,1.027613944282895e-08,2.6819563581299593e-09,1.5863518942361153e-08,9.498034375408863e-09,5,0.03125
30453361.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5654845935481405,1.6841072648956457,0.2906792491958294,1.7173801269961668,1.046731129792425,5,1.1100302203832792e-08,1.0231731814083968e-08,2.6856712240287227e-09,1.5863461077118948e-08,9.513613492884937e-09,5,0.03125
31689891.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.561096673432547,1.6810743028097233,0.29176290859306264,1.7121675477232958,1.0402324123044848,5,1.1087170982682011e-08,1.0188584921942036e-08,2.6895950390021316e-09,1.5863413855300724e-08,9.528699619006027e-09,5,0.03125
32976629.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5574079060310013,1.6786720241452793,0.2928029741979953,1.7077081330135442,1.034532601715192,5,1.1074372113112475e-08,1.0146671197638627e-08,2.6937182588198496e-09,1.5863375622242597e-08,9.542999179758973e-09,5,0.03125
34315614.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.55433618211769,1.6768234257253651,0.2937978752210051,1.7039150172364763,1.0295499771728034,5,1.106202080589296e-08,1.0106202039801861e-08,2.6979559768577786e-09,1.58633450486649e-08,9.556584125736228e-09,5,0.03125
35708968.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5518044042640604,1.675455578364216,0.29474598004100105,1.7007062125427026,1.0252081768515082,5,1.105014142737248e-08,1.0067173611955988e-08,2.7022638700440252e-09,1.5863320823170352e-08,9.569558258142344e-09,5,0.03125
37158897.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5497409721319695,1.6745002559266298,0.29564572226918995,1.6980052011004823,1.0214364348799316,5,1.1038733375760436e-08,1.0029837719684868e-08,2.706618975880191e-09,1.58633018886103e-08,9.581661164011941e-09,5,0.03125
38667698.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5480801128543213,1.673894177481881,0.29649573924768946,1.695741728523247,1.0181696569185132,5,1.1027797340420192e-08,9.994156713084474e-09,2.71099473038235e-09,1.5863287224389672e-08,9.593036028998797e-09,5,0.03125
40237763.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5467620071329053,1.6735792824384186,0.2972949187942237,1.6938518465097534,1.015348433949977,5,1.1017375250364831e-08,9.960295911601724e-09,2.7153448424601703e-09,1.58632760294725e-08,9.603822243504083e-09,5,0.03125
41871580.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5457328611838235,1.673502827670784,0.2980424956602311,1.692278387244023,1.0129189324992869,5,1.1007541622484363e-08,9.928172546891713e-09,2.719593438700566e-09,1.5863267586656634e-08,9.613883661481597e-09,5,0.03125
43571735.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5449447732678665,1.673617484932023,0.2987380639562448,1.6909706412206533,1.010832712957104,5,1.0998295683205989e-08,9.897977119596645e-09,2.7237209264753867e-09,1.5863261308476586e-08,9.623061925324617e-09,5,0.03125
45340925.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5443555862910336,1.6738811539617526,0.29938164577820636,1.6898845390139299,1.0090464508778512,5,1.0989596732520063e-08,9.86965659486299e-09,2.7277204197838262e-09,1.586325668796839e-08,9.631737381243945e-09,5,0.03125
47181951.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5439285204067978,1.6742569061559205,0.2999736460225214,1.6889820052839253,1.0075216284671884,5,1.0981469942278263e-08,9.843240205072195e-09,2.7315611910286377e-09,1.5863253349276854e-08,9.639547335404957e-09,5,0.03125
49097730.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5436319042904192,1.6747127585607156,0.3005149098924683,1.6882308764220946,1.006224155822976,5,1.0973967757273798e-08,9.81878336035932e-09,2.7351832287691513e-09,1.586325096964517e-08,9.646869583647632e-09,5,0.03125
51091297.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5434386952365404,1.6752213605182253,0.3010066640758778,1.6876040823316019,1.005123980618819,5,1.0967030042379124e-08,9.796150425213647e-09,2.738607154533894e-09,1.5863249298872675e-08,9.653434769124336e-09,5,0.03125
53165811.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5433261080888163,1.6757597359785714,0.30145053257648363,1.687079412715175,1.0041946833923745,5,1.0960685036538269e-08,9.775447286297512e-09,2.741796614781461e-09,1.5863248144723435e-08,9.657968288348892e-09,5,0.03125
54234445.0,1.8,2.0,0.4472135954999579,2,1,5,0.0,0.0,0.0,0,0,5,1.8,2.0,0.4472135954999579,2,1,5,1.5432939540806678,1.6760340034160535,0.3016551021816072,1.6868494938172112,1.0037867529340143,5,1.0957651551462808e-08,9.765649644779861e-09,2.7433437548294164e-09,1.5863247713445042e-08,9.658945688820293e-09,5,0.03125


==> data/thm2_new/evolution_d_5_alpha_0.0625.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,51.8,53.0,2.683281572999747,55,49,5,48.2,47.0,2.683281572999747,51,45,5,100.0,100.0,0.0,100,100,5,4.966753947169987,4.967665232090422,0.006149134602371512,4.974910888186874,4.95901729020759,5,0.5352677784164068,0.5080792448104176,0.0982793790449046,0.6663355352806856,0.4317484888308295,5,0.0625
1.0,51.8,53.0,2.683281572999747,55,49,5,48.2,47.0,2.683281572999747,51,45,5,100.0,100.0,0.0,100,100,5,4.966584331260158,4.967294023845446,0.006053066065179392,4.974890787059234,4.959241162506302,5,0.5179089091173127,0.4932878225820277,0.09629430624034582,0.6467491698007449,0.41806725345531914,5,0.0625
5.0,51.8,53.0,2.683281572999747,55,49,5,48.2,47.0,2.683281572999747,51,45,5,100.0,100.0,0.0,100,100,5,4.965849939081563,4.965605927388577,0.005679823341854869,4.974702137113326,4.9602127918558,5,0.45397100629991954,0.43849414609266935,0.08938614847258504,0.5749744539738229,0.3668359188974356,5,0.0625
9.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.965000717072088,4.963566054395924,0.0054245124178504914,4.974304136911155,4.9611668245635565,5,0.39755640353673377,0.38837615878174475,0.08332929960240772,0.511172270995341,0.3185792995005103,5,0.0625
13.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.96395751310867,4.962029695833939,0.005431771690396735,4.973630129756755,4.960873442567148,5,0.3475777026381841,0.3430233208469116,0.07805819242021493,0.45463400526121867,0.26883488498836544,5,0.0625
17.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.962572941762248,4.960599206095584,0.005784342968461114,4.972578894376467,4.958515116279046,5,0.3036716227502119,0.301564056828744,0.0735224483674774,0.4044425622111635,0.22632835584625685,5,0.0625
21.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.960806304881593,4.960105872329724,0.006400272593724481,4.971068614237794,4.95543498975679,5,0.2643644889581747,0.26389988097713135,0.06878336283864088,0.3586992914483169,0.18981360777430237,5,0.0625
25.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.958606353275603,4.9592962112430925,0.007181723087075726,4.969097592989796,4.951529421566723,5,0.22926308059067213,0.22998624788534916,0.06405949565158485,0.31727060778244326,0.15816216030970578,5,0.0625
29.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.955959941661301,4.957949413324278,0.00799141192685009,4.966655750652823,4.947328217968759,5,0.197552605214487,0.19887083947525547,0.05891063032486597,0.27854116468880236,0.1307767935247528,5,0.0625
33.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.952913950116332,4.956065721381566,0.008700633096284008,4.9636970100237745,4.942960600410322,5,0.1692060623481329,0.1706389367712696,0.05341877775391091,0.24260672871327146,0.10741641849294965,5,0.0625
37.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.949526696921146,4.953631581762901,0.009253678693335219,4.960314670252584,4.938520940207706,5,0.1442150841595498,0.14537932348719865,0.04795014045951365,0.21019963960479493,0.08794343511642608,5,0.0625
41.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.945903819625561,4.950616569489954,0.009627482005174189,4.956600566668261,4.934120774265488,5,0.12218837941217667,0.12278493000131556,0.04259517353170963,0.18115066490602244,0.07174388551113095,5,0.0625
45.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.9421156595149975,4.946966880357069,0.009829299593027642,4.952686096627426,4.92981930856282,5,0.10304032391668956,0.10319555556645126,0.03747403436015364,0.15522594392719918,0.0583305396183166,5,0.0625
49.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.938232445960431,4.943061398540798,0.009859618223523069,4.948654816931496,4.925685990266355,5,0.0865032209945346,0.0863315220269967,0.03263765880375922,0.13222361164239024,0.04731419566198588,5,0.0625
53.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.934335306092573,4.93902607487574,0.009733906995534253,4.944588647648669,4.921767111347143,5,0.07231898437014894,0.0718764628337523,0.028165738317579014,0.11198212379606869,0.03829885105653312,5,0.0625
57.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.9304631541475725,4.934917223892607,0.00948185124643803,4.94053355602876,4.9180751816550465,5,0.060259222892040144,0.05961083391938802,0.02411223657502893,0.09441262312921973,0.031039486597626943,5,0.0625
61.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.926690857095457,4.930873858279075,0.009136911705810947,4.936568880189902,4.9146457576426235,5,0.050053107811406594,0.04922048953251566,0.020465407373552905,0.07922298807029601,0.025199010793668014,5,0.0625
65.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.923056978413859,4.9269097377255635,0.00872365415107058,4.932749981493709,4.911488918779377,5,0.04149890432942608,0.040526147428297854,0.01728691930006998,0.06629504484672268,0.020476711457064898,5,0.0625
69.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.919598965763159,4.923080554064354,0.008258917796215405,4.92911484989452,4.908617433141716,5,0.034384678077850714,0.03332113554226598,0.014501563892181346,0.05533756934763985,0.016734338963762627,5,0.0625
73.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.916339475246234,4.919419626330679,0.0077678119349195475,4.925681869192005,4.906022953825433,5,0.028496314081392183,0.02740645707712505,0.012078502034163564,0.04608563325827214,0.013779994116937162,5,0.0625
77.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.913289821887276,4.915748035226546,0.007272023882711402,4.922471200036729,4.903693674086395,5,0.023654686217285236,0.022554605565578645,0.010006782162512608,0.03835284939899047,0.011454967919792582,5,0.0625
81.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.910462629405881,4.912176752205935,0.006796268704531083,4.919496515572696,4.901613636585616,5,0.019695096210489767,0.018597619787927035,0.008248854263785667,0.03191820024876328,0.009629020629534236,5,0.0625
85.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.907854090665943,4.908812226307932,0.0063530855727775655,4.916754270947045,4.899764577881552,5,0.01646926814008607,0.015386364664258944,0.00677367916773182,0.026607762963072396,0.008202971319613275,5,0.0625
89.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.905459413517716,4.90567005065171,0.005955820995302224,4.914240662233539,4.8981286169781795,5,0.01384609289808764,0.012793822409133921,0.005543479044880031,0.022236907192516784,0.007085846779514991,5,0.0625
93.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.90327543106617,4.902754445151197,0.00561514579205139,4.911948618557725,4.8966883621373025,5,0.011723862778465793,0.010707920921989923,0.00452884520561752,0.01865594564286219,0.006210378249456275,5,0.0625
97.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.901292758057616,4.900067040028362,0.0053368304251028165,4.909868552578985,4.895427352223546,5,0.010012251592618492,0.009219599584944215,0.0037014206170217327,0.015736575475416403,0.005521226406689858,5,0.0625
101.0,51.6,53.0,2.966479394838265,55,48,5,48.2,47.0,2.683281572999747,51,45,5,99.8,100.0,0.44721359549995715,100,99,5,4.899504022721589,4.897903970808989,0.0051224844621814624,4.907987816376986,4.89432402371348,5,0.0086360752441569,0.008265939231987374,0.00303402672572407,0.013367346569037403,0.004979020031147847,5,0.0625
109.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.896459735028207,4.895630898113639,0.004866915054518495,4.90477004015975,4.892526109387401,5,0.006651418461928878,0.006446161431300825,0.0020897068920765175,0.00991787810513368,0.004209207078035673,5,0.0625
117.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.894024715693581,4.892931264350612,0.004803382600364809,4.902190235795523,4.889990794292187,5,0.005381636302657285,0.004907884041667985,0.0015291943252835252,0.00769044237255362,0.0037138904401458,5,0.0625
125.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8920981233257015,4.8904997718193615,0.004863129839027174,4.900138857286241,4.88724186356728,5,0.004567655725827036,0.003935592803250726,0.0012208796959599423,0.006261090141612471,0.0033826391826672145,5,0.0625
133.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.89058402244223,4.889439078887308,0.004989204927364285,4.898518584345379,4.885050494159368,5,0.004040940702511373,0.003343858757887951,0.0010603983494212484,0.0053432673031111235,0.003151432344589762,5,0.0625
141.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.889404754582254,4.888907689256255,0.00513904648798032,4.897246149409668,4.883320399973413,5,0.003693481667075701,0.0030305202368692994,0.0009773229124009188,0.00477642505164151,0.002933125133085189,5,0.0625
149.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.888494227843653,4.8885322193113065,0.005286224634276522,4.896251397257252,4.881972041623346,5,0.003457596669302767,0.002837212748396955,0.000930857321088936,0.004581191568287106,0.002684777633219206,5,0.0625
157.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.887798473909879,4.888287920227786,0.005419309893406497,4.895476561507103,4.880931313926874,5,0.0032910470691906385,0.0027209098613480364,0.0009009855770608162,0.004431024213723244,0.0025223069389903935,5,0.0625
165.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.887269966495974,4.888136072370103,0.00553630287757773,4.894876326167022,4.88013101007502,5,0.00316721238058022,0.002619229918731445,0.0008791068248016351,0.0043091431181019185,0.0024124244628778947,5,0.0625
173.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886873136088777,4.888048909032959,0.005637504577127723,4.894415644537961,4.879521154032513,5,0.003069912663343466,0.002526637100687081,0.0008623961325433802,0.004207034619881709,0.0023344173893370896,5,0.0625
181.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886576632106693,4.888005782732674,0.0057211828808192994,4.894061153704137,4.879061292690419,5,0.002989422183823422,0.0024411776287615937,0.000848052898715322,0.004116493134297371,0.002276400062366078,5,0.0625
189.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886359115217828,4.887998252054866,0.005788830633163299,4.89378873342695,4.878719008307219,5,0.0029194545288621456,0.0023724001497726077,0.0008348192114528806,0.004032467254485019,0.002230956838403484,5,0.0625
197.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886201303990744,4.888015406779713,0.005842564322144713,4.893578177503207,4.878468519174928,5,0.0028560985900056104,0.002322841587152716,0.0008218157944913753,0.003951367312015976,0.0021930548350289694,5,0.0625
207.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886067417238552,4.888060360273931,0.0058938775059622734,4.89338237438513,4.878254173336187,5,0.0027832153386548966,0.0022661159715530654,0.0008065880482196157,0.0038548308552756004,0.002152105283854619,5,0.0625
219.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885972127818031,4.8881376115084665,0.005940535806805219,4.893219345815412,4.878093332640375,5,0.0027021106778364595,0.002202991791184925,0.0007894437969083345,0.003744206414735977,0.002093396172058562,5,0.0625
231.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885926620045707,4.888227060246161,0.0059724847119867865,4.893111509799285,4.878012971094043,5,0.002625291937683457,0.00214373584782544,0.0007726930827061442,0.003638004717989922,0.0019979622943379514,5,0.0625
243.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885913852485761,4.888322744433977,0.005992678197439434,4.893039664011377,4.877989390031597,5,0.0025516341389050052,0.0020870388941755602,0.0007559561143954005,0.0035348719987655978,0.0019083901574920732,5,0.0625
255.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8859234149665784,4.8884192147411705,0.006002223027262554,4.892992021668492,4.878010765774435,5,0.0024813364377514044,0.0020322719162885255,0.0007401662988058532,0.0034351857096496935,0.0018239289750559468,5,0.0625
267.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885945764720407,4.888512879795153,0.006006264946706264,4.892959982466731,4.878055137697509,5,0.0024137976557725865,0.001979150654852515,0.000724989439843725,0.003338628189079191,0.001744403764547417,5,0.0625
279.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885975151290223,4.888600688687614,0.006007427422839678,4.892937706501343,4.8781111984939605,5,0.002349145780117203,0.0019275670744120243,0.0007107098683632008,0.0032462383729129256,0.001669775074068203,5,0.0625
291.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886007569088297,4.888674565969426,0.006004076940584955,4.892921302977007,4.878178638401274,5,0.002287272285971755,0.0018904512352539084,0.0006970320388991555,0.003156760067351718,0.001600141111109167,5,0.0625
303.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8860402877434925,4.888739430054859,0.005998713024338823,4.892908989768062,4.878249546529845,5,0.002227676470661108,0.001857682224723772,0.0006837638938741689,0.003070030071707989,0.0015344809647268192,5,0.0625
319.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886084424079246,4.8888163101697595,0.005989468528111291,4.892895335998495,4.878348113402694,5,0.002151375915531653,0.0018151464416484137,0.0006665135110329992,0.002958496363225426,0.0014527126242462527,5,0.0625
335.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886129320770952,4.888882907158459,0.005980198961119861,4.892882337574234,4.878446954111863,5,0.0020788539294417777,0.0017738895211011946,0.0006502947722007767,0.002852736014599921,0.0013769159269138383,5,0.0625
351.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886170157397318,4.8889333811728575,0.005967936792034229,4.892869131518127,4.878544463071119,5,0.0020096649337669327,0.0017341430832335859,0.0006343971895859119,0.002751204929988995,0.0013069210298059769,5,0.0625
367.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886212772661884,4.88897642418205,0.00594776584917616,4.892854330478677,4.878658721097116,5,0.0019438741493578986,0.0016961673411939107,0.0006193462111106005,0.002653600450007952,0.0012415983635213953,5,0.0625
383.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8862510435305975,4.889009597116187,0.005927247272233716,4.892838618383629,4.878770821229393,5,0.0018809736613826938,0.0016593545838860407,0.0006049566233871475,0.0025598014110941934,0.0011803374733932496,5,0.0625
399.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886286407120194,4.889037837358458,0.005907535692508923,4.8928237011975675,4.878879712420441,5,0.00182078634961555,0.0016236141390925096,0.0005909746333691303,0.002469654547874133,0.0011231220690545894,5,0.0625
418.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88632279585374,4.889063401325145,0.005885788569243746,4.892805377742388,4.878999697115626,5,0.0017527407250798467,0.0015825164933927296,0.0005746871720169648,0.0023671293090279594,0.001060063370223805,5,0.0625
438.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886357470450852,4.8890945282024045,0.005864726734222866,4.8927838221412685,4.879119096398244,5,0.0016844026065816226,0.0015407605975559023,0.0005580742447416496,0.002263489632127153,0.0009979108610449455,5,0.0625
458.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886387755611375,4.889120918544294,0.005846870890006198,4.892768802285781,4.87922929743698,5,0.0016194904701989827,0.001500489637494685,0.0005419065238222278,0.00217635354636407,0.0009404506743680059,5,0.0625
478.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886413282378739,4.889140114507506,0.005829742670319127,4.892753992169584,4.879334011912543,5,0.0015577951434212812,0.0014616501302540702,0.0005265004711581519,0.002105829869150381,0.0008871318343805122,5,0.0625
498.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886436137888307,4.88915988488755,0.005814307641306938,4.892738552517978,4.879433129203159,5,0.001499194336631347,0.0014241703803986204,0.0005114441369316944,0.0020380869682189,0.0008384530570922786,5,0.0625
521.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8864573850996695,4.889177721484552,0.005798710811630747,4.8927189644427775,4.879536923332823,5,0.0014354162282212777,0.0013826779215921708,0.0004948969317835917,0.00196351619556901,0.0007870968122531994,5,0.0625
545.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8864758043008365,4.889188755235739,0.0057853858876303855,4.89269680246805,4.879635874657145,5,0.0013733336598100495,0.0013411493875567142,0.00047921750052233326,0.0018884801414521927,0.000737965405390842,5,0.0625
569.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886492140101778,4.889194694426539,0.005773583658303756,4.892672334621887,4.87972247143961,5,0.0013150944958794898,0.0013023021639933419,0.00046446029222142683,0.0018168707748377477,0.0006927598862521041,5,0.0625
593.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886514427636639,4.88920238231951,0.005758402433712948,4.892646038863482,4.8798008757277245,5,0.0012610225934703827,0.001268082129435439,0.000450278753232582,0.0017484688368758455,0.0006517800824353194,5,0.0625
619.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886543605947648,4.889213422793931,0.005735759642585732,4.8926154191165,4.879890741745713,5,0.0012074594502574272,0.0012339816858254527,0.0004369935016866589,0.0016797633326146228,0.0006113052079038627,5,0.0625
647.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886572155897508,4.889217240790017,0.00571532292408204,4.892583230749647,4.879981054136659,5,0.001153242875767122,0.0011988013493690918,0.0004231784527496947,0.0016097162652579631,0.0005717994130628558,5,0.0625
675.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8865971296001876,4.8892133998211715,0.005698444911345069,4.892557041160191,4.880064380899801,5,0.0011022863589631468,0.0011651335758161327,0.0004099603692663939,0.0015433280207565604,0.0005355557749213044,5,0.0625
703.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88661885717294,4.889205543460556,0.0056844145451012094,4.892531047193694,4.880139552760375,5,0.0010543688950224491,0.0011329179642290271,0.0003973746568192816,0.0014803863345465712,0.0005024022947630671,5,0.0625
735.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886639468270182,4.88919197811688,0.005670861029783097,4.8924994620322275,4.880216914835829,5,0.0010030348685658489,0.0010977710339585118,0.0003837907106333411,0.0014124063216293158,0.0004677405113956065,5,0.0625
767.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8866558373227615,4.889175686402851,0.005658114518525243,4.892465612910627,4.880290542252021,5,0.0009553982910880425,0.0010640440241684492,0.00037127210095581084,0.0013487682393667501,0.0004362787191563483,5,0.0625
799.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886666688486736,4.889159530515639,0.0056473903814470835,4.8924296944909536,4.880355321630718,5,0.0009112116645335112,0.0010320755138905186,0.0003597423877565813,0.0012890898065634046,0.00040759531718294215,5,0.0625
834.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886672762442293,4.889139273676431,0.0056384362426759056,4.892388180812495,4.880414646667625,5,0.0008661013172827945,0.000998805239003898,0.00034785986904336765,0.00122775056332563,0.0003789724461087078,5,0.0625
870.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886674502970084,4.889117572301286,0.0056311840168948675,4.892343395397607,4.880467216461895,5,0.0008227888804077912,0.0009663160177699455,0.00033627998556935175,0.0011686556958891588,0.0003521817501566907,5,0.0625
906.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886673369390762,4.889094575278801,0.005627273720097402,4.892296960498292,4.880510536285659,5,0.0007821996327793271,0.0009354590813404412,0.0003252029910745911,0.0011133340319048571,0.0003277854646788655,5,0.0625
946.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886671355490575,4.8890670667975415,0.005626903174080346,4.892243755631714,4.880553308122886,5,0.000740812730150233,0.0009029945416700666,0.0003140564470146354,0.001056282384844287,0.00030316419537379676,5,0.0625
986.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886666385464973,4.889039282991771,0.005630457441697542,4.892189123891998,4.88058544909692,5,0.00070265194904158,0.0008662333423443116,0.00030376864053804805,0.001003594233023561,0.0002808663666899389,5,0.0625
1028.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88666657874055,4.8890086897462055,0.005630214928022983,4.8921312677287725,4.880598498215609,5,0.0006660968681536402,0.0008187425990533045,0.0002941822751858574,0.0009538921977560163,0.0002596584140834195,5,0.0625
1072.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886668997650338,4.888976144450094,0.00563086664227265,4.892077953859877,4.880533624485257,5,0.0006309891650221986,0.0007720335854934209,0.00028466937304432393,0.0009066960851718729,0.00023971043075331466,5,0.0625
1117.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88666920539827,4.888942948733096,0.005637533549759147,4.892023129434949,4.880465018918074,5,0.0005979663353241505,0.0007278327018248189,0.0002755659991276562,0.0008624887645050355,0.0002213262685879817,5,0.0625
1165.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886667421251181,4.8889060428359,0.005647812724996306,4.891964304721468,4.88039064288942,5,0.0005656295371508467,0.0006846265363333562,0.00026653826818263796,0.0008188595322063718,0.0002036755428307669,5,0.0625
1214.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886660735100167,4.888862872428977,0.005662346361322988,4.891903940544431,4.880308607684576,5,0.0005359463682511975,0.0006441946653868082,0.00025819269513548896,0.0007777483971681653,0.000188101259663923,5,0.0625
1266.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886648557063377,4.88881512027735,0.005683686049671121,4.891840746376977,4.880210950899087,5,0.0005071291487155584,0.0006049329260038079,0.0002499937286684189,0.0007375871959410785,0.0001733699729217474,5,0.0625
1319.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886632206734427,4.888767113263364,0.005709757395138608,4.891777188587733,4.880105900272713,5,0.00048020450609507733,0.0005682385716409587,0.00024223682382906514,0.0007000087920502533,0.00015991128248459357,5,0.0625
1375.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886614308014938,4.888717129099469,0.005742894672083719,4.891726041814453,4.879992125635334,5,0.00045423751821868066,0.0005325755159589178,0.00023446760239032662,0.0006635845984250499,0.00014730227877094042,5,0.0625
1433.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886599716314897,4.888668953460912,0.005779255864508517,4.8917685461940135,4.879888818280242,5,0.0004300748507118893,0.0004992692608424173,0.0002269903255338844,0.0006364298077089595,0.00013576942019615697,5,0.0625
1493.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886587004504664,4.888621038247258,0.005808403950819307,4.891855710423966,4.879805980186432,5,0.0004075361901344157,0.00046830784466061185,0.0002200931062293864,0.000616058521049578,0.0001251238646355434,5,0.0625
1556.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886575617325586,4.888582399954167,0.005838675594092825,4.891941111925754,4.8797203870112815,5,0.0003861556947553337,0.00043912537381566533,0.00021338056433330464,0.0005960251522867259,0.00011547925366570705,5,0.0625
1621.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8865637657007195,4.888553571395017,0.0058707702480820636,4.892021513513934,4.879634915213413,5,0.0003661902294459999,0.00041208108590043077,0.00020700489769246642,0.0005768879026674279,0.00010673862605596347,5,0.0625
1689.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886559486086393,4.888525338433091,0.005892049542470386,4.892096431155761,4.879557057617227,5,0.0003476230955389457,0.00038677408482843057,0.00020123854179138803,0.0005584455666867795,9.858272628396235e-05,5,0.0625
1760.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886557842178717,4.88849751366074,0.005911933756819883,4.892172818632594,4.879489050394139,5,0.0003302189659233917,0.00036295304899623194,0.0001958181615183352,0.0005408843651991646,9.100311124750366e-05,5,0.0625
1833.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886556283131568,4.888456047769962,0.005927920874875936,4.892250267288798,4.879426440731889,5,0.00031417776175970155,0.0003408673617582702,0.00019070949937640547,0.000524098244148822,8.434571539512505e-05,5,0.0625
1909.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886560491902836,4.888409890647151,0.00593462881795516,4.892330514602371,4.879402279948567,5,0.00029927993839199096,0.00032013827142296925,0.00018611718502416097,0.0005090628965762662,7.819958619118559e-05,5,0.0625
1989.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886569100274314,4.8883622965550675,0.005944223227112669,4.892429343934347,4.879388418004094,5,0.0002854245034028471,0.00030182681709207634,0.00018181156315210311,0.0004948029054843968,7.24295922716942e-05,5,0.0625
2072.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886580902967781,4.888315905803046,0.005963294820179956,4.892552563228391,4.879371500030817,5,0.0002724726901025342,0.0002851330757775316,0.00017765517745978716,0.00048089758700081724,6.709252489523433e-05,5,0.0625
2158.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886598536923381,4.888271807825302,0.0059886400978589015,4.892692446891429,4.879364636852034,5,0.0002605361802451743,0.00026992133211628923,0.00017377970415151416,0.00046791684597383994,6.219601858903419e-05,5,0.0625
2248.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886615102233873,4.888227503756041,0.006019075809615188,4.892837366322652,4.879357540050247,5,0.00024922962110189605,0.0002556835719133497,0.00017002385806224774,0.00045530926702698124,5.7614390627616165e-05,5,0.0625
2341.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886629916555147,4.888183446301116,0.006051197487235877,4.892979659589771,4.8793494593759466,5,0.00023854529580754458,0.00024213872948655236,0.00016637851588980674,0.0004431148217789212,5.3373204956640844e-05,5,0.0625
2438.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886643310424378,4.888138860470553,0.0060861579939778315,4.893123684617246,4.879339848158318,5,0.00022840383200354946,0.00022956866585347393,0.000162762474661457,0.00043106049120326614,4.940718505812671e-05,5,0.0625
2539.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88665867427475,4.888093873343225,0.006127979332105791,4.893284029071809,4.879327671659475,5,0.0002187430546996925,0.0002181126189341612,0.00015906551314783012,0.00041882757039222036,4.569725652247272e-05,5,0.0625
2644.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8866732659940375,4.8880488288719,0.0061748480493746365,4.893450211607785,4.8793109087417585,5,0.00020953515324961076,0.00020734299573527663,0.00015539658489948014,0.00040678210756991127,4.22267901801003e-05,5,0.0625
2753.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8866869614066815,4.888003440065374,0.006225076782832168,4.893619449670002,4.879291194005036,5,0.00020072913110956138,0.00019711557832026845,0.0001517592929396929,0.00039494206482333747,3.8979596265743554e-05,5,0.0625
2867.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886699506923935,4.8879576381606675,0.006279690512176434,4.893793192546381,4.879269130909938,5,0.0001923279472401992,0.00018728347297245108,0.00014814984684405954,0.00038314403795279957,3.591482412888689e-05,5,0.0625
2985.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886710622986589,4.887910613515249,0.006338436769664008,4.893970628062028,4.8792442244211935,5,0.00018436304759833497,0.00017806304097751403,0.0001445163823708524,0.0003715277685913889,3.309562434900195e-05,5,0.0625
3108.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886720638601928,4.8878643706307106,0.006400498215430953,4.89415273627716,4.879216731707002,5,0.00017679844901314192,0.00016971877814402954,0.00014083080274596756,0.00035998376358060285,3.0455934015644228e-05,5,0.0625
3237.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886727485324526,4.887817467741201,0.006464727447800854,4.894341696121169,4.879186401864022,5,0.00016947847559071487,0.0001616836218335643,0.0001370368254907534,0.0003484126024688784,2.7946144128997846e-05,5,0.0625
3371.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886731445051726,4.887767009233845,0.006531572768633576,4.894533881242142,4.879153033681927,5,0.00016240560097987254,0.00015393556358394235,0.00013320841913817174,0.0003369308218292806,2.564096363459238e-05,5,0.0625
3510.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886736332177823,4.8877123975828916,0.00660509674788503,4.8947383749979565,4.879116944597205,5,0.00015560044231451787,0.0001466436703550582,0.0001292994357483623,0.00032546256434894767,2.3513723761302772e-05,5,0.0625
3655.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8867393582718766,4.887657068768862,0.006690403849896927,4.894953737750358,4.879061379323006,5,0.0001488851975572348,0.00013968363248683362,0.0001252089925872605,0.00031358095960003435,2.1499883855915417e-05,5,0.0625
3805.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886746381657211,4.887601534814842,0.0067882748405948,4.89519757050151,4.878999967015114,5,0.00014248344133112697,0.00013340544674262278,0.00012117006041844562,0.00030200775767913793,1.960986746904282e-05,5,0.0625
3962.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88675153190806,4.887545255845066,0.00689092676154776,4.8954444574857945,4.878932855719621,5,0.00013627219773146862,0.00012757998258515992,0.0001171236044134695,0.0002905655564950057,1.781707383798468e-05,5,0.0625
4125.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886753922266908,4.88748758031809,0.006995854089742514,4.895689409777659,4.8788616672127985,5,0.00013024276347970568,0.00012196483417707424,0.00011307839461815699,0.0002793131708296757,1.6141053347049492e-05,5,0.0625
4295.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886759101036922,4.887426979711106,0.007097926420843421,4.895938248132707,4.8788106808698535,5,0.00012447262818894976,0.00011643134365211208,0.00010925296129885405,0.00026888843596208046,1.4583140793117212e-05,5,0.0625
4471.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886765765812862,4.887368285981666,0.007199659858463848,4.896188240871801,4.878769977285397,5,0.00011893390758875862,0.00011101279290952378,0.00010554983471175057,0.0002590101234923712,1.315328486472887e-05,5,0.0625
4655.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886772124579743,4.887314310117485,0.007296829662322775,4.896426127641959,4.878740704021543,5,0.00011375977641374474,0.00010655188483395713,0.00010195926599093414,0.0002496451454285282,1.1835539543429202e-05,5,0.0625
4846.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886777364431509,4.887260000356057,0.007395683456462373,4.896660474232133,4.878699199721598,5,0.00010959261826485182,0.00010221224555415015,9.961022906450825e-05,0.0002434933856528597,1.060914004972784e-05,5,0.0625
5044.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886785363774661,4.887205499887048,0.007499205611901583,4.896896824425045,4.878654381828265,5,0.00010560485097981395,9.798981377893057e-05,9.72928683708974e-05,0.00023758889167686432,9.472332041485639e-06,5,0.0625
5250.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886793437787687,4.887150261887387,0.007605852165399799,4.897135777623615,4.87860985025941,5,0.0001016929938976592,9.383922359546972e-05,9.493769628624017e-05,0.00023163986389228863,8.417250163716037e-06,5,0.0625
5466.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886800428097418,4.887094373889718,0.007716247021897093,4.897378729929227,4.878564173776949,5,9.779443080631833e-05,8.969591246666084e-05,9.251915825645814e-05,0.000225567361714539,7.436948667423235e-06,5,0.0625
5690.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886806845449284,4.887038407745538,0.007828565872039886,4.897623041722009,4.878516593873442,5,9.39929053399677e-05,8.56075727085481e-05,9.009473512880178e-05,0.00021944145918001887,6.540954943007924e-06,5,0.0625
5923.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886812439044489,4.886982360406733,0.007943367211487758,4.897869352812395,4.878466684553048,5,9.032234439621434e-05,8.157114025092473e-05,8.768706809199579e-05,0.0002132462317094581,5.723190177452509e-06,5,0.0625
6166.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886816356034313,4.886925953321498,0.008061561506340607,4.898118263511623,4.878413372465712,5,8.669867805085743e-05,7.75648831233888e-05,8.523313798395575e-05,0.0002069362238006361,4.98012333622088e-06,5,0.0625
6418.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886817359648901,4.886864779446932,0.008182320183821605,4.898367975782891,4.878356373537738,5,8.313701091179856e-05,7.359834745809387e-05,8.275058406371824e-05,0.0002005938164467314,4.32764208583434e-06,5,0.0625
6681.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886816269779844,4.886801740427665,0.008306694015810268,4.898620034670523,4.878295150302824,5,7.96085773211468e-05,6.967530836081013e-05,8.020794494857808e-05,0.00019414281327803304,3.7537721282724084e-06,5,0.0625
6954.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886824530327542,4.8867389457198,0.008421927392793842,4.898872558897649,4.878229778192631,5,7.63612068028249e-05,6.581287164636405e-05,7.77863125954914e-05,0.00018766113267920382,3.238939881497033e-06,5,0.0625
7238.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88683326395729,4.886676509954404,0.008537761084958993,4.8991260772543175,4.878159761834649,5,7.318863214692119e-05,6.200063344421252e-05,7.534756340615776e-05,0.00018111687853199953,2.778524426337265e-06,5,0.0625
7534.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886840161893268,4.886614385973596,0.008656539828182567,4.899380488419249,4.878084605840526,5,7.004052572703236e-05,5.8263931358960015e-05,7.285898009163777e-05,0.00017451826404551546,2.3687214302085335e-06,5,0.0625
7842.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886845104521589,4.8865527579603585,0.008777966897708605,4.89963500051223,4.878004180054112,5,6.692528166755456e-05,5.4598391010107764e-05,7.033457277417418e-05,0.0001678932537812746,2.006793766848781e-06,5,0.0625
8163.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886847895306723,4.8864915839305505,0.008902361829208325,4.899889720141707,4.8779182669194565,5,6.383837668613407e-05,5.101123635571036e-05,6.776150908691301e-05,0.00016122235659246902,1.6887093312987416e-06,5,0.0625
8497.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8868473362189855,4.8864310311988906,0.009028796725530381,4.900143541596659,4.877826780354536,5,6.080094658576588e-05,4.751776266954186e-05,6.514793860395035e-05,0.00015454229113739373,1.411692245020503e-06,5,0.0625
8843.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886843760658603,4.886371367814865,0.009156926553204322,4.90039526043564,4.8777298989616735,5,5.78172223564968e-05,4.413826449828098e-05,6.251998199701614e-05,0.00014788140835010039,1.1730470741630444e-06,5,0.0625
9205.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886838238327641,4.88631204892574,0.009287173786595236,4.900646550133072,4.877630294559531,5,5.486021247881566e-05,4.08537281436525e-05,5.9867201865914536e-05,0.0001412066823838869,9.66933616633347e-07,5,0.0625
9580.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886830277624668,4.886253258482053,0.009418614778204796,4.900894650780489,4.877525692318868,5,5.196227909932774e-05,3.7697004976604376e-05,5.722147702761182e-05,0.0001345928252795843,7.917202173213345e-07,5,0.0625
9970.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8868193762952785,4.886195170362518,0.00955196313961717,4.901139958454793,4.877415122115447,5,4.911409622382138e-05,3.465479189558966e-05,5.45767494657686e-05,0.0001280187002516944,6.436501527165503e-07,5,0.0625
10376.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886805233303448,4.886137720131112,0.009687326154794087,4.901382227276887,4.8772980113521545,5,4.631759045668208e-05,3.1744652918550104e-05,5.193178094100107e-05,0.00012148164560956541,5.194049146276982e-07,5,0.0625
10798.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886787750478037,4.886080962217833,0.009824041305469553,4.901620389516826,4.877174815594885,5,4.35829602161482e-05,2.89674475530501e-05,4.9301981979320796e-05,0.00011501524131976766,4.1612668195369143e-07,5,0.0625
11239.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886766687172391,4.886024550572653,0.009962856797961583,4.901855455897565,4.877044450457142,5,4.090059617314548e-05,2.6320155067647862e-05,4.667732554194381e-05,0.00010859359646423965,3.306018153398342e-07,5,0.0625
11697.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886741899939851,4.88596877285537,0.010102645111149035,4.902085067556691,4.876907614654025,5,3.829105219610973e-05,2.3813566402351765e-05,4.408556188962536e-05,0.00010228473463244639,2.608408061263922e-07,5,0.0625
12174.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886713307902868,4.885913374037017,0.010243580483588017,4.902309609998446,4.876764112768367,5,3.5749889983549964e-05,2.1451391515287226e-05,4.1518385107494516e-05,9.606317243774027e-05,2.042582953827023e-07,5,0.0625
12670.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88668075715764,4.885858365028119,0.010385222350755268,4.902528112582435,4.876613931614873,5,3.328893236416445e-05,1.923793861204273e-05,3.899382822257853e-05,8.997306419106312e-05,1.588624234471435e-07,5,0.0625
13186.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886644011746066,4.8858035744443535,0.010527456296244858,4.902740081894223,4.876456951999622,5,3.090776156228957e-05,1.717190761788051e-05,3.6513716628352276e-05,8.401877200295205e-05,1.2274104926114245e-07,5,0.0625
13723.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886603046552045,4.885748870582024,0.010669990596055898,4.9029450947511695,4.876293449913606,5,2.861042499411957e-05,1.5251070429475054e-05,3.408486160065402e-05,7.821169303432208e-05,9.425038794084837e-08,5,0.0625
14282.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886557799965138,4.885694088741442,0.010812550714013972,4.9031427487837815,4.876123800706289,5,2.6401289436944633e-05,1.3473863520023529e-05,3.171624626473124e-05,7.25737889702481e-05,7.197095854197593e-08,5,0.0625
14864.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886508145659061,4.885639075261853,0.010954908779548047,4.903332508637276,4.875947886703434,5,2.428136067848588e-05,1.184126848166515e-05,2.9409210937432674e-05,6.710626460806803e-05,5.4708718240497026e-08,5,0.0625
15470.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886453874327008,4.885583656724834,0.011097082469524063,4.903514168745348,4.875765442187931,5,2.2254123185426328e-05,1.0346639870250016e-05,2.7172194326658616e-05,6.18264637796181e-05,4.144526076701495e-08,5,0.0625
16100.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88639498480254,4.885527761878994,0.011238424295793787,4.903686681974987,4.875577084329538,5,2.0325034775889372e-05,8.99182468024303e-06,2.50130738584288e-05,5.675260387382897e-05,3.135366143022618e-08,5,0.0625
16755.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8863316115542235,4.885471199415795,0.01137869265601712,4.9038499869766214,4.87538317013682,5,1.8494698949693065e-05,7.76704249913954e-06,2.2936992545127375e-05,5.1893176507447865e-05,2.3730410900602993e-08,5,0.0625
17437.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886263452940665,4.885413711401369,0.011517905449811195,4.904003773215465,4.875183422069678,5,1.6763783059815797e-05,6.66820711783069e-06,2.0947537869254403e-05,4.725627959430419e-05,1.8004347862369728e-08,5,0.0625
18147.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886190589708635,4.885355124103321,0.01165577984362951,4.904147809064227,4.87497827081764,5,1.513237013336818e-05,5.688286854720304e-06,1.904819060946017e-05,4.284830384508106e-05,1.3729577132603466e-08,5,0.0625
18886.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886113058744097,4.8852952581833184,0.011791985764857444,4.904281733548599,4.874768214533937,5,1.3601011221415497e-05,4.819313550097011e-06,1.7242953214508403e-05,3.8675215893492094e-05,1.05561537363402e-08,5,0.0625
19654.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.886031043670375,4.885234025501539,0.011926124033098838,4.904405242506159,4.874553905300289,5,1.2172485901356124e-05,4.057471823971142e-06,1.553774944530409e-05,3.4749578402943016e-05,8.212321882571115e-09,5,0.0625
20454.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885944290032721,4.885171095665894,0.012058171287312536,4.904518076413571,4.874335111099449,5,1.0842795974463411e-05,3.3917594765462116e-06,1.393178419139504e-05,3.1067218152702296e-05,6.481727509259671e-09,5,0.0625
21286.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885853074864895,4.885106385562058,0.012187473008557674,4.904619689810781,4.8741129570200625,5,9.61320909077831e-06,2.814743372134364e-06,1.2430447727490609e-05,2.7638940722693115e-05,5.2080188811307236e-09,5,0.0625
22152.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885757419811071,4.885039655328602,0.012314175158002469,4.904710523738312,4.873887424183023,5,8.479589912639992e-06,2.3191091276509026e-06,1.103051103033434e-05,2.4454444652646205e-05,4.269949397722805e-09,5,0.0625
23053.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8856575412329555,4.884970753448526,0.012437913580568526,4.904790470953305,4.873659345965278,5,7.4417820331752545e-06,1.8965890271492179e-06,9.73587251603471e-06,2.1521497974946414e-05,3.5791307832243715e-09,5,0.0625
23991.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885553512944722,4.884899458229013,0.012558555962719441,4.904859598484097,4.873429008602017,5,6.495462028998771e-06,1.539315082452931e-06,8.543461504044435e-06,1.8830428478270898e-05,3.0696911208321983e-09,5,0.0625
24967.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885445524988133,4.884825627408436,0.012675820202311307,4.90491788748106,4.8731971369881935,5,5.638066306615683e-06,1.2398198077387423e-06,7.4530360310712825e-06,1.6379144402434366e-05,2.6937686283303746e-09,5,0.0625
25983.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885333654197601,4.884749054119265,0.012789599777989621,4.904965455214174,4.872963979170149,5,4.865189612155928e-06,9.909155497322253e-07,6.46125805618544e-06,1.4157855807461219e-05,2.416214304393746e-09,5,0.0625
27040.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885218166561681,4.884669612192931,0.01289961143816831,4.905002412869329,4.872730318460283,5,4.173241982145861e-06,7.859720686258916e-07,5.565926308292768e-06,1.2159963001409162e-05,2.2117655263394808e-09,5,0.0625
28140.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.885099160305813,4.884587101050852,0.01300572165535315,4.9050288839283605,4.872496591662957,5,3.5575793126152127e-06,6.1867916931571e-07,4.763180317955007e-06,1.0375271909924946e-05,2.061021561314464e-09,5,0.0625
29285.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.884976831439039,4.884501330479895,0.013107792462662894,4.905045151645594,4.872263349751344,5,3.0134032146211164e-06,4.833663203025033e-07,4.048617368737918e-06,8.792436397563934e-06,1.9503847212863146e-09,5,0.0625
30475.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.884851457419034,4.884412264160055,0.013205589037780513,4.905051364470856,4.872031150478791,5,2.536313846789031e-06,3.751146726773408e-07,3.4180129802221096e-06,7.400493324489913e-06,1.869717466995464e-09,5,0.0625
31713.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8847230739810215,4.884319645568146,0.013299131034274084,4.905047842161428,4.871800215992985,5,2.120611733685107e-06,2.8925730254461634e-07,2.8653085670406556e-06,6.184972583129794e-06,1.8113704860313667e-09,5,0.0625
33003.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88459161423427,4.884223145828164,0.013388458421319716,4.90503481575549,4.871570672154973,5,1.7602394653549161e-06,2.2158913880362623e-07,2.3835355636230182e-06,5.128888090380317e-06,1.7694680133753458e-09,5,0.0625
34346.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8844572603952,4.884122666992618,0.013473494999926694,4.905012583485549,4.871342852273746,5,1.4508477042921861e-06,1.6886721224561256e-07,1.9679946585205843e-06,4.221322932346998e-06,1.7398499008383135e-09,5,0.0625
35742.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.884320319821143,4.8840181853976805,0.013554021869997726,4.904981454166935,4.871117488218485,5,1.1875071282102135e-06,1.2820741202985848e-07,1.6127506037889046e-06,3.447918084258951e-06,1.7192500887265286e-09,5,0.0625
37195.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.884180589824408,4.883909381849856,0.013630243578216503,4.904941742183829,4.87089428161674,5,9.650133809667216e-07,9.70635855451544e-08,1.3115947004141025e-06,2.7947608292429477e-06,1.7051812936526152e-09,5,0.0625
38707.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.884038188266226,4.883796087381296,0.013702175244474714,4.904893722557745,4.870673396915044,5,7.784945138895167e-07,7.341454888230267e-08,1.0583058294639866e-06,2.2471415453030924e-06,1.6958376916106694e-09,5,0.0625
40280.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.883893139115113,4.88367813516079,0.013769893278849503,4.904837717508023,4.870454935223245,5,6.235941577492028e-07,5.558899922633067e-08,8.474542608347668e-07,1.792974889048464e-06,1.689877584660302e-09,5,0.0625
41917.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.883745330837117,4.883555281971601,0.01383355345648299,4.904773996716018,4.870238670558222,5,4.95979778178385e-07,4.224423057929477e-08,6.73396414041285e-07,1.4194081163913116e-06,1.6862959468666562e-09,5,0.0625
44058.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8835564582831035,4.88339444155524,0.013907670857158405,4.904683854808035,4.869971031814685,5,3.688867615215019e-07,3.0247311472671936e-08,4.997493770589671e-07,1.048200499361924e-06,1.684011776455723e-09,5,0.0625
45848.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.883402065881333,4.883259823047299,0.013962736611424888,4.904603729450451,4.869759050102454,5,2.8905527759203356e-07,2.3418318820802634e-08,3.9055846767686315e-07,8.158568625915584e-07,1.6833999802348485e-09,5,0.0625
47712.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.883244360778951,4.88311949496853,0.014014358959583972,4.904516607852684,4.869548206843063,5,2.251336170458916e-07,1.8372555875770283e-08,3.030900406968772e-07,6.304677358605248e-07,1.6834763966901916e-09,5,0.0625
49651.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.883083292874164,4.882973363879723,0.014062704453848926,4.9044227685316155,4.869338385141544,5,1.7446101504770846e-07,1.4655651441510198e-08,2.3375066591148947e-07,4.841042789407218e-07,1.6840402446449603e-09,5,0.0625
51669.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8829185253327925,4.8828211060204705,0.01410804818583067,4.904322318836182,4.869128916710128,5,1.3462068456467355e-07,1.1917950293897862e-08,1.792611784883673e-07,3.69619444315179e-07,1.6848997829981576e-09,5,0.0625
53769.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.882749775703834,4.882662476571504,0.014150649895188553,4.904215379184581,4.868919280434047,5,1.0357466976311147e-07,9.90054688180209e-09,1.368316143119753e-07,2.808803597685142e-07,1.6859651363466567e-09,5,0.0625
55954.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.882576757512071,4.882497223805422,0.014190762802497524,4.904102050555436,4.868708913896,5,7.958079742871507e-08,8.413311398623789e-09,1.0407754091520802e-07,2.1273096677983767e-07,1.6871946577289716e-09,5,0.0625
58228.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.882399058824057,4.882325018543502,0.014228687906346415,4.903982347986693,4.868497087442773,5,6.117894884983445e-08,7.315424023852079e-09,7.899109988638977e-08,1.6080980382564888e-07,1.6885550378710057e-09,5,0.0625
60594.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.882216352752862,4.882145610354461,0.014264685998910518,4.903856309875025,4.868283183830147,5,4.717020507613833e-08,6.504746630335242e-09,5.992509409913455e-08,1.2158689051498247e-07,1.689993968771941e-09,5,0.0625
63056.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.882028195260794,4.881958663658848,0.014299056239696009,4.903723888227257,4.868066417121553,5,3.657563825283956e-08,5.906468169010541e-09,4.553090257542317e-08,9.215785157630782e-08,1.691495327290061e-09,5,0.0625
65618.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.881834158894897,4.8817638445983675,0.01433206517183024,4.903585014997199,4.867846075244948,5,2.8605461360204e-08,5.465971010629203e-09,3.472221407140543e-08,7.020938680744763e-08,1.6930950885674155e-09,5,0.0625
68285.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.881633713711615,4.881560738132867,0.014364002121161606,4.903439534234557,4.867621295404093,5,2.2634741764240113e-08,5.142074945425881e-09,2.664028770304824e-08,5.391441712921184e-08,1.6947637744475222e-09,5,0.0625
71059.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.881426559518299,4.881349154420242,0.014395098547719804,4.903287428125395,4.867391507664817,5,1.8181709603669503e-08,4.905152265075738e-09,2.06240075962535e-08,4.1877303487054776e-08,1.696509007392947e-09,5,0.0625
73946.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.881212087926888,4.881128597018821,0.014425631211161931,4.9031284447939605,4.867155806888773,5,1.4865612346592696e-08,4.7339982390459464e-09,1.6151382274737998e-08,3.299527734736953e-08,1.698309809213169e-09,5,0.0625
76950.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.880989848244781,4.8808987166648405,0.014455824228854351,4.902962410452062,4.866913488535788,5,1.2399898963236948e-08,4.6108710589487295e-09,1.2831427074893202e-08,2.645613381943663e-08,1.7001781416291721e-09,5,0.0625
80076.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88075930865421,4.88065908227168,0.014485911217149539,4.902789085969315,4.8666637582738925,5,1.0567278218090939e-08,4.5231535234599435e-09,1.0368068034587728e-08,2.2099060691196763e-08,1.702117631125731e-09,5,0.0625
83329.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.88051994623788,4.880409264743172,0.014516101179742532,4.902608208009445,4.866405870610794,5,9.204904068009276e-09,4.462584387160793e-09,8.538682794063592e-09,1.8889482879078043e-08,1.7055127775216068e-09,5,0.0625
86715.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.880271191967141,4.880148878355601,0.014546599926152967,4.902419447382608,4.866139010508209,5,8.19693258859305e-09,4.421076678324955e-09,7.172397722226959e-09,1.6474084985364164e-08,1.7388037623819452e-09,5,0.0625
90238.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8800125617886225,4.879877338757855,0.01457757747899784,4.902222573087942,4.865862562421054,5,7.445313394806642e-09,4.393014537168533e-09,6.15971480655677e-09,1.4656847224430567e-08,1.7545684172199455e-09,5,0.0625
93904.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.87974347616377,4.879594161362347,0.014609208196445681,4.902017223796656,4.865575752525759,5,6.885704639733798e-09,4.375343736651958e-09,5.408582615314356e-09,1.3291059309814128e-08,1.7624193196661626e-09,5,0.0625
97719.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.879463361282859,4.879298835019365,0.014641649458185517,4.901803034890301,4.865277860256342,5,6.4698722912389364e-09,4.364542592104163e-09,4.8517731831273956e-09,1.2266697561899266e-08,1.767041909038903e-09,5,0.0625
101688.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.879171722245662,4.87899094162656,0.014675039912216786,4.901579685981226,4.8649682416910185,5,6.1634869348980255e-09,4.358637218160482e-09,4.437411178288148e-09,1.15003338009517e-08,1.7789299078497192e-09,5,0.0625
105819.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.878867838773034,4.878669775954944,0.014709524414869973,4.901346673328949,4.864646057834308,5,5.941402512589544e-09,4.355797710371722e-09,4.127156240238222e-09,1.0929480185436348e-08,1.8065282910143271e-09,5,0.0625
110118.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.878551116677941,4.878334673864546,0.014745230010567238,4.901103606944477,4.86431062664021,5,5.777463630451449e-09,4.355481500310473e-09,3.901676912712125e-09,1.0507802949750181e-08,1.8189468582801365e-09,5,0.0625
114592.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.878220863015043,4.877985039813879,0.014782253382791544,4.900850023328403,4.863961212496349,5,5.657579963633562e-09,4.356940430591249e-09,3.7379912816860846e-09,1.0197893281365977e-08,1.8252230631600856e-09,5,0.0625
119246.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.877876624199768,4.877620397436753,0.014820703843218624,4.900585569231745,4.863597250234354,5,5.571482747069581e-09,4.35898399804562e-09,3.6203104017463797e-09,9.973230963860049e-09,1.8293980786297179e-09,5,0.0625
124090.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.877517546404698,4.877239854948166,0.01486071624448316,4.900309593535447,4.863217776729137,5,5.510920310543384e-09,4.362057419504984e-09,3.5360540115009646e-09,9.812253727572524e-09,1.8329275171957542e-09,5,0.0625
129130.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.877143055857783,4.876842819847472,0.01490238113747933,4.900021673428745,4.862822164068685,5,5.4690979674212565e-09,4.365545404810018e-09,3.476291052251065e-09,9.698263423860931e-09,1.8362915477535145e-09,5,0.0625
134376.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.87675227087331,4.876428371599788,0.014945815363076723,4.899721137149968,4.862409462657774,5,5.441139786145219e-09,4.369338916417135e-09,3.4345034937323995e-09,9.618961991005661e-09,1.8397756940544926e-09,5,0.0625
139834.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.876345027941243,4.875998017436985,0.014991089524162048,4.8994075397804915,4.861979036752788,5,5.441758847542773e-09,4.373514096349715e-09,3.3812548944398764e-09,9.56505755726282e-09,1.936600114320154e-09,5,0.0625
145514.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.875920029246445,4.875548810411761,0.015038327127024917,4.899080193755357,4.861529932232619,5,5.437182958885237e-09,4.378004094573385e-09,3.353190122836295e-09,9.529481017706506e-09,1.9721186335944616e-09,5,0.0625
151425.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.875476402965303,4.875079735307273,0.015087608356973193,4.898738397556725,4.861061266150305,5,5.433500990670909e-09,4.384675409950777e-09,3.3376367130640893e-09,9.50723772018124e-09,1.9844045230470544e-09,5,0.0625
157576.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.875012901116792,4.87458996925662,0.015138223367294722,4.898379397948178,4.8605721476122845,5,5.4292358900021054e-09,4.377706394784926e-09,3.329132862203361e-09,9.493248853659144e-09,1.990481503676758e-09,5,0.0625
163976.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.874529070398762,4.874078617177541,0.015191053458995265,4.898004548566445,4.860061671437084,5,5.427459272030752e-09,4.3718375518622546e-09,3.3241877779981447e-09,9.485971638231971e-09,1.995178153447622e-09,5,0.0625
170636.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.874024137953691,4.873544588493653,0.015245973218679505,4.897613067843689,4.859528759527104,5,5.4278389047417514e-09,4.3717119529898114e-09,3.3201015978633894e-09,9.480544776462583e-09,1.999660444091293e-09,5,0.0625
177567.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.873496993560076,4.872986770002661,0.015303179505060105,4.897204157770067,4.85897231726712,5,5.417284794679367e-09,4.374915108572635e-09,3.297746259123203e-09,9.414384568151797e-09,2.0042285350669388e-09,5,0.0625
184779.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.872946523440906,4.872404102623449,0.015362919651137164,4.896777058230817,4.858391307815725,5,5.411560437328631e-09,4.379276236448878e-09,3.282077514612621e-09,9.368959172495106e-09,2.0089456952525177e-09,5,0.0625
192283.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.872371473577971,4.8717954258464795,0.015425272702439992,4.896330922464575,4.85778459917788,5,5.411078294171427e-09,4.384875320260292e-09,3.271549465109939e-09,9.343651335300377e-09,2.0138678074589245e-09,5,0.0625
200093.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.871770719401343,4.87115930329256,0.015490591445724008,4.895865102700665,4.857150791339106,5,5.412956012363459e-09,4.390883098656808e-09,3.265754207262357e-09,9.330995954219436e-09,2.0190135012815475e-09,5,0.0625
208219.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.871143240997711,4.870494598172387,0.015559038713964328,4.895378863162246,4.856488781199694,5,5.415519847497944e-09,4.393040378047547e-09,3.2625950313189394e-09,9.326114238917872e-09,2.02432335401972e-09,5,0.0625
216677.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.870487444043029,4.869799650709131,0.015630683413328406,4.8948706982261045,4.855796944510714,5,5.417080448865339e-09,4.3808622149954035e-09,3.2615045139648214e-09,9.325678196982538e-09,2.0298370987102075e-09,5,0.0625
225477.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.869802234838248,4.869073260356649,0.01570557359859027,4.894339490948507,4.8550741288884405,5,5.41659147286343e-09,4.380596183632326e-09,3.2647012783167975e-09,9.328218661794894e-09,2.0355955833324336e-09,5,0.0625
234635.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.869086030326243,4.8683136924739,0.01578391499591343,4.893784025592449,4.854318643857094,5,5.427781686332478e-09,4.384770838046428e-09,3.258652407334484e-09,9.332170122822489e-09,2.041531037876612e-09,5,0.0625
244164.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.86833735780207,4.867519423722497,0.015865854637955208,4.89320320991359,4.853529020725419,5,5.437337619101733e-09,4.391275704941175e-09,3.254626647492885e-09,9.336845101983394e-09,2.0477377506745727e-09,5,0.0625
254080.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.867554463422865,4.866688701246254,0.015951560786334255,4.892595725753974,4.852703496664929,5,5.479724054366008e-09,4.398713927754249e-09,3.221779601632631e-09,9.342838459335308e-09,2.055222563652757e-09,5,0.0625
264398.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.866735780873424,4.865820112170936,0.016041217271497446,4.891960277217579,4.851840355424854,5,5.493223143617464e-09,4.406497129291424e-09,3.2153269400135657e-09,9.348750838358989e-09,2.0600268406929684e-09,5,0.0625
275136.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.86587934873847,4.864911167981509,0.016135059109746424,4.891295342701445,4.850937577165671,5,5.502000776550185e-09,4.414656729943615e-09,3.2133080878550205e-09,9.355146835260205e-09,2.0667645358029244e-09,5,0.0625
286309.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.864983536932938,4.863959969705151,0.01623331786076524,4.890599542598414,4.849993346835899,5,5.507783661109515e-09,4.423204180557061e-09,3.2145503138026533e-09,9.362352158846131e-09,2.0739377828175046e-09,5,0.0625
297936.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.864045721777057,4.862965258950768,0.016336773225288374,4.889871211806469,4.849005459556982,5,5.5126182792178e-09,4.431923345312195e-09,3.210092118836467e-09,9.35617185870054e-09,2.083116692199441e-09,5,0.0625
310036.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.863064271621279,4.861924431758711,0.01644508268741916,4.889108625860763,4.8479716477058306,5,5.518999446831754e-09,4.441340328923332e-09,3.2074978947818768e-09,9.356183889572772e-09,2.0910244576132213e-09,5,0.0625
322627.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.862036886710337,4.860834451617439,0.016558501482450028,4.888310077659069,4.846889670563542,5,5.526319564851212e-09,4.450692354212771e-09,3.205962815669264e-09,9.360122937306261e-09,2.099145654921073e-09,5,0.0625
335730.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.860961096106343,4.859692645115558,0.016677309444856892,4.887473613459294,4.845756952031803,5,5.534424590814561e-09,4.46071929350943e-09,3.2050670328847074e-09,9.366915416774055e-09,2.1074984622007903e-09,5,0.0625
349364.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.859834208621377,4.858496430525318,0.016802255794724295,4.886597340952775,4.844571028796805,5,5.5525625934734495e-09,4.4709346930284885e-09,3.1919500366939193e-09,9.365594464143809e-09,2.116226933599458e-09,5,0.0625
363551.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.8586536707645,4.857242874019857,0.016934140421277017,4.885679112255743,4.843329078486278,5,5.578493987042109e-09,4.48149492397385e-09,3.1683098962473456e-09,9.35523302576406e-09,2.125269905821282e-09,5,0.0625
378314.0,51.6,53.0,2.966479394838265,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.6,100.0,0.8944271909999173,100,98,5,4.857416829779832,4.855928855428946,0.017072335321686276,4.884716640514737,4.842028117364065,5,5.594091373235975e-09,4.492606738416326e-09,3.1592971814883534e-09,9.357084941326489e-09,2.134669140393577e-09,5,0.0625
393677.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.856120763616195,4.854551055379309,0.017217211105784037,4.883707494916806,4.840664969719062,5,5.608447999348625e-09,4.504082908827018e-09,3.1537201348292025e-09,9.363320299843222e-09,2.144434129440457e-09,5,0.0625
409664.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.8547601839903844,4.85310603650662,0.01737125317058999,4.882649158673645,4.839226657442369,5,5.604024086885286e-09,4.51596048628069e-09,3.136004842707682e-09,9.371119683812315e-09,2.1545642640024958e-09,5,0.0625
426299.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.853332893366807,4.851590243421086,0.017533595407428416,4.88153901739345,4.837715637134327,5,5.607908897819015e-09,4.528190362294616e-09,3.1294722135399638e-09,9.394515566111142e-09,2.165036555886454e-09,5,0.0625
443610.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.851836153867111,4.849999615118431,0.017703619501233715,4.880374093044939,4.836130411115475,5,5.607432274670265e-09,4.540624836213219e-09,3.1120997977075094e-09,9.345862098902557e-09,2.1759184031893338e-09,5,0.0625
461625.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.8502655669375905,4.848329714987026,0.017882249400927152,4.8791512976580576,4.834466183851232,5,5.6407371102257635e-09,4.5537793029116416e-09,3.0796059616558047e-09,9.335312205481475e-09,2.298577156760209e-09,5,0.0625
480372.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.848616754241286,4.846572709748682,0.018069658617367056,4.877867411582328,4.832720538864895,5,5.657632388968641e-09,4.567552337310616e-09,3.070184515316834e-09,9.339267668569226e-09,2.3395736369895834e-09,5,0.0625
499879.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.846885092383968,4.844727597541199,0.01826666872629343,4.876517772022075,4.83088463711087,5,5.661448057719639e-09,4.579611108321308e-09,3.0603488801736447e-09,9.347588796695973e-09,2.3530946064767415e-09,5,0.0625
520178.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.845065439900105,4.8427894128573215,0.018474797789408016,4.875099391173725,4.828950125968717,5,5.661189123119107e-09,4.593637068161877e-09,3.0456164924348206e-09,9.359752570351094e-09,2.3666104509497705e-09,5,0.0625
541301.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.843154213740341,4.840748816666101,0.018692789843251317,4.873608855211882,4.826919929406219,5,5.68911322086033e-09,4.608670300823443e-09,2.9862805748139835e-09,9.316684000440704e-09,2.525101176833557e-09,5,0.0625
563283.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.841142932863788,4.838586080798711,0.01892206475135326,4.87204187155455,4.8247884062005175,5,5.7181604318286115e-09,4.62437047329425e-09,2.9552064376358616e-09,9.315403526074664e-09,2.635601059794024e-09,5,0.0625
586157.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.839029917385856,4.836311855449515,0.01916231934778203,4.870394106248059,4.822551258832847,5,5.7178754875780736e-09,4.6406161551119126e-09,2.936047504749166e-09,9.30860928148165e-09,2.6526092429418438e-09,5,0.0625
609960.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.836809480524098,4.833919337126522,0.01941385950116141,4.868660745920519,4.820204561235603,5,5.70173618090587e-09,4.657277221715229e-09,2.882364667328297e-09,9.241965264496673e-09,2.693757065594535e-09,5,0.0625
634729.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.834474218394279,4.8314004819600385,0.01967837753489318,4.866836755266699,4.817739033922795,5,5.713350717644135e-09,4.674482479165811e-09,2.867051327532874e-09,9.238378563213711e-09,2.7295997963149746e-09,5,0.0625
660503.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.832016691780185,4.828753775780139,0.019958139857038627,4.864916722645607,4.815147577830698,5,5.738778758924757e-09,4.692472553551167e-09,2.8441452676305144e-09,9.239849825824473e-09,2.812989871478238e-09,5,0.0625
687325.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.829430212251138,4.825962792051356,0.020252133436666323,4.862894686424519,4.812422642412364,5,5.776722900697303e-09,4.710987720406699e-09,2.81137457619923e-09,9.24985694474172e-09,2.9477580064535688e-09,5,0.0625
715235.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.826708063906674,4.82302246384724,0.02056099699255111,4.8607646331904935,4.809556707852497,5,5.806871644296945e-09,4.730037653417537e-09,2.7910910751554835e-09,9.262697789344517e-09,3.0386173926338586e-09,5,0.0625
744279.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.8238425327234165,4.819926241676079,0.020885447819912754,4.858519795939433,4.8065413223941915,5,5.838633151528911e-09,4.749392326356665e-09,2.7691880039226185e-09,9.274976691154661e-09,3.1365906956617425e-09,5,0.0625
774502.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.820824935179326,4.81666376348535,0.021226368031056958,4.856153153245543,4.80336777943842,5,5.855333620692285e-09,4.769804360918462e-09,2.7664627727402514e-09,9.288174404124e-09,3.156883471814e-09,5,0.0625
805952.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.817646306213488,4.813225333943894,0.021584519743881342,4.853657105951505,4.800027239996733,5,5.872331869897858e-09,4.790862474814618e-09,2.763587621137397e-09,9.301739043993992e-09,3.1774956788792998e-09,5,0.0625
838679.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.814297165577903,4.809600197867356,0.021960550592821065,4.851023513617074,4.796511139075284,5,5.88260099700243e-09,4.812460110939875e-09,2.7526059773288232e-09,9.31518006894814e-09,3.1987317749714527e-09,5,0.0625
872734.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.810767535452199,4.805776994804751,0.02235510281086826,4.848243741806013,4.792810627894186,5,5.894092827653976e-09,4.834795698294752e-09,2.74230064072099e-09,9.328831445420755e-09,3.2206132149429325e-09,5,0.0625
908172.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.80704529977842,4.801743381536449,0.02276943112893464,4.845307240795923,4.788910943284184,5,5.9118949247636806e-09,4.855306441397024e-09,2.739121731630154e-09,9.34405779185773e-09,3.243131101728293e-09,5,0.0625
945049.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.803118500971374,4.797486317959071,0.023204624165603285,4.8422038132708884,4.7847998497012325,5,5.932591300193699e-09,4.878566936017163e-09,2.7362326671988156e-09,9.363115198684316e-09,3.2663431468211907e-09,5,0.0625
983423.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.798974917221793,4.792991926396075,0.023662225328098953,4.8389238771079475,4.78046443020474,5,5.953490587228114e-09,4.903828029934149e-09,2.731601936297834e-09,9.377978440660119e-09,3.2901944665180097e-09,5,0.0625
1023356.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.794600495555736,4.788245187177794,0.02414287730959796,4.835454515104611,4.775890736441119,5,5.973565242265796e-09,4.929765897616883e-09,2.7275106560509184e-09,9.392113332517463e-09,3.3147736238849734e-09,5,0.0625
1064910.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.789984872252249,4.783248659210977,0.024647203701933535,4.831784992181969,4.771064160909299,5,6.047578515072056e-09,4.955455390095858e-09,2.6596413925684846e-09,9.406542502192061e-09,3.608780888241808e-09,5,0.0625
1108152.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.7851100741808335,4.777973200926462,0.025177254763346466,4.8279019960603815,4.765968822771205,5,6.068494477673761e-09,4.982243081639253e-09,2.655277963945321e-09,9.42114171407095e-09,3.6345434192197434e-09,5,0.0625
1153150.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.779958846731671,4.772396662508511,0.025734661765015657,4.823791398130079,4.760587979956036,5,6.0894348584494535e-09,5.00951949704754e-09,2.650867275742131e-09,9.435599486946971e-09,3.6595421039442753e-09,5,0.0625
1211974.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.773104406745065,4.764973566645212,0.026472030358406996,4.818309990634478,4.753433192532959,5,6.1164033360292416e-09,5.044680951916545e-09,2.64520761709807e-09,9.454034266868382e-09,3.6916762825955387e-09,5,0.0625
1261186.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.767265859833283,4.7586507835872345,0.02709607922346447,4.8136302207870765,4.747342697614339,5,6.1588531242519846e-09,5.073280832377709e-09,2.609238003522923e-09,9.45409132245762e-09,3.835234602057123e-09,5,0.0625
1312397.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.761091027503283,4.751969173704214,0.02775157379312596,4.808669229338105,4.740903808363866,5,6.1877392171005035e-09,5.102963482067393e-09,2.5918651124692127e-09,9.459991524238581e-09,3.904099026554569e-09,5,0.0625
1365687.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.754559481171375,4.744897186603476,0.028440551059815796,4.803408023755548,4.734094513750943,5,6.343685716620409e-09,5.13330252049083e-09,2.4616726954995285e-09,9.474717582671517e-09,3.92975688112584e-09,5,0.0625
1421141.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.7476555826570035,4.7374093216734305,0.029164463764593886,4.797826050921097,4.726891127053967,5,6.420442224355183e-09,5.16420554273155e-09,2.4140803004109132e-09,9.489522288347747e-09,3.955903374104832e-09,5,0.0625
1478848.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.74034733341154,4.729478738426653,0.029929516753145237,4.791911502621806,4.719268301732611,5,6.303058051839551e-09,5.043036726457321e-09,2.5177283978592322e-09,9.504462911199971e-09,3.982620704804835e-09,5,0.0625
1538897.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.732601665454366,4.721077375965682,0.03073244851049909,4.785623229644981,4.711199509829393,5,6.3218246714405635e-09,5.073538274370518e-09,2.4948629630359267e-09,9.477027269853177e-09,4.00989945062404e-09,5,0.0625
1601384.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.7243909566397635,4.712174932600165,0.03157811650007453,4.778941893800024,4.702656036833698,5,6.349033605115637e-09,5.106505107806464e-09,2.4811559133248507e-09,9.483138129666658e-09,4.037681209047343e-09,5,0.0625
1666408.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.7156893871805305,4.702739324661065,0.032464966861598075,4.771840275016796,4.6936074323988555,5,6.378338864325684e-09,5.140574291416578e-09,2.469637423976037e-09,9.497701245685861e-09,4.066014794047782e-09,5,0.0625
1734074.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.706471565355983,4.69277077702856,0.03339058989682844,4.764287624970298,4.6840209970314755,5,6.6632022838504796e-09,5.3992754515195e-09,2.214664767602043e-09,9.51281040297113e-09,4.654334645997597e-09,5,0.0625
1804487.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.696701548421241,4.6822081298945495,0.03436471053718865,4.756266066749301,4.6738625884048535,5,6.691546333046375e-09,5.436975308343707e-09,2.2045063689359062e-09,9.528708019091077e-09,4.688858996144711e-09,5,0.0625
1877758.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.686340924918906,4.671009337164904,0.03538553695016479,4.747733370738823,4.6630956702419075,5,6.761494909359667e-09,5.4706602623080876e-09,2.1481924346977097e-09,9.543879748751923e-09,4.93469656915444e-09,5,0.0625
1954005.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.67535155867683,4.659133992971241,0.036454669328447424,4.738653820449153,4.6516811116747405,5,6.855250270184659e-09,5.505115957503772e-09,2.07141288043753e-09,9.557838354301841e-09,5.284214414840381e-09,5,0.0625
2033348.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.663693698745604,4.646541664583415,0.03757348786458333,4.728989625810806,4.639577817472415,5,6.904377372699516e-09,5.5401532697948725e-09,2.040849713487607e-09,9.571330741709742e-09,5.3218940097028945e-09,5,0.0625
2115912.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.65132555575904,4.633184772513539,0.03874289265270543,4.71870047435267,4.626742272951859,5,6.93163347467616e-09,5.575744456539211e-09,2.0268183092586534e-09,9.578424088032509e-09,5.360124271810267e-09,5,0.0625
2201829.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.638201089674682,4.619016288439646,0.03996498628956996,4.707743152061002,4.6131281382700395,5,6.960553659505796e-09,5.611689942208202e-09,2.0147249671898597e-09,9.591598625805853e-09,5.399129934525825e-09,5,0.0625
2291234.0,51.4,52.0,2.8809720581775875,55,48,5,48.0,47.0,2.4494897427831788,51,45,5,99.4,100.0,0.8944271909999153,100,98,5,4.624272560385613,4.603987027127883,0.04124135947717413,4.696071971280132,4.598686877610519,5,6.989405325251808e-09,5.648231666482753e-09,2.001919831061753e-09,9.603983891939324e-09,5.438643865142922e-09,5,0.0625
2384269.0,51.4,52.0,2.8809720581775875,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.2,99.0,0.836660026534074,100,98,5,4.60948703911574,4.588031039738171,0.04257495181632586,4.6836381978897,4.5833670900226195,5,7.017035428393228e-09,5.685186162269522e-09,1.9901525244900777e-09,9.615860376342489e-09,5.478795230081485e-09,5,0.0625
2481082.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.5937939958731295,4.571105075161922,0.04396544372265684,4.6703900869000545,4.56711464727001,5,7.046098637519511e-09,5.722865311018029e-09,1.976499652812213e-09,9.627158827510505e-09,5.519742839199037e-09,5,0.0625
2581825.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.577139268900397,4.553156996852325,0.04541303314215107,4.656273133980477,4.549873074146271,5,7.075155263097954e-09,5.760762046546821e-09,1.9625419720535123e-09,9.638099742645806e-09,5.56115922498644e-09,5,0.0625
2686660.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.559474420999687,4.534176192790071,0.04691165253551399,4.6412292254177805,4.5315826047395245,5,7.203144200609761e-09,6.193539679898844e-09,1.8701421694440307e-09,9.64861716295689e-09,5.603340044308089e-09,5,0.0625
2795751.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.540750833107671,4.514159216805712,0.048453191755740393,4.625197793651983,4.512181577901926,5,7.316474307219431e-09,6.6534503139462326e-09,1.8076814416804845e-09,9.65786909968213e-09,5.644844911506061e-09,5,0.0625
2909272.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.520887866347682,4.493173517036006,0.050049158277113016,4.608114672149178,4.491605269454974,5,7.346978608202385e-09,6.697542872293239e-09,1.7920385417557498e-09,9.667155135930775e-09,5.688026709705871e-09,5,0.0625
3027402.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.499820829034939,4.471413308482459,0.05169880341193814,4.589913016775807,4.469786892301604,5,7.37414345383865e-09,6.7254431767910835e-09,1.7774445873578679e-09,9.675779249315453e-09,5.7316963770150435e-09,5,0.0625
3150329.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.477485744576314,4.4483627071918,0.053398718531843845,4.570522778431551,4.4466571346431785,5,7.400410715004516e-09,6.7494954804973225e-09,1.7627260768319033e-09,9.683719831970707e-09,5.775719065060201e-09,5,0.0625
3278247.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.45381715602282,4.423977782288834,0.055145115969245435,4.5498714279574894,4.421589205490094,5,7.4284393093927035e-09,6.794626349906376e-09,1.7414318370501064e-09,9.678187612053771e-09,5.820431803982725e-09,5,0.0625
3411359.0,51.2,52.0,3.114482300479486,55,48,5,47.8,47.0,2.16794833886788,50,45,5,99.0,99.0,1.0000000000000013,100,98,5,4.428738655708101,4.398168323822731,0.0569401007148465,4.527883749154263,4.394988628825576,5,7.459518341134387e-09,6.8377538631495776e-09,1.723190028391214e-09,9.684901873372282e-09,5.869918286199544e-09,5,0.0625
3549876.0,50.8,51.0,3.346640106136303,55,47,5,47.8,47.0,2.16794833886788,50,45,5,98.6,98.0,1.3416407864998738,100,97,5,4.402177691494847,4.37086152625794,0.0587819265259539,4.5044824221254,4.366856776831774,5,7.489361112171413e-09,6.8768516273037795e-09,1.7052869215430557e-09,9.691031276595304e-09,5.9179174180397005e-09,5,0.0625
3694017.0,50.6,50.0,3.3615472627943217,55,47,5,47.8,47.0,2.16794833886788,50,45,5,98.4,98.0,1.5165750888103098,100,97,5,4.374068949126869,4.341986203388799,0.060662438754748055,4.479588490356242,4.3371573952494975,5,7.500860856588882e-09,6.82694328597482e-09,1.6960237708907736e-09,9.696451438296086e-09,5.963648909308517e-09,5,0.0625
3844011.0,50.6,50.0,3.3615472627943217,55,47,5,47.8,47.0,2.16794833886788,50,45,5,98.4,98.0,1.5165750888103098,100,97,5,4.344341789827277,4.311470982969947,0.0625767510390684,4.453121649839632,4.3058272776280155,5,7.542327859086068e-09,6.9308100076970355e-09,1.67108204093956e-09,9.70078486386069e-09,6.0095017782688384e-09,5,0.0625
4000095.0,50.4,50.0,3.5777087639996634,55,47,5,47.8,47.0,2.16794833886788,50,45,5,98.2,97.0,1.6431676725154978,100,97,5,4.312919404146621,4.279245494995437,0.06452380572953315,4.42500127474596,4.272777092644016,5,7.581564472220213e-09,7.021097194469683e-09,1.6481735662534602e-09,9.704604122306154e-09,6.0554640067197325e-09,5,0.0625
4162516.0,50.4,50.0,3.5777087639996634,55,47,5,47.8,47.0,2.16794833886788,50,45,5,98.2,97.0,1.6431676725154978,100,97,5,4.279738174629927,4.245240760500596,0.06649488385385993,4.395146986562008,4.237966368738864,5,7.611779749087091e-09,7.065868627095203e-09,1.6287826522460516e-09,9.707790086857747e-09,6.10207797096171e-09,5,0.0625
4331533.0,50.0,50.0,3.082207001484488,54,47,5,47.8,47.0,2.16794833886788,50,45,5,97.8,97.0,1.0954451150103328,99,97,5,4.244732232346307,4.209389807908127,0.06848347586775666,4.36347931274572,4.201338907521993,5,7.64173578093649e-09,7.110075252347308e-09,1.6091178366795223e-09,9.710454018263135e-09,6.1489499643455575e-09,5,0.0625
4507412.0,50.0,50.0,3.082207001484488,54,47,5,47.8,47.0,2.16794833886788,50,45,5,97.8,97.0,1.0954451150103328,99,97,5,4.207841289717108,4.171629850786095,0.07048129556794928,4.329921786373695,4.1628513472015705,5,7.670134492591655e-09,7.146819428819622e-09,1.5894519872332617e-09,9.711961385734023e-09,6.19638865424382e-09,5,0.0625
4690433.0,49.8,50.0,2.9495762407505253,54,47,5,47.8,47.0,2.16794833886788,50,45,5,97.6,97.0,0.8944271909999163,99,97,5,4.1690197985356905,4.1319020548563445,0.07247174852431044,4.294401022501491,4.12248513250926,5,7.69811058755565e-09,7.187616484874471e-09,1.568026085144629e-09,9.713006848997909e-09,6.243979634377553e-09,5,0.0625
4880886.0,49.8,50.0,2.9495762407505253,54,47,5,47.8,47.0,2.16794833886788,50,45,5,97.6,97.0,0.8944271909999163,99,97,5,4.12820736521776,4.0901537145908335,0.07445400100186035,4.2568490212423535,4.08017881352255,5,7.728162494538332e-09,7.2319437893369935e-09,1.5473227978463878e-09,9.713539683587904e-09,6.291941621171167e-09,5,0.0625
5079070.0,49.4,49.0,3.209361307176242,54,46,5,47.8,47.0,2.16794833886788,50,45,5,97.2,97.0,1.3038404810405302,99,96,5,4.085367867376583,4.046340160642832,0.07641460783875086,4.217205214965763,4.035944260088062,5,7.758331789074242e-09,7.275415968839508e-09,1.5260481735223315e-09,9.713583525631888e-09,6.3403006140304174e-09,5,0.0625
5285302.0,49.0,49.0,3.6742346141747677,54,45,5,47.8,47.0,2.16794833886788,50,45,5,96.8,96.0,1.6431676725154976,99,95,5,4.0404627869184395,4.000424226700434,0.0783488380326768,4.175416459897427,3.9897407742992095,5,7.788178061609169e-09,7.318434038822125e-09,1.5047772077873266e-09,9.713179571212166e-09,6.3890301013097584e-09,5,0.0625
5499909.0,49.0,49.0,3.6742346141747677,54,45,5,47.8,47.0,2.16794833886788,50,45,5,96.8,96.0,1.6431676725154976,99,95,5,3.9934696533608496,3.9523799101687036,0.08024883388624622,4.131440924382447,3.9415612583798905,5,7.818338254278164e-09,7.362144347285166e-09,1.4827636422931008e-09,9.711753893996178e-09,6.4381593429765e-09,5,0.0625
5723230.0,48.8,49.0,3.898717737923585,54,45,5,47.6,47.0,2.302172886644268,50,45,5,96.4,96.0,1.673320053068152,99,95,5,3.944398645056876,3.902282833635918,0.08209470340746425,4.085249368646558,3.891414791861294,5,7.847108302657952e-09,7.405290471149564e-09,1.4592640241969867e-09,9.705556806796426e-09,6.487306042420367e-09,5,0.0625
5955618.0,48.6,49.0,4.159326868617084,54,44,5,47.6,47.0,2.302172886644268,50,45,5,96.2,96.0,1.9235384061671343,99,94,5,3.89325160584067,3.8501061988414382,0.08388082102534317,4.0368257509569485,3.8393297197472855,5,7.875745727720181e-09,7.4480665989535715e-09,1.435631610136493e-09,9.699450636099932e-09,6.537289965515033e-09,5,0.0625
6197442.0,48.0,48.0,4.636809247747852,54,43,5,47.6,47.0,2.302172886644268,50,45,5,95.6,95.0,2.4083189157584597,99,93,5,3.8400542330634693,3.7958748038411168,0.08560046498596253,3.9861732213459877,3.785352196577649,5,7.90369120918509e-09,7.490207816351129e-09,1.412558125317634e-09,9.698082373717846e-09,6.5844610545207995e-09,5,0.0625
6449086.0,48.0,48.0,4.636809247747852,54,43,5,47.6,47.0,2.302172886644268,50,45,5,95.6,95.0,2.4083189157584597,99,93,5,3.7848372696969577,3.739566747091452,0.08725526138527105,3.933314103725908,3.728059352389429,5,7.934049778939703e-09,7.532181954931361e-09,1.3900962036820574e-09,9.696276625124058e-09,6.635728430531442e-09,5,0.0625
6710947.0,47.2,48.0,4.658325879540845,53,42,5,47.4,47.0,2.6076809620810595,50,44,5,94.6,95.0,2.073644135332774,97,92,5,3.727670807517524,3.6812349524851453,0.0888411670749243,3.878292082458931,3.6683949144389048,5,7.963739852275885e-09,7.573725214924344e-09,1.367793750503504e-09,9.69409999348302e-09,6.684583983802949e-09,5,0.0625
6983440.0,46.4,45.0,4.560701700396551,53,42,5,47.4,47.0,2.6076809620810595,50,44,5,93.8,93.0,2.167948338867881,97,92,5,3.6686375348721363,3.6209524526040493,0.0903562524134894,3.8211741212791477,3.6067044660508984,5,7.994292562622015e-09,7.61482323653053e-09,1.3446935324214077e-09,9.691842971870925e-09,6.73685993387532e-09,5,0.0625
7266998.0,45.0,44.0,4.358898943540673,52,41,5,47.2,46.0,2.683281572999747,50,44,5,92.2,92.0,2.280350850198276,96,90,5,3.6078409768031654,3.5588136965392807,0.09180049460843064,3.762052151069252,3.5430890557368993,5,8.024953622414089e-09,7.655646611839642e-09,1.3213844746127223e-09,9.689482969126685e-09,6.7896011997053485e-09,5,0.0625
7562068.0,42.8,42.0,4.324349662087931,49,38,5,47.0,46.0,2.999999999999999,50,43,5,89.8,90.0,1.7888543819998315,92,88,5,3.5454137038808975,3.4949367160708493,0.09317726132738516,3.701045519519599,3.4776751535664263,5,8.055316804543619e-09,7.695891711949297e-09,1.2976240975058625e-09,9.686615767023332e-09,6.8421927445134834e-09,5,0.0625
7869120.0,41.8,42.0,4.024922359499622,48,37,5,47.0,46.0,2.999999999999999,50,43,5,88.8,88.0,1.6431676725154987,91,87,5,3.481512374080084,3.4294617074545117,0.0944943565808109,3.6383029333481933,3.41061348537246,5,8.08584946024301e-09,7.73607579530062e-09,1.2742297688497765e-09,9.684191075210352e-09,6.895757711383696e-09,5,0.0625
8188640.0,40.6,42.0,2.509980079602226,43,37,5,46.8,46.0,3.3466401061363014,50,42,5,87.4,88.0,1.5165750888103098,89,85,5,3.41632048329091,3.362905280353739,0.09576344686128059,3.5740015780894168,3.342080923541454,5,8.116669849470833e-09,7.776141379685657e-09,1.2501731130306438e-09,9.681324167843302e-09,6.948688901147518e-09,5,0.0625
8521134.0,38.6,40.0,2.190890230020665,40,35,5,46.6,46.0,3.4351128074635344,50,42,5,85.2,85.0,2.16794833886788,88,82,5,3.350042798907637,3.2980833588218954,0.09699717629835007,3.5083398624919995,3.2722793073378975,5,8.147805218429083e-09,7.815791480056272e-09,1.2254949509371708e-09,9.677994666321441e-09,7.0033011607638754e-09,5,0.0625
8867129.0,36.6,37.0,2.7018512172212596,39,32,5,46.4,46.0,3.781534080237808,50,41,5,83.0,83.0,3.391164991562634,87,78,5,3.2829053267515578,3.232793393184907,0.09821393781476485,3.441549771381116,3.20143432859554,5,8.1790238853411e-09,7.855205854965949e-09,1.200962186066861e-09,9.675005854032762e-09,7.0581748038827805e-09,5,0.0625
9227173.0,35.8,37.0,2.774887385102322,38,31,5,45.2,45.0,3.346640106136301,49,41,5,81.0,80.0,2.915475947422649,85,78,5,3.2151627786842534,3.1673035594098216,0.09944866473423723,3.37391968683363,3.129794113092597,5,8.210456009873213e-09,7.894608044843203e-09,1.1758217766101756e-09,9.671737652722576e-09,7.1134479185946374e-09,5,0.0625
9601835.0,34.4,36.0,3.781534080237808,37,28,5,44.8,45.0,3.8340579025361636,49,40,5,79.2,77.0,3.563705936241092,84,76,5,3.1470729291844766,3.101896708659859,0.10070956704797786,3.305686507728656,3.0576268847916985,5,8.242239036381923e-09,7.933975392280359e-09,1.1506570597264822e-09,9.668941194269099e-09,7.169284947683114e-09,5,0.0625
9991710.0,31.6,32.0,4.09878030638384,35,25,5,43.8,45.0,4.207136793592526,49,39,5,75.4,74.0,3.781534080237806,81,71,5,3.0789154002755375,3.03686531418714,0.10202299837898152,3.2371445407142825,2.9852170162596483,5,8.27413137083326e-09,7.97330603303179e-09,1.1249393589870295e-09,9.665578296050452e-09,7.225491693849983e-09,5,0.0625
10397416.0,29.0,31.0,4.527692569068709,33,22,5,42.4,43.0,4.393176527297759,48,38,5,71.4,70.0,4.878524367060187,78,65,5,3.0109789224735546,2.9725069027053417,0.10341486663718487,3.168597830241677,2.9128620778907672,5,8.306598934677204e-09,8.01248959421227e-09,1.0994132546981303e-09,9.663093091461423e-09,7.2821088326467726e-09,5,0.0625
10819595.0,26.4,26.0,4.159326868617084,31,21,5,39.8,42.0,4.438468204234429,44,35,5,66.2,65.0,5.449770637375485,74,59,5,2.9435574116631056,2.90911818130471,0.10491239856160188,3.100361578535001,2.8408684634275074,5,8.339068212546796e-09,8.051735773506896e-09,1.0735778286598412e-09,9.660772045593709e-09,7.33910470692359e-09,5,0.0625
11258915.0,24.2,24.0,2.7748873851023217,27,21,5,37.2,37.0,4.43846820423443,43,32,5,61.4,61.0,4.827007354458868,67,54,5,2.8769451473968157,2.8469894378470655,0.10654121984022197,3.0327545641707694,2.7695466212779682,5,8.371797000907912e-09,8.090916521460706e-09,1.0477053304905448e-09,9.658596310747076e-09,7.396519951801397e-09,5,0.0625
11716075.0,21.0,21.0,1.224744871391589,22,19,5,33.8,34.0,4.438468204234429,39,28,5,54.8,55.0,4.024922359499622,59,49,5,2.8114386746968445,2.7864371575739573,0.10832150369485022,2.966092528748239,2.6992053151048307,5,8.404818396874316e-09,8.13000671418508e-09,1.021726677667402e-09,9.656354092246117e-09,7.454213062765363e-09,5,0.0625
12191796.0,17.8,18.0,2.04939015319192,21,16,5,28.6,27.0,4.33589667773576,35,25,5,46.4,45.0,4.878524367060186,52,41,5,2.747307492513104,2.727673557313042,0.1102736494396534,2.9006816575029237,2.6301481143939047,5,8.438014293418506e-09,8.169341851587486e-09,9.956452941332396e-10,9.654780202098973e-09,7.512333631522455e-09,5,0.0625
12686834.0,15.0,14.0,2.5495097567963922,19,13,5,24.2,22.0,4.494441010848846,30,20,5,39.2,37.0,6.418722614352485,49,33,5,2.6848120461315053,2.670921542395243,0.11240812483879029,2.8368129402906272,2.5626665416514744,5,8.471542746067243e-09,8.208751591809614e-09,9.695069446097451e-10,9.653304655820732e-09,7.570645210797432e-09,5,0.0625
13201973.0,12.0,11.0,3.5355339059327378,17,8,5,18.6,18.0,4.219004621945797,25,14,5,30.6,28.0,6.6932802122726045,42,26,5,2.624194615562027,2.6163789928870185,0.11472796655147077,2.774759408802511,2.4970363460495713,5,8.505228772088153e-09,8.24830756891432e-09,9.43290950486193e-10,9.65199375655174e-09,7.629363235531585e-09,5,0.0625
13738028.0,9.4,7.0,3.5777087639996634,15,7,5,14.0,14.0,2.5495097567963927,17,10,5,23.4,21.0,4.827007354458868,32,21,5,2.5656715558893346,2.564211318079551,0.11722476752786744,2.714763343153898,2.4335128516065034,5,8.53895907809946e-09,8.28754494091134e-09,9.170331826521433e-10,9.651057574076502e-09,7.688097747207006e-09,5,0.0625
14295850.0,6.8,6.0,2.7748873851023212,11,4,5,8.0,8.0,1.5811388300841898,10,6,5,14.8,14.0,3.271085446759225,20,11,5,2.5094316326691732,2.514544838192844,0.11988239564063982,2.6570404665126754,2.3723265590134655,5,8.572850274783504e-09,8.32671495138551e-09,8.909009587663061e-10,9.65032411358879e-09,7.746994950264578e-09,5,0.0625
14876321.0,3.8,4.0,1.0954451150103321,5,2,5,5.6,5.0,1.51657508881031,8,4,5,9.4,9.0,2.073644135332772,12,7,5,2.4556348446823484,2.4674720525030187,0.12267620940021579,2.601774215189212,2.3136805193148327,5,8.606774364004299e-09,8.365997344709466e-09,8.649026477591682e-10,9.650190186040948e-09,7.80571783436062e-09,5,0.0625
15480361.0,3.2,3.0,0.8366600265340756,4,2,5,3.8,4.0,1.3038404810405297,5,2,5,7.0,6.0,1.4142135623730951,9,6,5,2.404408805458874,2.4230509020225353,0.12557647093166843,2.549113479627961,2.257739444336712,5,8.640576943762414e-09,8.404917644752981e-09,8.387009861190671e-10,9.649900382108725e-09,7.864630350936906e-09,5,0.0625
16108928.0,2.8,3.0,0.8366600265340756,4,2,5,2.2,2.0,1.6431676725154984,5,1,5,5.0,5.0,1.4142135623730951,7,3,5,2.355853887670762,2.3813073135114653,0.12854314282638576,2.4991727818453073,2.204653699188036,5,8.674411433004784e-09,8.443642750820673e-09,8.129384079394458e-10,9.650163390249276e-09,7.923197867312629e-09,5,0.0625
16763018.0,2.6,3.0,0.5477225575051662,3,2,5,1.4,1.0,1.51657508881031,4,0,5,4.0,4.0,1.224744871391589,6,3,5,2.3100388278951227,2.3422414797061952,0.13153623650893007,2.452032767334221,2.1545305731386257,5,8.708225592775428e-09,8.482104667829763e-09,7.873485589176081e-10,9.650379851960084e-09,7.981567020626967e-09,5,0.0625
17443666.0,2.6,3.0,0.5477225575051662,3,2,5,1.0,0.0,1.7320508075688774,4,0,5,3.6,3.0,1.3416407864998738,6,3,5,2.2670025428717318,2.305824510442768,0.13451465856617287,2.407740959560235,2.107444514593569,5,8.741571420354846e-09,8.520387561041796e-09,7.616748917491261e-10,9.651250187049709e-09,8.039634207796097e-09,5,0.0625
18151951.0,2.6,3.0,0.5477225575051662,3,2,5,0.8,0.0,1.3038404810405297,3,0,5,3.4,3.0,0.8944271909999159,5,3,5,2.226757756353593,2.272010015461674,0.137438525596029,2.3663142031795132,2.0634372498373708,5,8.77488402911862e-09,8.558235316881286e-09,7.365501261347299e-10,9.651830038605378e-09,8.097264355187981e-09,5,0.0625
18888995.0,2.6,3.0,0.5477225575051662,3,2,5,0.6,0.0,0.894427190999916,2,0,5,3.2,3.0,0.447213595499958,4,3,5,2.189291606125609,2.2407350019133645,0.14027151769272567,2.32774102555069,2.0225178384545877,5,8.808124478044112e-09,8.59570911035921e-09,7.119316212692216e-10,9.652885552016436e-09,8.154321531718058e-09,5,0.0625
19655965.0,2.6,3.0,0.5477225575051662,3,2,5,0.4,0.0,0.894427190999916,2,0,5,3.0,3.0,0.7071067811865476,4,2,5,2.15456730180285,2.211923163041082,0.1429835658355031,2.2919849519417945,1.984666457065153,5,8.840610565547598e-09,8.632667249899323e-09,6.87214302726748e-10,9.652962303889162e-09,8.210855004079888e-09,5,0.0625
20454078.0,2.6,3.0,0.5477225575051662,3,2,5,0.4,0.0,0.894427190999916,2,0,5,3.0,3.0,0.7071067811865476,4,2,5,2.122530193995268,2.185487551743351,0.14554701590425403,2.25898674869651,1.9498354988960387,5,8.872905606063319e-09,8.668899920007104e-09,6.632574451791037e-10,9.654174158859659e-09,8.266462834760928e-09,5,0.0625
21284598.0,2.6,3.0,0.5477225575051662,3,2,5,0.2,0.0,0.447213595499958,1,0,5,2.8,3.0,0.44721359549995787,3,2,5,2.093106863620279,2.161333371845796,0.1479416155438634,2.228668575291904,1.9179523288233216,5,8.904772566344232e-09,8.704568322561322e-09,6.397438878321655e-10,9.655665555150796e-09,8.321312547380817e-09,5,0.0625
22148840.0,2.6,3.0,0.5477225575051662,3,2,5,0.2,0.0,0.447213595499958,1,0,5,2.8,3.0,0.44721359549995787,3,2,5,2.066208767765413,2.1393620844364882,0.15015352537022844,2.200935811335267,1.888922031095546,5,8.935809599012706e-09,8.739054188133158e-09,6.167225410995606e-10,9.656800396912185e-09,8.375164216174443e-09,5,0.0625
23048174.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,2.041727325847738,2.119440286478197,0.15217169022842764,2.17568009848667,1.8626302346622952,5,8.96653802576039e-09,8.773262766042933e-09,5.943412404610235e-10,9.65831088488561e-09,8.427890386912614e-09,5,0.0625
23984024.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,2.0195508114240077,2.1014695061949307,0.1539946522970114,2.1527817058014174,1.8389464365380466,5,8.996474864484159e-09,8.80657608310651e-09,5.723419429570842e-10,9.659810397315039e-09,8.479656446480556e-09,5,0.0625
24957874.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9995598953063394,2.085352575657429,0.15562660644820206,2.132113699967854,1.8177269368192452,5,9.025550912157396e-09,8.83840856918939e-09,5.512746389470924e-10,9.661598501164833e-09,8.529910679197856e-09,5,0.0625
25971266.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9816353044349466,2.0709736874384386,0.1570839729331007,2.113593034859337,1.7988182228404106,5,9.053737516130333e-09,8.869908109595402e-09,5.309861781186081e-10,9.663390973380774e-09,8.578970605143153e-09,5,0.0625
27025805.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9656310986003696,2.0582122309617294,0.158362929615208,2.097017712482078,1.7820598491184845,5,9.081185580735534e-09,8.900232355007914e-09,5.110706173503501e-10,9.66509221529069e-09,8.626134140266701e-09,5,0.0625
28123164.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9514113266670854,2.046954468021522,0.15947521813274146,2.082250620971108,1.7672875112775759,5,9.107775513417375e-09,8.929428646024387e-09,4.918676251636829e-10,9.666748099360736e-09,8.670318892400427e-09,5,0.0625
29265079.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9388286272460291,2.0370381274297307,0.16042570660490313,2.069149833717205,1.7543358454059488,5,9.133362037459856e-09,8.957594125062667e-09,4.73341030934398e-10,9.668386673169902e-09,8.712753286980929e-09,5,0.0625
30453361.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9277412405690046,2.028322842952233,0.16122339677603295,2.0575742105119392,1.7430409491510532,5,9.158120458553962e-09,8.984428875308006e-09,4.55763521915546e-10,9.670168690328893e-09,8.753536588674843e-09,5,0.0625
31689891.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9180301299677225,2.020772787397684,0.1618932977653169,2.0473857387882073,1.7332426913338501,5,9.18168302545318e-09,9.010034592142661e-09,4.388069664222357e-10,9.671985726796353e-09,8.79255350740868e-09,5,0.0625
32976629.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9095517499823262,2.014283227650577,0.16243683474120518,2.038445915829904,1.724786018602337,5,9.204199124285583e-09,9.034517458794846e-09,4.2283724993509725e-10,9.673386455773338e-09,8.829466891846462e-09,5,0.0625
34315614.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.9021955348819133,2.0087547854370307,0.16288084511613846,2.0306309083747736,1.7175240647384282,5,9.225701499122757e-09,9.057617525051992e-09,4.0756293317483516e-10,9.675094955432612e-09,8.864884349978858e-09,5,0.0625
35708968.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8957867485558695,2.0037968533997557,0.16319137720389665,2.0238173993953468,1.7113195587786423,5,9.246034342067992e-09,9.079365716698413e-09,3.9310011116056556e-10,9.676481666293184e-09,8.898367165507395e-09,5,0.0625
37158897.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.890196037888915,1.9993895629733507,0.16336114438735294,2.0178935513776697,1.7060438193908933,5,9.26521070503788e-09,9.099870201406719e-09,3.794205975530518e-10,9.678037333654643e-09,8.92997792644178e-09,5,0.0625
38667698.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8853915435495043,1.9956535932198274,0.1634636940462324,2.0127490635121954,1.7015784493125796,5,9.283289132082282e-09,9.119002211601027e-09,3.66627075641538e-10,9.679282673855762e-09,8.959556705236602e-09,5,0.0625
40237763.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.881280188044998,1.9925014407755253,0.16351189308990613,2.0082846610533687,1.6978155465627005,5,9.300301398963894e-09,9.136819533467305e-09,3.547228588708113e-10,9.687174194075374e-09,8.987460016135783e-09,5,0.0625
41871580.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8777720297007257,1.9898538007072655,0.16351287561291544,2.0044141183297537,1.6946578768207345,5,9.316222370728351e-09,9.1533055635495e-09,3.4359086446073824e-10,9.694597903282383e-09,9.013489278556082e-09,5,0.0625
43571735.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8747849668208958,1.987639885106653,0.16347242808976883,2.0010577036428487,1.6920185650815185,5,9.331012477905061e-09,9.168566582047137e-09,3.3330752852735693e-10,9.70143455679972e-09,9.037546253479427e-09,5,0.0625
45340925.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.872244307813166,1.9857970451755953,0.16339483046416983,1.9981452077524595,1.6898207337179445,5,9.34463819315956e-09,9.182514696445399e-09,3.237355947147002e-10,9.70758486421275e-09,9.05995184910155e-09,5,0.0625
47181951.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8700842321424644,1.9842707306950271,0.16328452289413373,1.9956164118323299,1.687996893316217,5,9.35725500544309e-09,9.1952331409384e-09,3.149620961464415e-10,9.713382861417454e-09,9.080542274672613e-09,5,0.0625
49097730.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8682478186063218,1.9830136330875308,0.16314657842060226,1.9934193594016651,1.6864883253100498,5,9.368883983594205e-09,9.20677460858634e-09,3.070704131397723e-10,9.719021725434713e-09,9.099474106808171e-09,5,0.0625
51091297.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8666869007796294,1.9819856376287848,0.1629869670677373,1.9915092631480746,1.6852443496736311,5,9.379391400763878e-09,9.217208028479613e-09,2.9972966908226574e-10,9.723683060021343e-09,9.116663069415028e-09,5,0.0625
53165811.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8653610334928086,1.9811524064219213,0.1628122753429711,1.9898480291212834,1.6842214853981448,5,9.388964252483606e-09,9.226434735408297e-09,2.93135847936278e-10,9.727932007616043e-09,9.132181373354875e-09,5,0.0625
55324558.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.864236284699396,1.980022369159955,0.16262909544300358,1.988403286179802,1.6833827083093968,5,9.397639523269888e-09,9.23469375507752e-09,2.872607619010393e-10,9.732209944157065e-09,9.146287797704617e-09,5,0.0625
57570959.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8632840980105219,1.978544170514421,0.16244361246293257,1.987147677909823,1.6826967029476336,5,9.405492482956844e-09,9.241891405823434e-09,2.8219278716767817e-10,9.736221868280787e-09,9.158830326757557e-09,5,0.0625
59908573.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8624803527149278,1.9772281756298051,0.16226133558319197,1.9860580972663104,1.6821371091258852,5,9.412330372188351e-09,9.248197139687725e-09,2.773832365271961e-10,9.73903959030739e-09,9.170116418956266e-09,5,0.0625
62341103.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8618046185169022,1.976060277530339,0.16208699472439797,1.9851146290291124,1.6816817769169443,5,9.418507712078792e-09,9.253677779048765e-09,2.7330114057813725e-10,9.742315833964301e-09,9.180190310120492e-09,5,0.0625
64872405.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8612394594324075,1.9750278876262395,0.16192438840124415,1.9843006362458233,1.681312280008162,5,9.423891203032552e-09,9.258230980770602e-09,2.6965085375689413e-10,9.744623440418855e-09,9.189042832261957e-09,5,0.0625
67506488.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8607699489325273,1.974119741281609,0.1617764368011967,1.9836012394400317,1.6810132314982489,5,9.428682664732863e-09,9.262090716689642e-09,2.665609732719139e-10,9.746997809951134e-09,9.196820167300884e-09,5,0.0625
70247524.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8603832312647,1.9733252234786451,0.16164522828703382,1.983003732376018,1.680771900907709,5,9.432739013235474e-09,9.265265248810647e-09,2.638463513831821e-10,9.748772462162326e-09,9.203423475568004e-09,5,0.0625
73099856.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8600681225885949,1.9726343128789654,0.16153202994078192,1.9824966649098648,1.6805777221196525,5,9.436221827396222e-09,9.267852917159265e-09,2.6154557501184055e-10,9.750662465499126e-09,9.209148886062623e-09,5,0.0625
76068005.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8598149251942169,1.9720375988655496,0.16143744860470827,1.982069740989155,1.6804219801779057,5,9.439289825786332e-09,9.269845638073021e-09,2.5968291029440347e-10,9.752246260546272e-09,9.214173929904571e-09,5,0.0625
79156673.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8596151064288715,1.97152608850879,0.16136145504510643,1.9817135742809042,1.6802975093786228,5,9.441753232219618e-09,9.274404278498514e-09,2.58041732315927e-10,9.753313026757372e-09,9.21829937974437e-09,5,0.0625
82370754.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.859461156517997,1.9710911849786925,0.1613035349532077,1.9814198611601188,1.6801983628222268,5,9.443861515436625e-09,9.27901368782535e-09,2.568206283043559e-10,9.754705480424125e-09,9.221727677999405e-09,5,0.0625
85715339.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.859346412882656,1.970724677275747,0.16126270521273367,1.9811805729872152,1.680119709989743,5,9.445587025650818e-09,9.283066789949927e-09,2.556581532321081e-10,9.755504203873236e-09,9.224637201929798e-09,5,0.0625
89195728.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.859265011813236,1.970418808968288,0.1612377335600719,1.9809885974071735,1.6800575722456215,5,9.446890498432245e-09,9.28630097299899e-09,2.547409294103289e-10,9.756014179101397e-09,9.22709101379743e-09,5,0.0625
92817434.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.859211711541826,1.9701663049811384,0.16122709911031224,1.9808372607270996,1.6800086787721775,5,9.448006721417164e-09,9.289048423091377e-09,2.5405296156914065e-10,9.756676744004537e-09,9.22916102127409e-09,5,0.0625
96586196.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8591819691686713,1.9699603220060953,0.16122924360350332,1.980720754443494,1.6799704185684934,5,9.448913193222394e-09,9.291365944329115e-09,2.536212791198003e-10,9.7573668654597e-09,9.230663555465506e-09,5,0.0625
99512855.0,2.6,3.0,0.5477225575051662,3,2,5,0.0,0.0,0.0,0,0,5,2.6,3.0,0.5477225575051662,3,2,5,1.8591726017557348,1.9698325229228195,0.16123818339464827,1.9806528060537583,1.6799473716814963,5,9.449396832616305e-09,9.292826217575224e-09,2.533422773894564e-10,9.75754481080393e-09,9.2315436197665e-09,5,0.0625


==> data/thm2_new/evolution_d_5_alpha_0.125.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.969200508837247,4.973132317190787,0.010131599458089762,4.979919272800039,4.956600709305041,5,0.660142906884498,0.6689461739680338,0.4022793415340446,1.2137004810386134,0.12507868145329723,5,0.125
1.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.969285430979507,4.973053518578077,0.01021565411408149,4.980078385677375,4.956676962610187,5,0.5716541055161587,0.5663248137431484,0.3513113071267955,1.0518340726302928,0.10852219881218932,5,0.125
5.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.969427913548577,4.9727383940797925,0.010470303805027158,4.980470958883619,4.95659534021775,5,0.32787292082638475,0.2946590422912162,0.2104779178679944,0.6060891768687041,0.06284897614963418,5,0.125
9.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96937256283329,4.972456109817989,0.010647958686937938,4.980628394285304,4.956205930725852,5,0.19234099400343446,0.1532054205041899,0.129422446359305,0.35415920882164675,0.03816786324932881,5,0.125
13.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.969221494622771,4.97222210672251,0.010778694714000897,4.980678553833062,4.955730568784321,5,0.1149846175872832,0.08003047051378645,0.08031585750918024,0.2073630857370632,0.024683692923791148,5,0.125
17.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.969025111457124,4.972037574648911,0.010859165134826008,4.9806599154243605,4.955265957684582,5,0.07064337111462707,0.04417033462256847,0.05047171178518561,0.12668907993315728,0.01717671148477738,5,0.125
21.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.968819610709431,4.9718979950148725,0.010912719551765544,4.980606165992935,4.95486484350659,5,0.044933298097154885,0.029881828822382144,0.032158022833596284,0.085358053605307,0.012881286501414346,5,0.125
25.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.968624543017235,4.971795402916693,0.010949452510187353,4.980543432075144,4.954534715447786,5,0.029888320414934267,0.022020348677918463,0.020968496476133757,0.05870719029286877,0.010315470600651086,5,0.125
29.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9684550722943515,4.9717219405324515,0.010964110489513524,4.980480726655644,4.954281927626572,5,0.020987006440485366,0.017526170198341323,0.014153286709674862,0.04164163372379436,0.008560127629773647,5,0.125
33.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96830870001248,4.971670198553862,0.010964263540487514,4.980421442168273,4.954097293165413,5,0.015613163815198177,0.014813518884724996,0.009988633090687465,0.030658063388652606,0.005879390258433368,5,0.125
37.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.968185995766322,4.97163428854962,0.01095444708328424,4.9803671216867595,4.95396544621372,5,0.01230983816597923,0.013062238895902106,0.007481579893644921,0.023641330766364887,0.004438555079583725,5,0.125
41.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.968082618099,4.971610366146965,0.010939447233637262,4.9803170476952845,4.953870450210356,5,0.010215008764594738,0.010441543955077622,0.005959472060225046,0.01908763012978635,0.003621100485746163,5,0.125
45.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9679929805928005,4.971595272678077,0.010921134893526786,4.980270000462246,4.953799430448779,5,0.008835095820686959,0.008483374209314425,0.005025617754576814,0.016112854137188264,0.0031244775041687073,5,0.125
49.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967914296637371,4.971585030440774,0.010901403921614145,4.980225922164547,4.953744335632867,5,0.007877129754331361,0.007256323253278657,0.0044247493504604414,0.01411064587023897,0.0027962200019174635,5,0.125
53.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9678464565674165,4.971578533400938,0.010880904504340158,4.98018494272243,4.953704170860779,5,0.007174816294810933,0.006448408792614402,0.004019277823643167,0.012721275755002944,0.00255502874638632,5,0.125
57.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967787201357728,4.9715751726101765,0.01086073116976314,4.98014582396962,4.953673312711247,5,0.006626908914645224,0.005882888417315716,0.003724865706967587,0.01170325355345803,0.0023613422035124046,5,0.125
61.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967734218046307,4.971574086545862,0.010842462135774509,4.980107865365497,4.953645249192937,5,0.006178013366679171,0.005459805825572849,0.003500582760910193,0.010924247408815365,0.0021943518571891528,5,0.125
65.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967687584361149,4.971573487333416,0.010825023020135507,4.980072058670863,4.953623321081223,5,0.005793961664891557,0.0051223919334064255,0.003318503446018348,0.010292867844905478,0.0020466807870016326,5,0.125
69.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9676454515451045,4.97157382576488,0.010807918229897595,4.980037074072815,4.953605677138179,5,0.005454633076527953,0.004836252049476625,0.0031639032728568123,0.009758344146268548,0.0019133870477133438,5,0.125
73.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967606622534721,4.971574094918713,0.010791297407358454,4.98000160616778,4.953590351974477,5,0.005149312337195545,0.004585392088202885,0.0030281276527125943,0.009289367605686166,0.0017914161531706735,5,0.125
77.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9675705626713755,4.971574125758271,0.010774947452920893,4.97996674679154,4.953577230675205,5,0.004871387408015196,0.004360372296082037,0.0029075443308601385,0.008873591997459011,0.001678709745998088,5,0.125
81.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96753703433994,4.971574658388377,0.010759077981574985,4.979932654178659,4.953566014302907,5,0.00461448053067381,0.0041544361259231565,0.0027968573942093265,0.00849293273212313,0.001573238438990629,5,0.125
85.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967505652139888,4.971575134709916,0.010743968971284663,4.979899501544954,4.9535559396673845,5,0.0043754299890130495,0.0039633621761002436,0.002692937698892226,0.008138157898768584,0.0014749812889532313,5,0.125
89.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967475898819146,4.971575654521064,0.010729016885477593,4.979866685759765,4.9535474893547,5,0.00415195190733089,0.00378480493491744,0.0025947174324498696,0.007804505349585884,0.001383610347847767,5,0.125
93.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967447459946492,4.971575481423427,0.010715044993909883,4.979834669290573,4.953539003314184,5,0.003943200712218258,0.0036189796295977667,0.0025019759680221087,0.007490637121488277,0.0012983667997062273,5,0.125
97.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967420457088058,4.971574981906066,0.010701511772514376,4.979803191091973,4.953531777464455,5,0.0037483476619766406,0.003464866975636528,0.0024151238475368098,0.007197641058911108,0.001218831281349084,5,0.125
101.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96739419756681,4.9715744655983265,0.010688586386056059,4.97977267934245,4.953524337404985,5,0.003565115136217152,0.0033193612356869446,0.002332119628609131,0.0069193557286760495,0.0011446804459514584,5,0.125
109.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96734260930604,4.97157219135946,0.010664906146735527,4.979712557966444,4.953510291123437,5,0.003229600757281882,0.003053556666023436,0.0021744242933729747,0.0063973224051527815,0.0010122451736791823,5,0.125
117.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967293348383721,4.971568594919933,0.010642757122489266,4.979655536855288,4.953499148880084,5,0.0029312628040970854,0.002818989661846609,0.0020276543720096686,0.005917861328927484,0.0008968068074071623,5,0.125
125.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9672467615998315,4.971564588097767,0.010621018427613916,4.979600764380475,4.953491118836546,5,0.0026644460293251556,0.002608807452487357,0.001890388447846537,0.0054752371085061095,0.0007962918876028892,5,0.125
133.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967202285540702,4.9715599911937876,0.010599859722667691,4.979548542692729,4.95348445141027,5,0.0024258048652743866,0.0024189683296699277,0.0017632385520944193,0.005069345859607976,0.0007082678198040876,5,0.125
141.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967159306381955,4.971554724139925,0.010580034569324284,4.979498436005216,4.953477864858955,5,0.002212116696606259,0.002247825510626505,0.001645133800242873,0.004696224506969146,0.0006310808210645829,5,0.125
149.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967118165016821,4.971549385603367,0.010561145805084217,4.979450723088139,4.953471805498897,5,0.0020199216381148535,0.002092787354185181,0.001534641125919509,0.004350972925432502,0.0005632666748951346,5,0.125
157.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967079250983729,4.971543696855278,0.01054275204075853,4.979406261670525,4.953467326233971,5,0.0018472675405400922,0.001953729780422943,0.0014317699953401175,0.004032544429985718,0.0005036525606739236,5,0.125
165.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967041582334121,4.971538122274539,0.010526153765483172,4.979364336379516,4.953462009731219,5,0.001691636112906412,0.0018278642377173224,0.0013356365119862458,0.003737782717861039,0.00045125748011026843,5,0.125
173.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.967005300240949,4.971532392277599,0.010510239621032716,4.979324461977206,4.953457474538667,5,0.0015507366642567026,0.0017085857817376946,0.0012452353417710304,0.0034630837343553296,0.0004050191663935313,5,0.125
181.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966970772368366,4.971526891536204,0.010494864394608738,4.979286573361331,4.953453338255615,5,0.0014234400274507329,0.0015298349274348896,0.0011609008170496173,0.0032087618586600203,0.00036427436461701767,5,0.125
189.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966938019888738,4.971520277499945,0.010480741297952853,4.979250605065631,4.953449048150672,5,0.0013088240064927786,0.0013713738030707127,0.0010830355728919776,0.0029751367498114566,0.0003282720263975105,5,0.125
197.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966907058813469,4.971434875631481,0.010467065857739316,4.979216534436155,4.953445539169397,5,0.001205114547254765,0.0012301841058672469,0.001010488326385836,0.0027587311171957994,0.0002964066507899684,5,0.125
207.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966870193630834,4.971332418382291,0.010450830064845163,4.979176378527504,4.953441253577485,5,0.0010893830346427138,0.0010747986176337216,0.000927755733063952,0.0025131175142741697,0.0002616759746990276,5,0.125
219.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9668282324960815,4.971214709412301,0.010432554955571022,4.979131427373655,4.9534361813124645,5,0.0009681123158379011,0.0009150879236868702,0.0008388791728485445,0.0022506691775910745,0.00022531476255390455,5,0.125
231.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966788755618728,4.971104026146748,0.01041597154301032,4.979090068905455,4.953431585630285,5,0.0008627441748929453,0.0007800916954083671,0.0007591003843244202,0.0020165429647448687,0.0001905927646668018,5,0.125
243.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966752155554585,4.970999139505867,0.010400205028798518,4.9790519796730175,4.953427333235676,5,0.0007710339143689576,0.0006659403442638302,0.0006875853722601837,0.001807639016665336,0.00016273871809239916,5,0.125
255.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966718109830289,4.9709009693335116,0.010385624935508304,4.9790169010509455,4.953423415663655,5,0.0006910005035839749,0.000569360152736238,0.0006235556400458416,0.0016212311226312271,0.00014025029539704243,5,0.125
267.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966686191146982,4.970808306170844,0.010372192005735694,4.978984582612257,4.953419635441151,5,0.0006209102551949693,0.00048752769190930705,0.0005662227911881221,0.0014547728843772056,0.0001219881151294773,5,0.125
279.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9666568755754685,4.970721148166613,0.010360237934242254,4.978956751035602,4.953416219264319,5,0.0005595417387647676,0.0004189899180711447,0.0005148416338577937,0.0013060138306380663,0.00010705859248970274,5,0.125
291.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966629491029848,4.970638950240273,0.010349321025322508,4.978931570479305,4.953412905094182,5,0.0005054865103448862,0.00036087076333478715,0.0004687888309395082,0.0011728975393439142,9.47804297880928e-05,5,0.125
303.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966603915489384,4.970561620247538,0.010339175355857136,4.978908167399974,4.953409593939292,5,0.0004578020919728504,0.0003115516693030107,0.00042756085988634063,0.001053835710939272,8.467497954792797e-05,5,0.125
319.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9665725105495095,4.970465056530296,0.010326860629123408,4.978880519015301,4.953405516887765,5,0.00040266743646223956,0.0002569827570484258,0.00037935024527050647,0.0009145333586385434,7.372060700011024e-05,5,0.125
335.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966543861732892,4.970376031021663,0.01031565951804364,4.978855726877365,4.953401639881951,5,0.0003556434995800387,0.00021290041029855752,0.0003378371627564521,0.0007943884278392137,6.494511740777703e-05,5,0.125
351.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9665178787211754,4.970293839069243,0.010305435529359622,4.978833825185272,4.953398079929186,5,0.0003153225893961547,0.00017716384725140666,0.00030203637542358533,0.000690532975631564,5.779276798452495e-05,5,0.125
367.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966494745241496,4.9702216429840576,0.010296719294092076,4.978814440463276,4.9533945216311785,5,0.0002807585257231292,0.00014814536122194366,0.0002713650364682238,0.0006013931809925828,5.186629745222652e-05,5,0.125
383.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966475565613359,4.970163488559301,0.010289344994281593,4.978797224328787,4.953391179539562,5,0.000251330474184991,0.0001245448990231719,0.000245473788877224,0.0005263953972568235,4.687624404591681e-05,5,0.125
399.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966458481021201,4.9701126240817555,0.010283144905036717,4.9787819925141,4.953387380305995,5,0.00022600407050382527,0.00010528618745811916,0.00022317284510144648,0.0004755121276986501,4.2611032543014076e-05,5,0.125
418.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966440072379562,4.970057078731721,0.010276575138201561,4.9787661574485895,4.953382628125153,5,0.00020003963134042615,8.688320219417108e-05,0.00020018918209567359,0.0004390307474476049,3.8317970623046854e-05,5,0.125
438.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966422721316919,4.970002870226202,0.010270139539840184,4.978751658176089,4.953377871633036,5,0.00017670918890218918,7.162399834376249e-05,0.00017953591572756074,0.0004046095038612067,3.4540479402718496e-05,5,0.125
458.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966407250303879,4.969953160091107,0.010264255188379071,4.978739135391979,4.953373399690095,5,0.00015675350857127874,5.9600261356325185e-05,0.00016193024848899467,0.000373712595533618,3.128304996050789e-05,5,0.125
478.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663934634257885,4.969907747748197,0.010258928378977017,4.978728401355976,4.953369090860201,5,0.0001396586945291816,5.0065230771042306e-05,0.00014696026977103227,0.0003461366313945816,2.843531868235242e-05,5,0.125
498.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96638103660886,4.969866015972829,0.010254115572133168,4.978719085323755,4.953364836518586,5,0.00012489133201911833,4.244562621012966e-05,0.00013406990098579908,0.0003210932707613303,2.5921003242774296e-05,5,0.125
521.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966368689833458,4.9698229225938055,0.010248916903250624,4.97870996698946,4.953360210299153,5,0.0001103898563560265,3.552139200376845e-05,0.00012140078633584424,0.00029503249803680524,2.3369469403466983e-05,5,0.125
545.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966357227615033,4.969782155215409,0.010244034863801332,4.978701750098435,4.953355609176709,5,9.762571528952363e-05,2.9831758722735212e-05,0.00011023434613290598,0.0002707967657686682,2.1023431291212656e-05,5,0.125
569.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966347101480809,4.969744469977643,0.01023927240305823,4.9786946021447385,4.953351462843773,5,8.672304200683283e-05,2.5321489875341596e-05,0.00010060899515322312,0.00024897771555864353,1.8930924545056077e-05,5,0.125
593.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96633812767538,4.969710042135602,0.010234788841881835,4.978688378554247,4.953347779427567,5,7.731704207771344e-05,2.1702860383433315e-05,9.216575147899135e-05,0.00022914311157871625,1.710674792556449e-05,5,0.125
619.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966330096126106,4.969677162567646,0.010230006670053068,4.9786824781994055,4.953343966809428,5,6.856468353419958e-05,1.8544472371549476e-05,8.425651528087696e-05,0.00021001859125836675,1.5355050916755588e-05,5,0.125
647.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966322420825566,4.9696437988486055,0.010224952612978594,4.978676958919277,4.953340009015241,5,6.044637006426264e-05,1.581193886972768e-05,7.681154043868661e-05,0.00019154944924611476,1.3674803237639794e-05,5,0.125
675.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663159103153465,4.96961396447702,0.010220145991605957,4.9786721477671545,4.953336328974417,5,5.3493485613912754e-05,1.3601840637664822e-05,7.021882708675825e-05,0.0001748447501039304,1.219287563466122e-05,5,0.125
703.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663104132374984,4.969587533132264,0.010215622875038324,4.978667916013327,4.953332833529106,5,4.751750093426918e-05,1.1788168054586758e-05,6.432004127711594e-05,0.0001597032481178819,1.0882249189196613e-05,5,0.125
735.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966305099322177,4.969560500422529,0.010210727212014076,4.978663658108401,4.953329093931291,5,4.1666256168786064e-05,1.0085387123853094e-05,5.828270948860818e-05,0.00014410237023671028,9.56563090677425e-06,5,0.125
767.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966300821072607,4.969537020936044,0.010206096564535569,4.978659901838525,4.953325503848706,5,3.667765609265504e-05,8.685178196933228e-06,5.2871957064119615e-05,0.00013010482038286784,8.415697626334738e-06,5,0.125
799.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966297596019715,4.9695163762054415,0.010201292496895385,4.978656552968631,4.953323493643882,5,3.240359738429368e-05,7.665261529831088e-06,4.7992683636429866e-05,0.00011753151235914628,7.4093441622222244e-06,5,0.125
834.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966294842026143,4.969496462618066,0.010196219414076085,4.978653270569453,4.953321726182554,5,2.8398679002769312e-05,6.770145912775201e-06,4.3192986222522894e-05,0.00010523246084421343,6.450392692341532e-06,5,0.125
870.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96629265695322,4.969478724784809,0.010191344795720694,4.978650233983113,4.9533199840337465,5,2.4871154487243124e-05,5.961507894914602e-06,3.8757961755704815e-05,9.395158797784525e-05,5.5343238407810065e-06,5,0.125
906.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966291214692276,4.9694642846255945,0.010186842161764197,4.978647481237431,4.953318317182549,5,2.184838694467254e-05,5.251167672343488e-06,3.477028419247974e-05,8.389976501993772e-05,4.762397189498012e-06,5,0.125
946.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966290109546784,4.9694507658987614,0.010182234748723295,4.978644699227215,4.953316515792979,5,1.8968793899805625e-05,4.5621164397048135e-06,3.081110975586366e-05,7.400445233330782e-05,4.041730201854122e-06,5,0.125
986.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966290041634652,4.969439159263604,0.010177031680568993,4.978642272861073,4.953317549990472,5,1.6513640499821108e-05,3.993277195373777e-06,2.7290587332157072e-05,6.528882230179963e-05,3.4448117292373756e-06,5,0.125
1028.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966290650719433,4.9694287877508385,0.010171346412786123,4.978639960862326,4.953320500114824,5,1.4310203080262866e-05,3.4942913822247594e-06,2.4015204127533212e-05,5.7247228868471513e-05,2.9185860601363945e-06,5,0.125
1072.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966291539072257,4.969419786241931,0.010165849294511304,4.978637753389584,4.953323375762027,5,1.2339038127906792e-05,3.0391316761402292e-06,2.0996720674095026e-05,4.988754565656881e-05,2.4573053017846174e-06,5,0.125
1117.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966292690012203,4.969412260444772,0.01016062532161602,4.978635689644175,4.953326138595142,5,1.0620460113098392e-05,2.635516434868498e-06,1.829587820332888e-05,4.3342913328789435e-05,2.0634940547955054e-06,5,0.125
1165.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966294128426199,4.969405742086709,0.010155446829655366,4.978633675422225,4.953328836115452,5,9.10118596517598e-06,2.2546646108694665e-06,1.5877110589389026e-05,3.7499252669166475e-05,1.7145451991753754e-06,5,0.125
1214.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966295722452402,4.969400380203407,0.010150560723954302,4.978631794043967,4.9533313822331015,5,7.814292434002583e-06,1.7451013624700943e-06,1.3801147521908391e-05,3.2499633630391e-05,1.420307745983127e-06,5,0.125
1266.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966297483974738,4.9693958164003895,0.010145787326162649,4.978629968613253,4.9533338700750225,5,6.655370741526424e-06,1.3420176165930315e-06,1.1891720788469031e-05,2.7925213278440886e-05,1.1638908029413266e-06,5,0.125
1319.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966299266279973,4.969392104864113,0.010141352729115502,4.978628270166051,4.953336185793993,5,5.656715720585278e-06,1.0355262754906913e-06,1.02149810065612e-05,2.3927058507001012e-05,9.506605930312202e-07,5,0.125
1375.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966301113125711,4.9693889561947335,0.010137080654999686,4.9786266352579664,4.953338378705605,5,4.768275037699542e-06,7.935740033347171e-07,8.697888256217637e-06,2.0324675928769594e-05,7.680302047509266e-07,5,0.125
1433.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966303138069666,4.9693863662490205,0.010132892294830982,4.978625097780359,4.953340465036499,5,4.013648462599073e-06,6.300780747161213e-07,7.397083900978173e-06,1.7243091675294598e-05,6.066355092071307e-07,5,0.125
1493.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966305398406645,4.969384224775792,0.010128713180414771,4.978623657623474,4.95334239516298,5,3.375396568973179e-06,5.001805496426268e-07,6.286840072981749e-06,1.461886624313392e-05,4.6227007913833455e-07,5,0.125
1556.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966307603968756,4.969382422744084,0.01012475691430543,4.978622293491159,4.953344222430616,5,2.8163377558124167e-06,3.9261896310800303e-07,5.298991361802783e-06,1.229285764995447e-05,3.4936102857149236e-07,5,0.125
1621.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966309700765974,4.969380925227667,0.010121090216770127,4.978621028625741,4.9533458967598865,5,2.3380059410199457e-06,3.059254773937675e-07,4.441321733384948e-06,1.0280500656509822e-05,2.6286671593360714e-07,5,0.125
1689.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663117106668695,4.969379653658641,0.010117650863116159,4.978619843770497,4.953347449530965,5,1.925580040010043e-06,2.3573488759849662e-07,3.691673026333765e-06,8.527318261470443e-06,1.9593728649245574e-07,5,0.125
1760.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966313625714593,4.96937856084147,0.010114433768620612,4.978618740780592,4.953348887793105,5,1.5733554590499978e-06,1.796536364371725e-07,3.0431203937842266e-06,7.015197969006725e-06,1.446115575966829e-07,5,0.125
1833.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966315411321617,4.969377631796984,0.010111481637105308,4.978617732901023,4.953350181561396,5,1.2790750415374872e-06,1.3605158476000633e-07,2.494643418658193e-06,5.740037275156264e-06,1.0607541775782352e-07,5,0.125
1909.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96631708069158,4.969376807821528,0.010108749469102618,4.978616802917878,4.953351348057734,5,1.0316345859949562e-06,1.023517332633995e-07,2.0281406841044712e-06,4.6583433250763984e-06,7.696825259248301e-08,5,0.125
1989.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966318651548885,4.969376064975675,0.010106200122314607,4.97861593863553,4.953352406138834,5,8.232250280473545e-07,7.593471974900664e-08,1.630903960767044e-06,3.73956886404626e-06,5.4992113368808693e-08,5,0.125
2072.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966320093303739,4.969375387859319,0.010103868380770082,4.978615149494574,4.953353339811736,5,6.517845471314919e-07,5.578251078423001e-08,1.3007019156594748e-06,2.9776527063565615e-06,3.883993476018375e-08,5,0.125
2158.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966321406045154,4.969374762662537,0.010101744896448554,4.978614431070473,4.953354157001035,5,5.120360488342835e-07,4.0591267535139195e-08,1.0288667436202979e-06,2.3518102051077864e-06,2.7108729719194256e-08,5,0.125
2248.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663226040848745,4.969374166448305,0.010099798089155898,4.9786137714450085,4.9533548702209025,5,3.980427659751807e-07,2.916504068568117e-08,8.05046248191291e-07,1.8375878418309303e-06,1.8616515087904373e-08,5,0.125
2341.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663236728827815,4.969373598169451,0.010098044699241361,4.978613173687901,4.95335547146511,5,3.0706576781575277e-07,2.078107781278341e-08,6.248303107511438e-07,1.4243571546043964e-06,1.2629054297492254e-08,5,0.125
2438.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966324622447219,4.969373040471555,0.010096459229830676,4.978612626477823,4.953355972033061,5,2.3443903736397133e-07,1.4643090241116195e-08,4.797624409729359e-07,1.0923283481992952e-06,8.428031653611719e-09,5,0.125
2539.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966325453353743,4.969372488954926,0.010095035489039433,4.978612125655018,4.953356377334469,5,1.7715561799287377e-07,1.0215347816599574e-08,3.6444116818072306e-07,8.288344622451467e-07,5.533273963385011e-09,5,0.125
2644.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966326171763148,4.969371938852288,0.010093761722670524,4.978611666635317,4.95335669173585,5,1.3252341084416945e-07,7.0659492945115e-09,2.73930804852484e-07,6.223570847174367e-07,3.575270525007543e-09,5,0.125
2753.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966326776641527,4.969371385251924,0.010092632502810336,4.978611244618543,4.953356922190556,5,9.814849535075854e-08,4.855237535256072e-09,2.037465372678777e-07,4.6248253539184235e-07,2.275654287594408e-09,5,0.125
2867.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96632727619472,4.969370820572894,0.010091630888270663,4.978610851504168,4.953357069233412,5,7.178658140679211e-08,3.3112580518720965e-09,1.4958338551954893e-07,3.3926854877937494e-07,1.4233620580906883e-09,5,0.125
2985.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966327673915697,4.969370247497379,0.010090752240897916,4.978610486468091,4.953357144831426,5,5.2008728699557886e-08,2.256294934878192e-09,1.0871365479039088e-07,2.4640884227581984e-07,8.816810053782272e-10,5,0.125
3108.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966327973122543,4.969369659321455,0.010089985224293104,4.978610142158522,4.953357148082716,5,3.723281188718563e-08,1.5374433472148234e-09,7.802036867392088e-08,1.767478218771812e-07,5.422779768647966e-10,5,0.125
3237.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663281838356985,4.969369049532609,0.01008931177284183,4.978609812432847,4.953357089511135,5,2.6281458330533802e-08,1.0501599441234722e-09,5.516497622281714e-08,1.249266006440825e-07,3.338877378907763e-10,5,0.125
3371.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663283056211895,4.96936842166833,0.010088732951180134,4.978609496542689,4.953356969215806,5,1.8351444780557996e-08,7.259784300143185e-10,3.8546556840324015e-08,8.727940478718023e-08,2.1078150973262056e-10,5,0.125
3510.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663283464392585,4.969367777825138,0.010088237915142656,4.978609191054685,4.953356795440236,5,1.2686628169489448e-08,5.11571611328877e-10,2.663287892242395e-08,6.031031572841933e-08,1.4065573638283824e-10,5,0.125
3655.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966328312615823,4.969367116111418,0.010087815406569686,4.97860889083178,4.9533565697908095,5,8.670072125833855e-09,3.6937858467085416e-10,1.8160712144988913e-08,4.1143593972365766e-08,1.0238517225832645e-10,5,0.125
3805.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966328210098659,4.969366439550155,0.010087459605337211,4.9786085952918935,4.953356299740426,5,5.881365977414846e-09,2.758437096563356e-10,1.226502041836811e-08,2.781201394351087e-08,8.248638894775245e-11,5,0.125
3962.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966328042349114,4.969365737523026,0.01008715867098747,4.978608298234846,4.9533559842363415,5,3.947928133664008e-09,2.1344620751743757e-10,8.171095929372108e-09,1.8557677442724083e-08,7.251577132602554e-11,5,0.125
4125.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966327815558175,4.96936501325015,0.010086907192205653,4.9786079996642405,4.953355630574054,5,2.6367819890532683e-09,1.720117173888852e-10,5.3926334296732115e-09,1.2277997186464789e-08,6.7892303992613e-11,5,0.125
4295.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966327532935188,4.9693642612695985,0.010086697352893383,4.978607696076446,4.953355238694809,5,1.754910553151882e-09,1.4420654458606585e-10,3.523835590540535e-09,8.054294022230014e-09,6.595663470585398e-11,5,0.125
4471.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96632720079432,4.969363485201821,0.010086524124067039,4.978607387831584,4.95335481532126,5,1.1728234729373837e-09,1.2555782452654395e-10,2.2913661448470475e-09,5.2682769140589984e-09,6.530749091917751e-11,5,0.125
4655.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966326820097994,4.969362675612159,0.010086379791707263,4.978607070261371,4.953354357816481,5,7.890767807000234e-10,1.1285544613703913e-10,1.480263807510564e-09,3.434083821487955e-09,6.521311451661965e-11,5,0.125
4846.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966326396550213,4.969361836435232,0.01008626061155281,4.978606744158419,4.953353870999289,5,5.404366659408062e-10,1.0423871422893022e-10,9.561792826311166e-10,2.248217898160958e-09,6.532506675918783e-11,5,0.125
5044.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966325933805304,4.969360967303554,0.010086162218435007,4.978606408731928,4.9533533569652795,5,3.805139769987726e-10,9.83888244128017e-11,6.203649380729043e-10,1.487687811792293e-09,6.548487494409504e-11,5,0.125
5250.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663254329908355,4.9693600635537765,0.010086080127955347,4.978606061672329,4.953352814973397,5,2.7772068212835927e-10,9.440901022370037e-11,4.05541690657641e-10,1.0005728648296951e-09,6.563155975598295e-11,5,0.125
5466.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966324891584977,4.96935911621088,0.010086010969263107,4.978605699153758,4.953352239894249,5,2.1141712234534373e-10,9.17000690280566e-11,2.677606738578551e-10,6.876127479179438e-10,6.57480862630763e-11,5,0.125
5690.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966324317128775,4.969358133892253,0.010085952481714249,4.978605324171863,4.953351638962816,5,1.6914424949527368e-10,8.989494058470564e-11,1.8050104112741833e-10,4.888967771819886e-10,6.583314162983395e-11,5,0.125
5923.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966323709138996,4.969357112093295,0.01008590220607009,4.9786049347657375,4.9533510097905005,5,1.4198763615337495e-10,8.870240150616688e-11,1.2488942927557806e-10,3.6173343869677707e-10,6.589334331697561e-11,5,0.125
6166.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966323066775661,4.969356046336446,0.0100858579702935,4.978604529052945,4.953350350761625,5,1.2440674092810222e-10,8.792535482955314e-11,8.924443822316292e-11,2.79674125733816e-10,6.593575830799686e-11,5,0.125
6418.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966322394214339,4.969354940934553,0.010085818305323853,4.97860410854384,4.953349665372779,5,1.1300679898451532e-10,8.743180691404913e-11,6.643155780103289e-11,2.2657422647158443e-10,6.596603923937671e-11,5,0.125
6681.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966321687412529,4.969353787530174,0.01008578167006047,4.978603669782342,4.953348948602504,5,1.0560198655671843e-10,8.712421954551249e-11,5.160981729164665e-11,1.9168004914739963e-10,6.642686118520516e-11,5,0.125
6954.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663209502195365,4.969352590534568,0.010085746957836164,4.978603214348417,4.953348204060629,5,1.0085576951314831e-10,8.694003216447496e-11,4.196244375539252e-11,1.6871362487151302e-10,6.730489593720578e-11,5,0.125
7238.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966320180366851,4.9693513445362765,0.010085713319894656,4.978602740506805,4.9533474290864286,5,9.768234874564891e-11,8.683487239461917e-11,3.581164238972739e-11,1.5353580386202483e-10,6.76377494342117e-11,5,0.125
7534.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663193756676876,4.969350045257681,0.010085680139710841,4.978602246536638,4.953346620989169,5,9.561933726691947e-11,8.677975215147094e-11,3.198150039622345e-11,1.4372630630934596e-10,6.774935680453713e-11,5,0.125
7842.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663185365380595,4.969348692790889,0.01008564702302768,4.978601732395104,4.953345779786246,5,9.43133126151277e-11,8.67559666441454e-11,2.963363669801718e-11,1.3751069502693741e-10,6.778923246818159e-11,5,0.125
8163.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966317660628462,4.969347282767352,0.010085613494206136,4.97860119637599,4.953344902747419,5,9.349606663820717e-11,8.675143011210353e-11,2.8192167584414495e-11,1.3359235535991543e-10,6.780881826805263e-11,5,0.125
8497.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966316748206756,4.969345815163582,0.010085579274619874,4.978600638445648,4.953343989860733,5,9.299565079283753e-11,8.675862517037773e-11,2.7313455949717525e-11,1.3115802065969806e-10,6.78236126439659e-11,5,0.125
8843.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966315800881751,4.969344294331887,0.010085543458768706,4.978600060244182,4.953343043840339,5,9.290768075086769e-11,8.677287370391962e-11,2.6559521574045475e-11,1.2967735064174041e-10,6.783780526231115e-11,5,0.125
9205.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966314806323079,4.969342702633016,0.010085504582383876,4.978599455054927,4.953342053719797,5,9.293862543285584e-11,8.679160853221172e-11,2.6031002522011858e-11,1.2878919022167046e-10,6.785255189887735e-11,5,0.125
9580.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966313775433196,4.9693410531933,0.01008546449133946,4.978598827860109,4.953341027668395,5,9.289673219617013e-11,8.681309762822193e-11,2.5798211512649872e-11,1.282785955449079e-10,6.786789823635344e-11,5,0.125
9970.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966312702731599,4.969339337149953,0.010085422913222782,4.978598175282138,4.953339960175423,5,9.286792531278558e-11,8.68365499588342e-11,2.5682965692936583e-11,1.2799690088144704e-10,6.788392127515729e-11,5,0.125
10376.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966311585456463,4.969337550026737,0.01008537970771414,4.978597495610919,4.953338848457533,5,9.286018599437391e-11,8.686153762116428e-11,2.562463359798299e-11,1.2785305754320233e-10,6.790063852425672e-11,5,0.125
10798.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9663104235761075,4.969335691741724,0.010085334854949054,4.978596788807206,4.953337692464128,5,9.286799754429828e-11,8.688780058612573e-11,2.5596938443320975e-11,1.2779096953362108e-10,6.791803408800894e-11,5,0.125
11239.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96630920877935,4.969333748990872,0.01008528802510173,4.978596049801767,4.953336483918893,5,9.288587413526018e-11,8.691539212987663e-11,2.55862419549096e-11,1.2777637807061526e-10,6.793622357607582e-11,5,0.125
11697.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966307946512389,4.969331730484667,0.010085239425162854,4.978595281898444,4.953335228239906,5,9.290997993490381e-11,8.694412060747911e-11,2.5585125457763915e-11,1.2778924259505935e-10,6.795512097583308e-11,5,0.125
12174.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966306631192868,4.969329627304231,0.010085188840978001,4.978594481694302,4.953333919878156,5,9.29381269067767e-11,8.697407941233489e-11,2.5589336317027707e-11,1.2781785272496979e-10,6.797480752281184e-11,5,0.125
12670.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966305258874598,4.969327439334848,0.010085130384878254,4.97859362980515,4.953332558761366,5,9.328512141241198e-11,8.858579629003331e-11,2.5514097949790652e-11,1.278556357772649e-10,6.79952829870767e-11,5,0.125
13186.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966303829790834,4.9693251620426935,0.010085068642656238,4.978592739892363,4.953331142068064,5,9.335888401176405e-11,8.882221204342791e-11,2.5513818431980578e-11,1.2789906816599002e-10,6.801658888474183e-11,5,0.125
13723.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966302341629508,4.9693227908802555,0.010085004341363958,4.978591812938008,4.953329666968106,5,9.340405236460034e-11,8.890816185155302e-11,2.5521537635653153e-11,1.2794633145695444e-10,6.803876697606036e-11,5,0.125
14282.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966300791551154,4.9693203212854415,0.010084937422425052,4.978590847335431,4.9533281306221415,5,9.344394140613579e-11,8.896093820679906e-11,2.553154746748668e-11,1.2799653717400492e-10,6.806185913120063e-11,5,0.125
14864.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966299176672724,4.969317748680655,0.010084867779048231,4.978589841310243,4.95332653018103,5,9.348319174950818e-11,8.900396701330693e-11,2.554265810200019e-11,1.280492897798023e-10,6.80859073175709e-11,5,0.125
15470.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966297494094759,4.969315068471808,0.0100847952984486,4.97858879305871,4.953324862785223,5,9.35232925339881e-11,8.904466140632473e-11,2.555448468470861e-11,1.281044471374534e-10,6.811095358451761e-11,5,0.125
16100.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966295743683159,4.969312280474022,0.01008471998600152,4.978587702494268,4.953323128318082,5,9.356473800398168e-11,8.90855964823906e-11,2.5566877131455548e-11,1.2816190198308956e-10,6.813699870609129e-11,5,0.125
16755.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966293922516475,4.9693093800654315,0.010084641727213156,4.978586567791556,4.953321323902524,5,9.360776332201507e-11,8.912772655654498e-11,2.5579799959190726e-11,1.2822169881073795e-10,6.816408484605386e-11,5,0.125
17437.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9662920248757,4.969306358172779,0.010084560288461003,4.978585385380761,4.953319443891941,5,9.365255602829203e-11,8.9171474427959e-11,2.5593273292152953e-11,1.2828400184394218e-10,6.819229562050983e-11,5,0.125
18147.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966290047804029,4.969303210126051,0.010084475556138794,4.9785841534121005,4.953317485378869,5,9.369920062513322e-11,8.921699832348523e-11,2.5607310662491467e-11,1.2834889681462423e-10,6.822167339237886e-11,5,0.125
18886.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966287988328544,4.96929993123319,0.01008438741715922,4.978582870024965,4.953315445441929,5,9.374777003052859e-11,8.926439235563086e-11,2.5621930302925125e-11,1.2841647504165663e-10,6.825226061602314e-11,5,0.125
19654.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966285845203562,4.969296521220584,0.010084295232694628,4.978581535086359,4.953313323908481,5,9.388803917878395e-11,8.931366697579941e-11,2.554308004729731e-11,1.2848673881288267e-10,6.828405843817153e-11,5,0.125
20454.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966283610536193,4.969292966468155,0.010084199080356352,4.97858014323595,4.953311112302162,5,9.395857212892701e-11,8.93650196365592e-11,2.5540326882330286e-11,1.2855996610394118e-10,6.831719232133722e-11,5,0.125
21286.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96628128436033,4.969289266648461,0.010084099136476931,4.978578694314479,4.953308810416352,5,9.401671743158419e-11,8.941845403487432e-11,2.5553317102426105e-11,1.2863616111747206e-10,6.83516636273863e-11,5,0.125
22152.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966278860845721,4.969285412515845,0.010083995180684643,4.978577184667783,4.953306412495636,5,9.407444704789972e-11,8.947410212264552e-11,2.556977669863013e-11,1.287155116382317e-10,6.838755668505047e-11,5,0.125
23053.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966276336918073,4.969281399236677,0.010083887104688409,4.978575612366167,4.95330391552928,5,9.413399746407163e-11,8.953203187720542e-11,2.558747751281757e-11,1.2879811439269295e-10,6.842491453266243e-11,5,0.125
23991.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966273706671602,4.9692772174858995,0.010083774679283794,4.9785739737167205,4.95330131371175,5,9.419592798379439e-11,8.959237589655096e-11,2.5606021214003602e-11,1.288841582782451e-10,6.846382182974241e-11,5,0.125
24967.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966270961720741,4.969272862353261,0.010083662551391369,4.978572266752338,4.95329860398394,5,9.40215153925587e-11,8.96552028601979e-11,2.522327446530827e-11,1.277793793533686e-10,6.850432192716935e-11,5,0.125
25983.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966268100383883,4.969268324424323,0.010083546606898542,4.978570487736454,4.953295780483893,5,9.40265850813875e-11,8.972064621604531e-11,2.5139752544585286e-11,1.2756234253649393e-10,6.854649985174496e-11,5,0.125
27040.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966265120064145,4.969263598702428,0.010083426195176291,4.978568634659709,4.953292840097952,5,9.408278208255309e-11,8.978877546284107e-11,2.5137903015166015e-11,1.2759100551785231e-10,6.859039930906803e-11,5,0.125
28140.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966262014781213,4.969258675672847,0.010083301032278091,4.9785667037365,4.953289776900837,5,9.415256172200088e-11,8.985972500608822e-11,2.5154748163316265e-11,1.2767714660410984e-10,6.863610573047966e-11,5,0.125
29285.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966258778450333,4.969253545759132,0.010083170889491202,4.9785646911510355,4.9532865849283025,5,9.42276078071584e-11,8.993362983520761e-11,2.5176233431472087e-11,1.2777868589117235e-10,6.868370479890302e-11,5,0.125
30475.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966255410588003,4.969248208294752,0.010083035779977524,4.978562596578136,4.953283263759632,5,9.43061222808185e-11,9.001049633622301e-11,2.5199354701128814e-11,1.2788661072505928e-10,6.873319926271396e-11,5,0.125
31713.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966251902052504,4.969242649106374,0.010082895585081212,4.978560414387155,4.953279803933128,5,9.476327951138003e-11,9.009052515065057e-11,2.555721939172866e-11,1.2799939925702654e-10,6.878471684459667e-11,5,0.125
33003.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96624823990407,4.969236849428306,0.01008275150537922,4.978558137134909,4.95327618868434,5,9.483118495936497e-11,9.017398253860107e-11,2.556647710895112e-11,1.281170906397983e-10,6.883842730418231e-11,5,0.125
34346.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9662444217345705,4.969230803884541,0.010082601723051907,4.978555762626192,4.953272420028997,5,9.49179256153546e-11,9.026094159813267e-11,2.5590817245461955e-11,1.2823972918309176e-10,6.889437588831601e-11,5,0.125
35742.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966240446845984,4.969224511548433,0.010082446293446764,4.978553290408132,4.953268497283246,5,9.501103500522305e-11,9.035141117347264e-11,2.5618775502230255e-11,1.2836731755762986e-10,6.895256638257814e-11,5,0.125
37195.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966236303123027,4.969217953388056,0.010082284784084504,4.978550712906927,4.953264408613752,5,9.510715939499895e-11,9.044566004882564e-11,2.5647107632061337e-11,1.2850023306056957e-10,6.901316962344575e-11,5,0.125
38707.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966231984067179,4.969211119274923,0.010082116982006792,4.978548026035939,4.953260147755673,5,9.520845874989938e-11,9.054382843887363e-11,2.5677705347081937e-11,1.2863867286677138e-10,6.90762735135753e-11,5,0.125
40280.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9662274830691215,4.969203998981203,0.010081942737763954,4.978545225659649,4.953255708192162,5,9.53125572929308e-11,9.064605749806028e-11,2.5708302645937973e-11,1.2878283560731353e-10,6.914196636419572e-11,5,0.125
41917.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9662227906201455,4.969196577636982,0.010081761718862301,4.978542305805397,4.953251080745249,5,9.542180578695838e-11,9.07525544600058e-11,2.5740923795144505e-11,1.2893301307085788e-10,6.921037869449161e-11,5,0.125
44058.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96621664058851,4.969186853906002,0.01008152551444134,4.9785384784388205,4.953245017228203,5,9.556531668163629e-11,9.089200696724622e-11,2.5784071697382903e-11,1.2912965710000996e-10,6.929992566327269e-11,5,0.125
45848.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9662114876117744,4.969178709051774,0.010081328472043308,4.978535271086685,4.953239937989503,5,9.568455055281579e-11,9.100874293291037e-11,2.5819379480541376e-11,1.2929426302994884e-10,6.937485459618912e-11,5,0.125
47712.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966206110754672,4.969170212692045,0.010081123719632195,4.978531923909686,4.953234639172211,5,9.581392731981381e-11,9.113044591874955e-11,2.5863953942224306e-11,1.2948771532993907e-10,6.945294162110966e-11,5,0.125
49651.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966200507573658,4.9691613584301555,0.010080909571112918,4.978528434209493,4.953229116843552,5,9.60583739124307e-11,9.125719859397211e-11,2.608949931630988e-11,1.3023768341344324e-10,6.953423602748544e-11,5,0.125
51669.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966194663543417,4.969152126017745,0.010080687011195728,4.978524793813028,4.953223358290058,5,9.620051914927198e-11,9.138928117137281e-11,2.6141080350971063e-11,1.3045833943714144e-10,6.961891346257099e-11,5,0.125
53769.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966188568189899,4.969142499567526,0.010080455956279523,4.978520996245406,4.953217353512142,5,9.634196429532873e-11,9.152691040254076e-11,2.6184358539099702e-11,1.3065789428604524e-10,6.970710846807525e-11,5,0.125
55954.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96618221105157,4.969132462987282,0.01008021615850517,4.9785170349302,4.95321109253902,5,9.648947557012111e-11,9.167030493645858e-11,2.6228714738123272e-11,1.3085982005342243e-10,6.979895636337244e-11,5,0.125
58228.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96617557862899,4.969121995359236,0.01007996726016307,4.97851290136293,4.953204562162369,5,9.664243995004002e-11,9.181975122071526e-11,2.627453758384508e-11,1.3107212167459854e-10,6.989463541411011e-11,5,0.125
60594.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966168660112913,4.9691110801121265,0.010079709036921515,4.978508588729516,4.953197752002171,5,9.680268374398574e-11,9.197547233875539e-11,2.6323256514876777e-11,1.3129454146694423e-10,6.999428279762755e-11,5,0.125
63056.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9661614416094775,4.96909969579853,0.01007944113463816,4.978504088262495,4.953190648619664,5,9.696966610781953e-11,9.213775963333695e-11,2.637384422458297e-11,1.3152503295457293e-10,7.00980788074275e-11,5,0.125
65618.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9661539089857465,4.969087820664592,0.010079163220345824,4.978499391042041,4.953183238376435,5,9.714346471970974e-11,9.230690726303888e-11,2.6426402788658934e-11,1.3176544694808562e-10,7.020620492014209e-11,5,0.125
68285.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96614610898224,4.969075383628809,0.010078806043982619,4.978494486143843,4.953175504521913,5,1.0160207267706679e-10,9.248327858734202e-11,3.326454409274298e-11,1.52005253854081e-10,7.17205783143107e-11,5,0.125
71059.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966138103226723,4.969062325562924,0.010078294774989349,4.978489367990388,4.953167438744582,5,1.0323943306691339e-10,9.266704169638404e-11,3.6097122317348924e-11,1.594964210117375e-10,7.184862265844009e-11,5,0.125
73946.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96612970770998,4.96904869868906,0.010077734723846814,4.978484023451147,4.953159020912655,5,1.0427386266657017e-10,9.285863281270842e-11,3.552600282523934e-11,1.6000855993022426e-10,7.197231572978626e-11,5,0.125
76950.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966120902116307,4.969034479663714,0.010077127965659894,4.9784784428700535,4.953150236486939,5,1.0449650519275776e-10,9.305835961616983e-11,3.5603661875605884e-11,1.603518133370197e-10,7.210121625793895e-11,5,0.125
80076.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966111707240163,4.969019639836377,0.010076497839212592,4.978472614512546,4.9531410675794,5,1.0472460692628712e-10,9.326660028458524e-11,3.568845081298884e-11,1.607087051274244e-10,7.223552115708716e-11,5,0.125
83329.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966102104449492,4.969004150046841,0.010075843460238603,4.978466526391349,4.953131496107057,5,1.0496148988935719e-10,9.348373757507415e-11,3.577633665914765e-11,1.6108038268099438e-10,7.237546576804352e-11,5,0.125
86715.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966092071683123,4.968987975807257,0.010075163816677751,4.97846016436661,4.953121500602845,5,1.0520944915594288e-10,9.371022606811693e-11,3.5869380966436345e-11,1.6147119421560402e-10,7.252133058807862e-11,5,0.125
90238.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966081592352313,4.968971091588014,0.010074458332528282,4.978453517760023,4.953111065108512,5,1.054671535968183e-10,9.394639188236479e-11,3.596444134089762e-11,1.618733569744171e-10,7.26733121064907e-11,5,0.125
93904.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96607064354518,4.968953461671676,0.010073725965015877,4.97844657181917,4.9531001675155,5,1.0573700330032128e-10,9.419270056833505e-11,3.6065054878108364e-11,1.6229591974014568e-10,7.283169523742955e-11,5,0.125
97719.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966059201743677,4.968935049615137,0.010072965789459399,4.978439311429496,4.953088785034526,5,1.0601768519946985e-10,9.444962410329097e-11,3.616949454885343e-11,1.6273602801148169e-10,7.299676748179117e-11,5,0.125
101688.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96604724590088,4.968915823053817,0.01007217706723176,4.978431723005366,4.953076897495558,5,1.0631006802138737e-10,9.471757373805195e-11,3.627761107579176e-11,1.631927054978974e-10,7.316877571120625e-11,5,0.125
105819.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966034745337643,4.968895734255355,0.010071358472832496,4.9784237868068075,4.95306447520139,5,1.0661528884334274e-10,9.499717061333583e-11,3.6391950992405e-11,1.636738933418145e-10,7.334809972940852e-11,5,0.125
110118.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966021674657504,4.968874744235642,0.010070509157171875,4.978415486445981,4.953051493803724,5,1.069336381724691e-10,9.528890910445646e-11,3.651006718173154e-11,1.6417203923602821e-10,7.353503595417797e-11,5,0.125
114592.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.966007976410907,4.968852666517271,0.010069618072437265,4.978406803113021,4.953037925296945,5,1.0782148113729133e-10,9.559335997487623e-11,3.6014536917725083e-11,1.6469328426526052e-10,7.650575544869229e-11,5,0.125
119246.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9659936320571365,4.968829491249831,0.010068686525513768,4.978397721360095,4.953023747228513,5,1.0817042700134003e-10,9.591096684115837e-11,3.614191221597664e-11,1.6523719074670954e-10,7.671649202846414e-11,5,0.125
124090.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965978622797891,4.968805262610778,0.010067720502731269,4.978388215398468,4.95300892097653,5,1.0853407869762954e-10,9.624252451918174e-11,3.62741961031387e-11,1.6580390821747992e-10,7.693678217266466e-11,5,0.125
129130.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965962827000282,4.968780107062887,0.010066535474831027,4.978377631860886,4.952993419371251,5,1.106472507729923e-10,1.0383690898404983e-10,3.5616264092910203e-11,1.663961063796531e-10,7.85877851240608e-11,5,0.125
134376.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965946179437587,4.9687541280343,0.010065053864593367,4.978365660023783,4.95297720201338,5,1.1104692184350266e-10,1.0421051714569543e-10,3.575856297505245e-11,1.6701359345909537e-10,7.883277075868017e-11,5,0.125
139834.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965928758397394,4.968726961774517,0.010063518539309561,4.978353142561423,4.952960239883957,5,1.1138768591224809e-10,1.0421851142781209e-10,3.592638173290341e-11,1.6765911015630354e-10,7.908739131632486e-11,5,0.125
145514.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965910523203066,4.968698541067173,0.010061933960021748,4.978340069358144,4.952942490516861,5,1.1182339606129578e-10,1.0463019157486728e-10,3.6081761416600864e-11,1.683333632246898e-10,7.935296844207186e-11,5,0.125
151425.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965891423485546,4.9686688017569995,0.010060287223394733,4.978326374259524,4.952923913246726,5,1.1227996213569587e-10,1.0506374773182699e-10,3.624362259251903e-11,1.6903547737690266e-10,7.962999590066906e-11,5,0.125
157576.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965871414351945,4.968637677722295,0.010058576125904304,4.978312024718118,4.952904466239393,5,1.1275636704359128e-10,1.0551655343860397e-10,3.641306401340111e-11,1.6977021838312768e-10,7.991897439161302e-11,5,0.125
163976.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965850449263169,4.968605100735661,0.010056798546553173,4.978296986987971,4.952884106197011,5,1.132537493254311e-10,1.059894757647929e-10,3.6590398157714796e-11,1.7053863466529846e-10,8.022041190331559e-11,5,0.125
170636.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965828473305393,4.968570990040089,0.010054951862992911,4.97828122127835,4.952862781978641,5,1.1377409553438724e-10,1.0648354985406582e-10,3.677565695936958e-11,1.7134011963216686e-10,8.053491869470455e-11,5,0.125
177567.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965805431535996,4.968535262196712,0.010053030268188427,4.97826468626041,4.9528404505843895,5,1.1431357083430203e-10,1.069998338383418e-10,3.696789572211339e-11,1.7217816776734157e-10,8.086311417937566e-11,5,0.125
184779.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965781274468853,4.968497836092545,0.010051021308686164,4.978247341362254,4.952817092138576,5,1.1488346603768785e-10,1.075393354122654e-10,3.7170913532590406e-11,1.7305263824643103e-10,8.120557989711051e-11,5,0.125
192283.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965755623326719,4.968458622424464,0.01004920645796773,4.978229141872663,4.952792610167078,5,1.2126141118167897e-10,1.0810316230335442e-10,4.909776950772514e-11,2.028893206005879e-10,8.15629547338358e-11,5,0.125
200093.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965728644619446,4.968417512728348,0.010047370467821571,4.97821003378879,4.9527669359288025,5,1.21915915145805e-10,1.0869267688638101e-10,4.9388318175508257e-11,2.0402013985261507e-10,8.19360318566621e-11,5,0.125
208219.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965700327576662,4.968374415792885,0.01004546479510169,4.978189970687457,4.952740011200679,5,1.2259628839201911e-10,1.0930897126352019e-10,4.968499594210357e-11,2.051851199980201e-10,8.232542560529425e-11,5,0.125
216677.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965670584014615,4.968329204529149,0.010043486382820292,4.978168888967251,4.95271175537343,5,1.2330888010464792e-10,1.099536259900451e-10,4.999518462609653e-11,2.0640258056728628e-10,8.273205064134685e-11,5,0.125
225477.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965639343220664,4.968281779306051,0.010041433738768262,4.978146737287034,4.952682104651101,5,1.2405335290725759e-10,1.1062780212263946e-10,5.031995507547558e-11,2.0767661027376485e-10,8.315654760510374e-11,5,0.125
234635.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965606379800756,4.968232003450407,0.010039226622068015,4.978123446436147,4.952650971992661,5,1.2606086123117473e-10,1.1133315834296709e-10,4.9647453994072225e-11,2.090095178625099e-10,8.359986082475674e-11,5,0.125
244164.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96557161814182,4.968179751038734,0.010036871540752274,4.978098951566377,4.9526182769240785,5,1.268830581051276e-10,1.1207116699603685e-10,4.999671555787456e-11,2.1040152444680506e-10,8.406280619933897e-11,5,0.125
254080.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965535052687317,4.9681248738487565,0.01003441955470357,4.978073146960669,4.952583924764887,5,1.2807087354579004e-10,1.1447314105055113e-10,5.024926543740516e-11,2.1186336455526916e-10,8.454636256758895e-11,5,0.125
264398.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965496575370136,4.968067222575981,0.010031866254236636,4.978045948807303,4.952547819902188,5,1.289738200106722e-10,1.1529053890434066e-10,5.063311237482907e-11,2.1339111358190914e-10,8.505147921692666e-11,5,0.125
275136.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96545606871941,4.968006623894314,0.010029218300372705,4.9780172983677,4.9525098514235655,5,1.299185572912474e-10,1.1614638670403758e-10,5.103507433029687e-11,2.149904486825064e-10,8.557927292545025e-11,5,0.125
286309.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965413264370574,4.967942913396011,0.010026385165451955,4.977987108826143,4.952469913657698,5,1.3262631146806212e-10,1.1704261564718095e-10,5.0255036819368105e-11,2.1666508707576602e-10,8.613073533279156e-11,5,0.125
297936.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965368254057637,4.96787589528681,0.010023177484422944,4.977955277363552,4.95242861666473,5,1.371291970759914e-10,1.179814691937946e-10,5.153542024793709e-11,2.1841941122293397e-10,8.670707869437791e-11,5,0.125
310036.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965321156954702,4.967805363859718,0.0100192912938997,4.977921592541776,4.952386470028496,5,1.387911063998999e-10,1.2075121741875336e-10,5.2178059681111217e-11,2.2110779463680456e-10,8.73095417975814e-11,5,0.125
322627.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9652714709274015,4.967731108596838,0.010015231199588335,4.977885967872779,4.952342044069499,5,1.3997322407692323e-10,1.2179705341775804e-10,5.266223059174555e-11,2.2303205569939386e-10,8.793934121621021e-11,5,0.125
335730.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965219019798662,4.967652889612801,0.010011010642356344,4.97784830843592,4.952295187156119,5,1.4124250624408167e-10,1.2303545414487833e-10,5.3160290173668534e-11,2.250533752758573e-10,8.859787303805869e-11,5,0.125
349364.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965163629900939,4.96757046597371,0.010006631553777741,4.977808500015315,4.9522457463340315,5,1.4253973342446939e-10,1.2418617783266e-10,5.369251859835784e-11,2.2716710514913237e-10,8.928646480394615e-11,5,0.125
363551.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.965105299954344,4.967482212569877,0.010001572252884136,4.977766405410355,4.95219384357786,5,1.5000778263986032e-10,1.2539334299955877e-10,6.227278057811757e-11,2.5260274622939927e-10,9.615703412798499e-11,5,0.125
378314.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9650434566085115,4.9673867117420665,0.00999591151516114,4.977721862537881,4.952139087435347,5,1.514994602508246e-10,1.2665969332117694e-10,6.293378919243759e-11,2.5515123382687996e-10,9.696598268485677e-11,5,0.125
393677.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964977821606409,4.967285430564412,0.009989960089422774,4.977674695079503,4.952081203142126,5,1.5533424811898437e-10,1.2798887487194522e-10,6.19158017404888e-11,2.5782076122927576e-10,9.994473476372554e-11,5,0.125
409664.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964907945246998,4.967176457871941,0.009983633478659907,4.977624714283994,4.9520201116824225,5,1.5794162421535818e-10,1.2938448171611576e-10,6.286144854540438e-11,2.60624980742497e-10,1.0084346134526958e-10,5,0.125
426299.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.96483416198491,4.967061384522925,0.009976719635180325,4.977571717762982,4.951956602963209,5,1.5979307426337333e-10,1.3085008537248469e-10,6.364002845430494e-11,2.6356817685780696e-10,1.0178425451145183e-10,5,0.125
443610.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964756239872221,4.966941260456277,0.009969649349888279,4.977515475036939,4.951889320265258,5,1.6258146699478188e-10,1.3238956557595764e-10,6.337747200541711e-11,2.666577288829285e-10,1.0748799788236486e-10,5,0.125
461625.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964673563230367,4.966814428838821,0.009962422818567351,4.977455738095894,4.951817760662937,5,1.6339414687544106e-10,1.3400768075887764e-10,6.392313108040941e-11,2.699053986607939e-10,1.0857797445261127e-10,5,0.125
480372.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964585637531178,4.966680239692226,0.009955200580943832,4.977392239616395,4.951741092321802,5,1.6542654416785696e-10,1.3570889156479414e-10,6.477443295637848e-11,2.73316172588699e-10,1.0971952930402353e-10,5,0.125
499879.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964492049128369,4.966538183872453,0.00994767116433392,4.977324690985062,4.951659711202915,5,1.688161024401765e-10,1.3922929538050417e-10,6.585717887737576e-11,2.786299210026994e-10,1.1091522012408764e-10,5,0.125
520178.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964392523009193,4.966387875612521,0.009939899349587746,4.97725276577359,4.951573253992065,5,1.7122432135724443e-10,1.4117474836076796e-10,6.666595033547204e-11,2.8245095695350366e-10,1.1285244889298983e-10,5,0.125
541301.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964286604107049,4.966228496531616,0.009931897299331714,4.977176110236238,4.951481330039784,5,1.7361995723333357e-10,1.432227714971981e-10,6.767357009483595e-11,2.864682300950665e-10,1.1417413506407054e-10,5,0.125
563283.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964173764524654,4.966059375799069,0.00992368982922925,4.9770943290877785,4.951383438000093,5,1.762530331851328e-10,1.4538050909844387e-10,6.875620012792685e-11,2.9069959378969445e-10,1.1555953558657528e-10,5,0.125
586157.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.964053457780464,4.965879841056859,0.009915288606723265,4.97700699018538,4.951279096246192,5,1.7876346735895376e-10,1.4765391394290714e-10,6.994104344462605e-11,2.9514606015273857e-10,1.1719526260749536e-10,5,0.125
609960.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.963925071552286,4.965689076603584,0.009906668055809207,4.976913586541761,4.951167855611271,5,1.815594869102602e-10,1.5005018435930616e-10,7.112373845679804e-11,2.998376392920708e-10,1.1872061592967489e-10,5,0.125
634729.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.963787933438527,4.965486176032377,0.009897851678202277,4.976813637778518,4.951049149299785,5,1.8449575092876322e-10,1.5257681220516426e-10,7.236894945895469e-11,3.047781444736822e-10,1.2032030469847064e-10,5,0.125
660503.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.963640668247983,4.965270181092082,0.0098900625319771,4.976706567382781,4.95091802843776,5,2.231510295909964e-10,1.5524331608384008e-10,1.3201168673458588e-10,4.4562282335839326e-10,1.2199826041243884e-10,5,0.125
687325.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.963482588743849,4.965040147325849,0.009883251181971886,4.976591726312682,4.950773206026354,5,2.3239913324903751e-10,1.8287498178712918e-10,1.3203216987907928e-10,4.5476146275217406e-10,1.2451604230240144e-10,5,0.125
715235.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.963312844221308,4.964794916501806,0.009876878226293441,4.976468415225753,4.950617139445151,5,2.373423056822537e-10,1.8644019795376655e-10,1.3450880891608404e-10,4.628229003133412e-10,1.2636743078341203e-10,5,0.125
744279.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9631314481570215,4.964536665228462,0.009870735166428366,4.976335837415328,4.9504498641127315,5,2.432221850076527e-10,1.9008008308485005e-10,1.3548569681182042e-10,4.713159170161797e-10,1.3588362129738287e-10,5,0.125
774502.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.962937005233506,4.964263788962863,0.009864343222260812,4.976191782270707,4.95027055416568,5,2.490673450882388e-10,1.939274118179482e-10,1.3729958299635428e-10,4.802751839261874e-10,1.364947261176448e-10,5,0.125
805952.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9627259469241745,4.963967839895378,0.00985864764678792,4.976036164085556,4.950078119307203,5,2.581114305805708e-10,1.9799594076302047e-10,1.376930319803202e-10,4.915869128227467e-10,1.4733522514732879e-10,5,0.125
838679.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.962496305227918,4.963638922018915,0.00985266833948355,4.975867861130745,4.949871404945864,5,2.6325451314048216e-10,2.0230045332403525e-10,1.405699348402143e-10,5.015871856839956e-10,1.4967561404475446e-10,5,0.125
872734.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.962248543098446,4.963286101296275,0.00984677523376027,4.975685725066888,4.949649063010931,5,2.7161712850830697e-10,2.0642905614718824e-10,1.4150538609456688e-10,5.121327181197839e-10,1.561658856358097e-10,5,0.125
908172.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9619795354250495,4.962904463249602,0.009841891258888754,4.975488156437422,4.9494078156952295,5,2.896581628597561e-10,2.1123372040283813e-10,1.5013677154438903e-10,5.299357922437585e-10,1.5873846151397412e-10,5,0.125
945049.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.961688132840109,4.962495724603404,0.009838181721281196,4.975274068949168,4.949148016533617,5,3.0632342409718136e-10,2.1876407064603495e-10,1.5594967235254415e-10,5.417666349964395e-10,1.6931524172190668e-10,5,0.125
983423.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.961374415200034,4.962062586723572,0.009832977148431928,4.975041727508499,4.948873294431684,5,3.088718767355202e-10,2.1846135476132368e-10,1.6321815379862827e-10,5.545615064654592e-10,1.7214600376453245e-10,5,0.125
1023356.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.961034899436131,4.961596047763781,0.009828682074165526,4.974789853978354,4.948576198594494,5,3.158180684779492e-10,2.20797539254979e-10,1.6644796370667448e-10,5.659303372515344e-10,1.7510345268205402e-10,5,0.125
1064910.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.960666802164961,4.961093313742277,0.009825592356636104,4.974516593110522,4.948254443628116,5,3.2390870846783456e-10,2.2727842604917506e-10,1.7029371713487196e-10,5.798243807313013e-10,1.794361401031406e-10,5,0.125
1108152.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.960266227014071,4.960551163539488,0.009823027893111829,4.974217410072225,4.947905449052155,5,3.32436400323125e-10,2.3341593205686113e-10,1.744412025540174e-10,5.94509127658271e-10,1.826840689578953e-10,5,0.125
1153150.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.959828273217134,4.959964905136089,0.009820609618123638,4.97388721122687,4.9475263231885185,5,3.6113441970106465e-10,2.535899489268747e-10,2.0578479903243445e-10,6.873792441495824e-10,1.860775552647003e-10,5,0.125
1211974.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.95922070833452,4.959177630361887,0.009824363182759591,4.973430128036453,4.947005056484137,5,4.04627113009368e-10,2.628567646884737e-10,2.710768665606005e-10,8.576802038086397e-10,1.9961048513261043e-10,5,0.125
1261186.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.958683976159622,4.958491237670349,0.00983048418761351,4.973024955096471,4.946545101777565,5,4.1579042571617173e-10,2.6907472441057285e-10,2.788161927444949e-10,8.808746753694985e-10,2.0340504464063761e-10,5,0.125
1312397.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.958097351359595,4.957750895741879,0.009841508092967698,4.972582443480259,4.946038155230088,5,4.351154127338023e-10,2.953441088180604e-10,2.849622136866698e-10,9.063704689846987e-10,1.9264594498688302e-10,5,0.125
1365687.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.95745384074778,4.956945468500266,0.009856659047324355,4.972095994562035,4.9454812509552015,5,4.4951977369598864e-10,3.1331064838589443e-10,2.920952302061115e-10,9.322697001428634e-10,1.969461443635058e-10,5,0.125
1421141.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.956749591595988,4.956077599773094,0.0098754560026615,4.9715616642145815,4.944871368848781,5,4.692925824198634e-10,3.237045177943686e-10,3.03844607874944e-10,9.70442814638132e-10,2.018291582486827e-10,5,0.125
1478848.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9559690316749565,4.955130459337368,0.009900806116786322,4.970971133104782,4.9441894675125795,5,4.875556041041397e-10,3.679037410179999e-10,2.97601348127401e-10,9.698380238316544e-10,2.0658475764053633e-10,5,0.125
1538897.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.955111403826882,4.954104016987088,0.009928815143434768,4.970311775836814,4.943435438529011,5,4.840965247941337e-10,4.388014675468243e-10,2.830088772408082e-10,9.56179988387246e-10,2.0277861018533732e-10,5,0.125
1601384.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9541680142157185,4.952988949399673,0.009963174178133215,4.969582738712045,4.942604186056661,5,5.204466395987464e-10,4.549082237789335e-10,2.8937259323733404e-10,9.869349239713926e-10,2.2298087846811282e-10,5,0.125
1666408.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.953128336849089,4.951789410320166,0.010004687729181328,4.968772753584759,4.941684597315041,5,5.512974878192168e-10,4.72019142218227e-10,3.2990462544170457e-10,1.0863578814191495e-09,2.154983281991193e-10,5,0.125
1734074.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.951982623818007,4.950477030058986,0.010048739933752047,4.9678709164550705,4.940676021355313,5,5.909680227878593e-10,4.902241945100522e-10,3.4932997725107806e-10,1.1512750682499581e-09,2.2204845374585832e-10,5,0.125
1804487.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.950705555502775,4.94904095814324,0.010106899924710228,4.9668649230881865,4.939547669531338,5,6.393085888679079e-10,5.09591516096534e-10,3.610262780251733e-10,1.1897136968012516e-09,2.507333394706831e-10,5,0.125
1877758.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.949281012208213,4.947485832827516,0.010189311306315433,4.9657406324597275,4.9382371661714055,5,6.446424611506932e-10,5.301892058212535e-10,3.660104683615907e-10,1.2292852203868509e-09,2.588502919981888e-10,5,0.125
1954005.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.947688677077632,4.945772631462111,0.010275168741149187,4.964452148987437,4.9367674293975305,5,6.740586085014958e-10,5.936275311646537e-10,3.8085905700087214e-10,1.2715982801423557e-09,2.487648308951407e-10,5,0.125
2033348.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.945905346965637,4.9438799826403175,0.010378957151941728,4.962996928053562,4.935094827808158,5,6.994221573909183e-10,6.178587426915795e-10,3.920880201415686e-10,1.3134601075710342e-09,2.59867805857686e-10,5,0.125
2115912.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.943916778906417,4.941779314354149,0.010495988218058503,4.96136354017804,4.933240789294565,5,7.437393735204718e-10,6.43551964317272e-10,4.516993317584696e-10,1.4697769146805996e-09,2.6884220527435955e-10,5,0.125
2201829.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.941694592649556,4.939421813688068,0.010627605019659805,4.959527252257313,4.931183003989983,5,7.795510153462811e-10,6.707659516404519e-10,4.708948471752266e-10,1.5213937858293605e-09,2.784728328366275e-10,5,0.125
2291234.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9392182038935,4.936804589937263,0.01077935387590463,4.9574763139169225,4.9289013883161354,5,8.62645701508927e-10,8.007017814246269e-10,5.000331106246675e-10,1.57540654041345e-09,2.805913806168526e-10,5,0.125
2384269.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9364489115109595,4.9339079556147665,0.010941964627713732,4.955149317988565,4.926360085134561,5,9.284336660593302e-10,8.696495513241724e-10,5.308572695636136e-10,1.6320031211183058e-09,2.972712167550865e-10,5,0.125
2481082.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.933323329534093,4.930654140585141,0.011096925857209011,4.952444930329636,4.923504622047062,5,9.809961852202773e-10,9.125255173482961e-10,5.625482074213517e-10,1.7314742633195949e-09,3.202845438075255e-10,5,0.125
2581825.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.929798336338488,4.926693700945751,0.011272042201654498,4.94936235591997,4.920257836809012,5,1.045577322860051e-09,1.0132454124055972e-09,5.805529445160222e-10,1.802546507851673e-09,3.327745425842805e-10,5,0.125
2686660.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.9258219190002235,4.9220462128477065,0.011462016750079046,4.945838465624817,4.916587338751444,5,1.0687666515324964e-09,1.0422781928667928e-09,5.690357014501137e-10,1.87582862940899e-09,3.992010932856223e-10,5,0.125
2795751.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.921344887216273,4.917194370361512,0.011669682387854066,4.941831714705085,4.912470008399099,5,1.1554495014458216e-09,1.120616793076401e-09,6.138855454625719e-10,1.9736647884762093e-09,4.2647168353983575e-10,5,0.125
2909272.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.916295498906772,4.912072711914274,0.01190735741437216,4.93730035104324,4.9078941738524415,5,1.2192723421630696e-09,1.1660174423279872e-09,6.198367068878813e-10,2.0441550449966882e-09,4.923487296244449e-10,5,0.125
3027402.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.910668602627837,4.9063175613856105,0.012165076711930987,4.932182915956874,4.9027812479078605,5,1.3934681021126784e-09,1.2133601403641584e-09,5.407014406443417e-10,2.1174182119881828e-09,8.899784969427239e-10,5,0.125
3150329.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.90438329229945,4.899839105097059,0.012461632588540486,4.926411400482174,4.897031985518168,5,1.5618705826089235e-09,1.3303851045933136e-09,6.108482426526572e-10,2.2241525924690652e-09,9.455446135949121e-10,5,0.125
3278247.0,50.2,51.0,4.324349662087931,56,45,5,49.8,49.0,4.324349662087931,55,44,5,100.0,100.0,0.0,100,100,5,4.897325609438682,4.892537282624596,0.012815394599598639,4.919907896932439,4.888698209384496,5,1.7902622760659774e-09,1.931366178711436e-09,5.894862909267579e-10,2.3417229063784205e-09,9.86560734572747e-10,5,0.125
3411359.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.8894042107533195,4.884407114709513,0.013242303802163805,4.9125781342907135,4.879338476644425,5,1.94454974996198e-09,2.090115936093585e-09,6.220053483781169e-10,2.539196155122486e-09,1.0368586132952048e-09,5,0.125
3549876.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.880512043791605,4.875803777828221,0.013780331645025665,4.904334877562276,4.8687614848693626,5,2.1037729020649697e-09,2.1935323592474424e-09,5.029494216640027e-10,2.6200731583543846e-09,1.4843254762572529e-09,5,0.125
3694017.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.8705500890269295,4.866907395924708,0.014417143058763711,4.8950245501484355,4.856879723612778,5,2.258120770252181e-09,2.3510315003611545e-09,5.876351140866852e-10,2.9762203269203763e-09,1.5915283825658783e-09,5,0.125
3844011.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.859398383778509,4.856930797289467,0.01516120870309472,4.8845132531271735,4.843579982918351,5,2.398713279394877e-09,2.4201880810170465e-09,6.129707852352518e-10,3.2314194112268847e-09,1.7994455819279332e-09,5,0.125
4000095.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.8469219340127605,4.84578326937645,0.01605247891192877,4.872714851903437,4.82874357960346,5,2.5972281932338818e-09,2.4912668341456406e-09,7.812053753024907e-10,3.7077547234806863e-09,1.8679686632869047e-09,5,0.125
4162516.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.832944584637947,4.83299162663289,0.017127680175322298,4.859498324104416,4.8122150642601005,5,2.7733118502765252e-09,2.9185146027357393e-09,8.13628141187615e-10,3.822042664376418e-09,1.9451766121401322e-09,5,0.125
4331533.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.817409038661559,4.818395736624249,0.01837744528654497,4.844737447715183,4.793868397557935,5,2.903158402239312e-09,3.0296723330547174e-09,8.264085055305692e-10,3.918140164466977e-09,2.0306382072201136e-09,5,0.125
4507412.0,49.8,50.0,3.9623225512317903,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.6,100.0,0.5477225575051643,100,99,5,4.800100465319389,4.802140220581644,0.019831223140109367,4.8282386922108325,4.773441673704732,5,3.094741615623305e-09,3.178006780546207e-09,9.528893123667573e-10,4.303862585651294e-09,2.0990590671417318e-09,5,0.125
4690433.0,49.6,50.0,4.159326868617084,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.4,99.0,0.5477225575051667,100,99,5,4.780902182411713,4.78403170100535,0.021429785005735776,4.809908339743372,4.750889911726241,5,3.329239185393622e-09,3.2913844851665076e-09,1.2399322406404383e-09,5.156590079273248e-09,2.1788297574778264e-09,5,0.125
4880886.0,49.6,50.0,4.159326868617084,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.4,99.0,0.5477225575051667,100,99,5,4.759643317307242,4.7639620708888515,0.02312045915777738,4.789404802691656,4.726099918108646,5,3.5148016334906037e-09,3.5727689351440764e-09,1.2365374142047865e-09,5.3403958964572845e-09,2.3569975303743133e-09,5,0.125
5079070.0,49.6,50.0,4.159326868617084,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.4,99.0,0.5477225575051667,100,99,5,4.7361005314060876,4.741746045287059,0.024923172560539348,4.766576060713766,4.698873553480577,5,3.516418041610275e-09,3.675577783338933e-09,1.0531982858964574e-09,5.006626505544725e-09,2.4573685886065178e-09,5,0.125
5285302.0,49.6,50.0,4.159326868617084,55,45,5,49.8,49.0,4.324349662087931,55,44,5,99.4,99.0,0.5477225575051667,100,99,5,4.710097144674697,4.717154629437099,0.026869128502526225,4.741239086069893,4.6689770760430935,5,3.759941578551008e-09,3.924768085605502e-09,1.0557031015096012e-09,5.171869620965193e-09,2.5540026664095475e-09,5,0.125
5499909.0,49.6,50.0,4.159326868617084,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.2,99.0,0.44721359549995715,100,99,5,4.681508987951476,4.690041599098244,0.029014493842789556,4.71336843234143,4.6362274641999495,5,3.968365610204711e-09,4.059939045216369e-09,1.2424166872344836e-09,5.75986096555204e-09,2.633670035059572e-09,5,0.125
5723230.0,49.6,50.0,4.159326868617084,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.2,99.0,0.44721359549995715,100,99,5,4.650067805925794,4.660111735021685,0.03129050728922119,4.682609676095917,4.6004267149674885,5,4.0730528891083224e-09,4.161215165249276e-09,1.2176772289268652e-09,5.868289470096006e-09,2.819826073731093e-09,5,0.125
5955618.0,49.6,50.0,4.159326868617084,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.2,99.0,0.44721359549995715,100,99,5,4.615724481897095,4.627329774929916,0.03367537978831331,4.648813346155648,4.561604699514954,5,4.468551522672863e-09,5.213681101102586e-09,1.4146365139057365e-09,5.967391061646664e-09,2.741409977255682e-09,5,0.125
6197442.0,49.6,50.0,4.159326868617084,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.2,99.0,0.44721359549995715,100,99,5,4.5782679172533856,4.591781476001107,0.036228664328079474,4.611744226101257,4.519408369917757,5,4.776029500711215e-09,5.402937207413487e-09,1.5243609698487547e-09,6.113557691698561e-09,2.9948006423979747e-09,5,0.125
6449086.0,49.4,50.0,4.03732584763727,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.0,99.0,0.0,99,99,5,4.537466031116037,4.5528757407767175,0.03900979670137188,4.571178755779304,4.4735401703713675,5,4.879345421983624e-09,5.814823984686565e-09,1.570304051903623e-09,6.234339454864467e-09,3.091530843618432e-09,5,0.125
6710947.0,49.4,50.0,4.03732584763727,55,45,5,49.6,49.0,4.03732584763727,54,44,5,99.0,99.0,0.0,99,99,5,4.49308684179004,4.510452883877945,0.041830347263202936,4.526863420880256,4.424082278800703,5,5.074225942553561e-09,5.899933830847835e-09,1.4997045311461942e-09,6.305355319096003e-09,3.4312361562199634e-09,5,0.125
6983440.0,49.2,50.0,3.96232255123179,55,45,5,49.4,49.0,3.8470768123342682,54,44,5,98.6,99.0,0.5477225575051667,99,98,5,4.445000812082526,4.464259163894211,0.04474583750200198,4.478922223067055,4.370831086349399,5,5.21096350156682e-09,6.0131985915952364e-09,1.4336249215776541e-09,6.376262502576819e-09,3.5842725653062887e-09,5,0.125
7266998.0,49.2,50.0,3.96232255123179,55,45,5,49.4,49.0,3.8470768123342682,54,44,5,98.6,99.0,0.5477225575051667,99,98,5,4.3930572270545785,4.41409533446322,0.04769170536811537,4.427149761937581,4.313732089368843,5,5.341537805481214e-09,6.1045530749938955e-09,1.2295030335318908e-09,6.4422737273581115e-09,3.849492866135625e-09,5,0.125
7562068.0,49.2,50.0,3.96232255123179,55,45,5,49.4,49.0,3.8470768123342682,54,44,5,98.6,99.0,0.5477225575051667,99,98,5,4.3373717519134285,4.359854324943414,0.0506547702418147,4.373891439155754,4.253006627780189,5,5.8917806306767965e-09,6.194045785282712e-09,9.812955741547758e-10,6.550114681510838e-09,4.181915875128987e-09,5,0.125
7869120.0,48.6,49.0,3.8470768123342682,54,44,5,49.2,49.0,3.5637059362410928,53,44,5,97.8,98.0,0.44721359549995915,98,97,5,4.2778465675146,4.3014405795066395,0.053465314774904994,4.317294625974505,4.188799224779017,5,6.0453307484727236e-09,6.281488024312024e-09,8.049513127241264e-10,6.6065529744560305e-09,4.654837506771686e-09,5,0.125
8188640.0,48.4,49.0,3.781534080237808,54,44,5,49.2,49.0,3.5637059362410928,53,44,5,97.6,98.0,0.5477225575051667,98,97,5,4.214345552971938,4.238805548915146,0.05601239427252616,4.256567776115138,4.121095572625844,5,6.163737727584787e-09,6.367063841452137e-09,7.051447812001944e-10,6.661204868294503e-09,4.953449048892711e-09,5,0.125
8521134.0,47.8,48.0,3.3466401061363027,53,44,5,49.2,49.0,3.5637059362410928,53,44,5,97.0,97.0,0.7071067811865462,98,96,5,4.146993317603988,4.171954948323645,0.058041539124863144,4.19170892906747,4.050492730952086,5,6.441634882428415e-09,6.450409882862309e-09,2.864746603864621e-10,6.716257176666847e-09,6.05400742015658e-09,5,0.125
8867129.0,46.8,46.0,3.633180424916991,52,42,5,49.0,49.0,3.9370039370059056,53,43,5,95.8,95.0,1.3038404810405302,98,95,5,4.075793347053134,4.10095744770288,0.059720829676558,4.122769771680674,3.976661341919534,5,6.51748268739799e-09,6.532580740273132e-09,2.7192258621599894e-10,6.78035939678976e-09,6.14663792389863e-09,5,0.125
9227173.0,45.6,46.0,4.277849927241487,51,39,5,49.0,49.0,3.9370039370059056,53,43,5,94.6,94.0,2.190890230020664,98,92,5,4.000879882826365,4.025953558961725,0.06106320610967982,4.049852585252926,3.8996965600775115,5,6.590145806766248e-09,6.613012713649246e-09,2.579870146120852e-10,6.845265018170486e-09,6.23519403466903e-09,5,0.125
9601835.0,45.2,46.0,3.96232255123179,50,39,5,48.8,49.0,4.32434966208793,53,42,5,94.0,93.0,2.5495097567963927,98,92,5,3.922475446490077,3.9471185488970155,0.06202757522176992,3.9731607184115494,3.819892650602769,5,6.663364734043378e-09,6.6929953380630245e-09,2.4389336127930306e-10,6.90591552900784e-09,6.32493654006062e-09,5,0.125
9991710.0,44.4,45.0,4.277849927241487,50,38,5,48.8,49.0,4.32434966208793,53,42,5,93.2,93.0,1.9235384061671348,96,91,5,3.8408827724004473,3.8647715007504266,0.06258202696711766,3.8929520910647724,3.737603888594746,5,6.736725265000167e-09,6.771643235279911e-09,2.3153043796528665e-10,6.9697884986956314e-09,6.413274986216699e-09,5,0.125
10397416.0,43.6,44.0,4.335896677735759,49,37,5,48.4,49.0,3.9115214431215892,52,42,5,92.0,92.0,2.2360679774997894,95,89,5,3.7564776990561803,3.77931073256567,0.06270472665960447,3.8095570713389577,3.653242243059471,5,6.808957770375708e-09,6.848671051143284e-09,2.1952026212848588e-10,7.033186359936421e-09,6.500470084945253e-09,5,0.125
10819595.0,42.4,42.0,3.646916505762094,47,37,5,47.8,48.0,3.4928498393145957,51,42,5,90.2,90.0,1.7888543819998322,92,88,5,3.6696989616367888,3.6911886483587,0.0623735056331825,3.723382281012138,3.567281653032504,5,6.880588624099899e-09,6.924954542822675e-09,2.079879848248371e-10,7.0956517119835485e-09,6.586777978596498e-09,5,0.125
11258915.0,40.4,40.0,3.646916505762094,46,36,5,46.2,46.0,3.7013511046643495,51,41,5,86.6,87.0,0.5477225575051684,87,86,5,3.5810472667314692,3.600929863469407,0.06158096731855578,3.6349016883077345,3.480229197595751,5,6.9415753826989985e-09,7.0001556647947694e-09,1.846548785030726e-10,7.1068786711384e-09,6.672105535865403e-09,5,0.125
11716075.0,39.6,38.0,2.880972058177586,44,37,5,45.6,45.0,3.507135583350036,50,41,5,85.2,86.0,1.9235384061671346,87,82,5,3.4910828136232808,3.509126930323521,0.060329270042463266,3.544651518319717,3.3926322668185787,5,7.019550002438353e-09,7.060729219402696e-09,1.8792332817966856e-10,7.224541621854636e-09,6.757014146603762e-09,5,0.125
12191796.0,37.0,37.0,3.2403703492039297,42,33,5,45.2,45.0,3.346640106136303,49,41,5,82.2,82.0,1.4832396974191335,84,80,5,3.400398332354855,3.416445858808745,0.05862890865403646,3.453221960893645,3.3050785198643564,5,7.093452651684294e-09,7.151273737587451e-09,1.8153248262301937e-10,7.28680046228423e-09,6.831088143448034e-09,5,0.125
12686834.0,35.2,35.0,3.7013511046643495,41,32,5,43.8,45.0,3.114482300479486,47,40,5,79.0,79.0,1.5811388300841898,81,77,5,3.3096068557897587,3.3235046377034654,0.05650147978521277,3.361243265369705,3.2181392674420346,5,7.1663143632595054e-09,7.224521481706752e-09,1.6874725894649135e-10,7.349525897348401e-09,6.924767160493722e-09,5,0.125
13201973.0,34.0,33.0,4.06201920231798,40,30,5,42.8,44.0,3.271085446759224,46,38,5,76.8,77.0,0.8366600265340772,78,76,5,3.2193552778931975,3.231024352474372,0.05398536842564921,3.269373080949978,3.132386779876198,5,7.237624790550808e-09,7.297268743642694e-09,1.5998369606421335e-10,7.413053038087796e-09,7.00884213988067e-09,5,0.125
13738028.0,32.2,31.0,3.563705936241092,38,29,5,42.0,43.0,2.5495097567963927,44,38,5,74.2,74.0,1.303840481040529,76,73,5,3.1302809926901625,3.1396987773215486,0.05112344732385031,3.1782775591467414,3.0483829408529393,5,7.308795581679215e-09,7.369752065899275e-09,1.516030540331249e-10,7.476587324521727e-09,7.092220207238536e-09,5,0.125
14295850.0,29.6,28.0,2.880972058177586,34,27,5,40.2,41.0,2.167948338867881,42,37,5,69.8,70.0,1.9235384061671348,72,67,5,3.0430074917830785,3.0501994312040734,0.04796460899956495,3.088624102062781,2.96666523393707,5,7.380150227970104e-09,7.442237275044613e-09,1.4348460101939464e-10,7.54056602602702e-09,7.175504384212603e-09,5,0.125
14876321.0,26.6,26.0,3.049590136395381,31,23,5,36.8,37.0,2.5884358211089564,40,33,5,63.4,62.0,4.03732584763727,69,59,5,2.95811294719952,2.963157679658538,0.04458884780942628,3.001067767210738,2.8876716497377117,5,7.451866583961704e-09,7.507316252994706e-09,1.3592177046276674e-10,7.605364445795769e-09,7.258691194420126e-09,5,0.125
15480361.0,23.0,24.0,2.9154759474226504,26,19,5,32.0,32.0,3.3166247903554003,37,29,5,55.0,54.0,4.47213595499958,61,50,5,2.8761155818486257,2.879144638564394,0.041054505606131254,2.916159005315672,2.811809525900534,5,7.52367613602586e-09,7.571147443147234e-09,1.285980507165286e-10,7.66995997710828e-09,7.341451484183114e-09,5,0.125
16108928.0,20.4,20.0,3.3615472627943226,25,16,5,26.6,27.0,3.8470768123342687,31,21,5,47.0,50.0,5.958187643906492,51,37,5,2.7974749425542123,2.798656329230384,0.03743080657382554,2.83442536436342,2.7394176510320194,5,7.595522033633755e-09,7.635650874091847e-09,1.2169235552617387e-10,7.735122686741998e-09,7.423847071599156e-09,5,0.125
16763018.0,16.6,16.0,2.880972058177586,20,13,5,18.6,20.0,5.412947441089743,23,10,5,35.2,37.0,7.293833011524187,42,23,5,2.7225751914325844,2.7221020644705023,0.03378655930652949,2.7563241762708013,2.6707616735067425,5,7.667292776366428e-09,7.700686960711474e-09,1.1495553983320449e-10,7.80031049594098e-09,7.505809993757142e-09,5,0.125
17443666.0,11.4,11.0,3.0495901363953815,15,8,5,14.2,16.0,6.099180272790763,20,4,5,25.6,29.0,7.402702209328699,31,13,5,2.6517206265490216,2.649801376086253,0.030188048829328244,2.6822317412978944,2.6060336742024726,5,7.738887051011229e-09,7.76654665653839e-09,1.084827533298427e-10,7.865374138420885e-09,7.587110011296552e-09,5,0.125
18151951.0,7.8,7.0,1.6431676725154984,10,6,5,9.8,11.0,5.761944116355173,17,1,5,17.6,20.0,6.268971207462991,24,8,5,2.585129572924367,2.5819692565884216,0.02669372236618516,2.612437040618531,2.5453588716017275,5,7.8101341323215e-09,7.832156169928413e-09,1.0233129726508797e-10,7.930361187122857e-09,7.667764933394377e-09,5,0.125
18888995.0,5.6,5.0,0.894427190999916,7,5,5,6.4,6.0,4.77493455452533,13,1,5,12.0,11.0,5.431390245600108,19,6,5,2.522938358422784,2.5187347426747104,0.023360606300333542,2.547142559654144,2.488783756033527,5,7.880936760180636e-09,7.897754046463025e-09,9.638529083952662e-11,7.995240211316437e-09,7.747569982006654e-09,5,0.125
19655965.0,3.6,3.0,0.8944271909999159,5,3,5,5.2,6.0,3.7013511046643495,10,1,5,8.8,10.0,4.08656334834051,13,4,5,2.465207321612709,2.4605224674954393,0.02023427833489273,2.4864638393341685,2.4363015665407572,5,7.951089640276294e-09,7.963098820742197e-09,9.067439671982078e-11,8.059646427475938e-09,7.826385847279069e-09,5,0.125
20454078.0,3.2,3.0,0.44721359549995787,4,3,5,3.4,3.0,3.209361307176242,8,0,5,6.6,6.0,3.361547262794322,11,3,5,2.4119270754081508,2.40797840649437,0.01735093898057812,2.4304359402151476,2.387855752007265,5,8.020509611983301e-09,8.028188245822872e-09,8.51127727084335e-11,8.123394002617644e-09,7.904124650661397e-09,5,0.125
21284598.0,3.0,3.0,0.0,3,3,5,1.4,1.0,1.51657508881031,3,0,5,4.4,4.0,1.51657508881031,6,3,5,2.3630275821872133,2.359806253493286,0.014737546661125995,2.379018595578763,2.343347356301922,5,8.088910013006725e-09,8.092652059365065e-09,7.977010877074179e-11,8.186187332962697e-09,7.980511502837956e-09,5,0.125
22148840.0,3.0,3.0,0.0,3,3,5,0.8,0.0,1.3038404810405297,3,0,5,3.8,3.0,1.3038404810405297,6,3,5,2.318389393080209,2.3158884809084332,0.012412718644635763,2.3321073208624052,2.302643904002088,5,8.156393115591891e-09,8.156453846535808e-09,7.467131006072498e-11,8.248370797582303e-09,8.055651291558823e-09,5,0.125
23048174.0,3.0,3.0,0.0,3,3,5,0.6,0.0,1.3416407864998738,3,0,5,3.6,3.0,1.3416407864998738,6,3,5,2.2778520628994294,2.2760633909602066,0.010390389174400006,2.2895496875960752,2.2655863870172,5,8.222401317330433e-09,8.219021920554443e-09,6.978014779785011e-11,8.309269115711885e-09,8.12898471456133e-09,5,0.125
23984024.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.241225199766549,2.240136219700563,0.008683350756746894,2.251155375351381,2.2319960835759196,5,8.28701044946139e-09,8.280336232984962e-09,6.514780835017537e-11,8.368982966853199e-09,8.200641584153871e-09,5,0.125
24957874.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.2082741928714245,2.2077768164550484,0.007295467180439972,2.2166973127250644,2.200613430882639,5,8.350095057246835e-09,8.340527557444206e-09,6.070346218572335e-11,8.427223701924052e-09,8.270374686907593e-09,5,0.125
25971266.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.178770729019139,2.1787829979283146,0.006231109164430804,2.185927094923901,2.1709483021226994,5,8.411469177007946e-09,8.39915937751858e-09,5.655178992544123e-11,8.48397429103221e-09,8.338028130541638e-09,5,0.125
27025805.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.152496514531186,2.1530204943572064,0.00548007745651925,2.158580281512355,2.1445420897565364,5,8.471007460570392e-09,8.455963196884467e-09,5.253759507182665e-11,8.538967205037666e-09,8.403728398347922e-09,5,0.125
28123164.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1292088746049727,2.130249078731609,0.005016404741223447,2.1343958453090317,2.1211447024281136,5,8.528509520615318e-09,8.511122428014053e-09,4.8880669766717e-11,8.592261320956894e-09,8.466801658271407e-09,5,0.125
29265079.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.108668519579587,2.110239389883668,0.004791832759227783,2.1131079904515,2.100507825864353,5,8.58401452318717e-09,8.569447734403394e-09,4.5432192462013605e-11,8.643697870276104e-09,8.527859411435848e-09,5,0.125
30453361.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0906402001729516,2.092081231972309,0.004743791068722876,2.094465917051785,2.0823882661156548,5,8.637306770400217e-09,8.625717703310254e-09,4.227292244572105e-11,8.69304307993651e-09,8.586288237388449e-09,5,0.125
31689891.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.074875920860933,2.0770645387430644,0.0048129580633784605,2.078205403959003,2.0665225872756245,5,8.688247305927501e-09,8.679765873235548e-09,3.9115649631265985e-11,8.73972011353971e-09,8.64214629359465e-09,5,0.125
32976629.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.061135771624578,2.0638858720528153,0.004921611420338755,2.064214653867904,2.0527047556435396,5,8.737005344981669e-09,8.731184604902517e-09,3.6443179154130953e-11,8.784877244895737e-09,8.695581915674432e-09,5,0.125
34315614.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0492082930030433,2.0518690332336544,0.005034766356686032,2.052653070331306,2.040729161956827,5,8.783289422128792e-09,8.780141962408091e-09,3.392315753721809e-11,8.827255424038145e-09,8.746319466008672e-09,5,0.125
35708968.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0387570232267245,2.0413515500530997,0.005032792736055634,2.0423219203111054,2.030394656053089,5,8.827274591335035e-09,8.826785459537977e-09,3.172507188103597e-11,8.867533424666566e-09,8.79444238547398e-09,5,0.125
37158897.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0297149648346804,2.03231288540743,0.005045080426183201,2.033594082498502,2.0214527565459637,5,8.868859765920829e-09,8.870598506813748e-09,2.990768449633999e-11,8.906190791331233e-09,8.838289942312226e-09,5,0.125
38667698.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.021900444721868,2.0245468216002154,0.005119827320612274,2.025996605631435,2.013615522055228,5,8.908127633952883e-09,8.912028974055295e-09,2.843506781176146e-11,8.942575812110654e-09,8.876061969886464e-09,5,0.125
40237763.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.015181882220223,2.017881000815406,0.005184422414049081,2.0193890858523886,2.0068934686494253,5,8.944925167715729e-09,8.950858463007647e-09,2.7253815082650147e-11,8.976714125027726e-09,8.911368495954186e-09,5,0.125
41871580.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0093946936323506,2.0121639093485473,0.005217933553843999,2.013645369993322,2.001138371962145,5,8.979362270996396e-09,8.987225066489812e-09,2.6274539913229126e-11,9.00844354371723e-09,8.944421035292361e-09,5,0.125
43571735.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.004387864030589,2.007260662716319,0.005187857026223726,2.0086539371310796,1.9962414425045782,5,9.011348465380413e-09,9.02086662002486e-09,2.560862883400537e-11,9.038155237033271e-09,8.975119574888832e-09,5,0.125
45340925.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0001172470235153,2.0030528108520445,0.005149697718709131,2.004314909921748,1.992088067087828,5,9.041083896826528e-09,9.052158981146117e-09,2.5170021309722753e-11,9.065713560621224e-09,9.003563462950277e-09,5,0.125
47181951.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9964760558245338,1.999437464421224,0.005100385843496089,2.0005357544097055,1.988575687273382,5,9.068502261810691e-09,9.080995120087365e-09,2.4884673556240594e-11,9.091138462273864e-09,9.029857249293168e-09,5,0.125
49097730.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9932931108381908,1.996326320652859,0.004978928475549602,1.9972405128715767,1.9856089982316214,5,9.093705647226288e-09,9.107272136996492e-09,2.4755637611832773e-11,9.114414987804537e-09,9.054007829567972e-09,5,0.125
51091297.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.990514575057316,1.9932837738999005,0.004814136490322034,1.9943639921406529,1.9830995606603428,5,9.11671939898853e-09,9.12972470762905e-09,2.4768849402914633e-11,9.135732997713826e-09,9.075985796854174e-09,5,0.125
53165811.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9881352001727954,1.9906704496712424,0.004662545399084153,1.9918505411216494,1.9809684151823108,5,9.137743139826797e-09,9.150234193698122e-09,2.4861413280600285e-11,9.155279130428768e-09,9.096108854679414e-09,5,0.125
55324558.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.98609090682831,1.988466194809115,0.004525532114821914,1.9896529544202228,1.9791482522534103,5,9.156708680640923e-09,9.168736742991757e-09,2.5031426003711988e-11,9.17366344712581e-09,9.114204426990346e-09,5,0.125
57570959.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9843290080046372,1.9866015403549693,0.004405171109702535,1.9877314538376827,1.9775829168462284,5,9.173805383996298e-09,9.185462991891335e-09,2.520638783224922e-11,9.191570071535407e-09,9.130582170222312e-09,5,0.125
59908573.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9828071908316276,1.9850198005999302,0.004302010247325555,1.9860785993187982,1.9762287222934007,5,9.189114812632734e-09,9.200455089951905e-09,2.5428827667523996e-11,9.207514496605464e-09,9.145204007917934e-09,5,0.125
62341103.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9814922073371597,1.98367511418445,0.0042144020508989065,1.984772968606565,1.9750545635876329,5,9.202734291363701e-09,9.213766662355082e-09,2.568042646613339e-11,9.221780277323336e-09,9.15818759631376e-09,5,0.125
64872405.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9803575685260721,1.9825302390924309,0.004139286948127351,1.9836422777503069,1.9740385371855336,5,9.214761827444056e-09,9.225614564715907e-09,2.589195306045944e-11,9.234279452383143e-09,9.169684986392463e-09,5,0.125
67506488.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9793817996895207,1.981555554837272,0.004073036171472922,1.9826649033479329,1.9731649639470967,5,9.225332665050944e-09,9.235924046825619e-09,2.6080234283221137e-11,9.245219143433498e-09,9.179814549565177e-09,5,0.125
70247524.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9785467799923104,1.980726481631414,0.0040124188650718885,1.9818225044079465,1.9724209104205686,5,9.234611651030613e-09,9.245023636978719e-09,2.6301282679351474e-11,9.254876275007723e-09,9.188645656487327e-09,5,0.125
73099856.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9778367005724846,1.9800230681233635,0.003955031785984024,1.9810991933719337,1.9717944963351286,5,9.242564608228686e-09,9.252696647664294e-09,2.6455332758036086e-11,9.263062356204008e-09,9.196271577468608e-09,5,0.125
76068005.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9772377422049143,1.979428549357153,0.0038989393492297082,1.9804810420603243,1.971275057608562,5,9.249444146047212e-09,9.259131458651552e-09,2.6592833561440546e-11,9.27010289876762e-09,9.202866705270926e-09,5,0.125
79156673.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9767372346700278,1.9789288035307575,0.0038430349980047244,1.9799557404602117,1.9708518788839209,5,9.25528096956896e-09,9.264556200439185e-09,2.6702020022489967e-11,9.276031194352644e-09,9.208479696631215e-09,5,0.125
82370754.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9763237825511566,1.9785114856952126,0.00378649146143067,1.9795121340486033,1.9705149805536561,5,9.260184379013699e-09,9.269154262810767e-09,2.6757672883357805e-11,9.280983842716583e-09,9.213263328544202e-09,5,0.125
85715339.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9759868635526552,1.9781658870707575,0.003729036509942199,1.9791402040631776,1.9702544827030446,5,9.264323523965725e-09,9.273066992211515e-09,2.6802910460262076e-11,9.285128540019626e-09,9.217305046953308e-09,5,0.125
89195728.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9757167731656065,1.9778344134042736,0.0036704408212378256,1.9788306160918931,1.9700612727643019,5,9.267750275670933e-09,9.276344821363169e-09,2.686108734312842e-11,9.288547277363383e-09,9.220612121287272e-09,5,0.125
92817434.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9755045904921817,1.977545777944254,0.0036108767108401847,1.9785752231796887,1.9699264038686455,5,9.270513700739671e-09,9.279446364659418e-09,2.6830158197227775e-11,9.29119692780626e-09,9.223409634985317e-09,5,0.125
96586196.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9753421362757062,1.9773114441388362,0.0035505450520106753,1.9783663772865594,1.9698416172196451,5,9.27275505649168e-09,9.281515196424104e-09,2.6790464457413035e-11,9.293291571958497e-09,9.225699093509972e-09,5,0.125
99512855.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9752483593942827,1.9771664307102945,0.0035049041979822062,1.9782360303749509,1.9698062603293365,5,9.274129947197827e-09,9.282770999900683e-09,2.6768338700866293e-11,9.294586968513084e-09,9.227103615910108e-09,5,0.125


==> data/thm2_new/evolution_d_5_alpha_0.25.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974462499865442,4.973523717403594,0.004691601127196347,4.982415222514524,4.970791798625189,5,1.7073452769260804,0.9378024437944503,1.3446421104990398,3.443611286290664,0.5218147812447543,5,0.25
1.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974470566219696,4.973490367886557,0.004676099503603728,4.982450450374879,4.970753550358688,5,0.868337600995552,0.5856830244490299,0.6405432515222208,1.6760172443835923,0.29763329085476614,5,0.25
5.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974436930255167,4.973436164984869,0.004769042038907168,4.982614078461835,4.970456349002118,5,0.11125572098447982,0.11699799802256916,0.03340431234561589,0.15556318982350079,0.06480611951135501,5,0.25
9.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974413506519708,4.97342689366693,0.00486718149454286,4.982746798305181,4.970259064631358,5,0.04818054348259526,0.046327277641963524,0.029446092762891212,0.09344800320361907,0.02014288535612434,5,0.25
13.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974400520117636,4.973427238907563,0.004945926664177475,4.982856608310927,4.970127480264164,5,0.03519967950635407,0.03736948858474323,0.025894988719121433,0.07454716121493542,0.011185013950463465,5,0.25
17.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974391844736889,4.973428997974494,0.00501501954948453,4.982956228437895,4.970023494960377,5,0.028244650307205917,0.03051503068878768,0.020940287484152338,0.05999095129763297,0.009203781351215048,5,0.25
21.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974384705299107,4.973431925714481,0.005077391978810982,4.983047108004693,4.969935002057948,5,0.023106650075858052,0.025103393018175785,0.016770962358016273,0.04843904570377104,0.007632165473874702,5,0.25
25.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974377743883157,4.97343574454754,0.005131277915270682,4.983123734920953,4.969854835428402,5,0.01906079725785183,0.02077633511441825,0.01344871519387415,0.0392434421492564,0.0064772936445368755,5,0.25
29.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974372660233106,4.9734401492447295,0.005182291643859016,4.983198268553334,4.96978318155508,5,0.01582477171116544,0.017291559070330993,0.01080774815040251,0.03187244927521046,0.0055422206946658835,5,0.25
33.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974369343415268,4.973445333314967,0.005225667618279315,4.983262390712372,4.969723233343349,5,0.013242350813127949,0.014460276436666425,0.008733483814870201,0.02597940464185277,0.004760627195250175,5,0.25
37.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974365474222982,4.973451278668444,0.005262326592489461,4.983314592195648,4.969669671090644,5,0.011188579594101113,0.012148433212994287,0.007139218320178281,0.0213823418496696,0.004103930057053097,5,0.25
41.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97436130867204,4.973457564903476,0.005294492488499487,4.983358811345001,4.969620407369158,5,0.009521127760913833,0.0102726701049965,0.005877259837497571,0.017661244173341056,0.0035486686567562454,5,0.25
45.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974358509892033,4.973464334778842,0.005324836140890954,4.983401988819445,4.969576344592484,5,0.00815982976839739,0.008757008134384138,0.0048825919790774185,0.014651721391204256,0.0030777696678703586,5,0.25
49.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974355838492666,4.9734713514048,0.005351581130424659,4.9834393533974986,4.9695363591989405,5,0.007030723813413939,0.007489649840081808,0.004094088355910856,0.012199294664953625,0.0026758706778824276,5,0.25
53.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743540350282185,4.973478421947725,0.005377040006840599,4.98347591706769,4.9694999212110575,5,0.006089512589140611,0.006426323254227014,0.0034695847034461724,0.010196923016683438,0.0023325581462022445,5,0.25
57.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743519471726625,4.9734856864335,0.005399260310113452,4.983506724191957,4.969466584788029,5,0.005302269320324864,0.005529989418149467,0.0029766048827105855,0.00856544005453154,0.0020379316945716664,5,0.25
61.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743487578325745,4.9734929759676065,0.005416200715319978,4.983527131909629,4.969436285438185,5,0.004647087137045355,0.004765057173044841,0.0025980787958476397,0.0072728774220930355,0.0017841487526814314,5,0.25
65.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974345693850635,4.973500238696434,0.005430471272954785,4.983543305748059,4.969408999866849,5,0.004092487335668687,0.004118703040332174,0.0022958876326519407,0.006542181282248667,0.0015648640721358474,5,0.25
69.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974343674878166,4.973507432246748,0.00544566823850702,4.9835626173018115,4.969383331794771,5,0.0036196254027585097,0.0035711526957568395,0.002051634675961511,0.006008640556471972,0.0013748401603104823,5,0.25
73.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974341678545599,4.973514595324823,0.00545788245306197,4.98357712569155,4.969361149459106,5,0.0032133470551906004,0.0031059952859231526,0.0018511268163004541,0.005534940745241931,0.0012097977123313583,5,0.25
77.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743401265489355,4.973521555813591,0.00546966353579477,4.983591698499375,4.969340891164238,5,0.002863601847562748,0.002710024154608243,0.0016851796413098214,0.005110170479092368,0.0010662224984194246,5,0.25
81.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974338641158803,4.973528365610611,0.00547984228991573,4.983603752776069,4.969322423544124,5,0.0025606869954325406,0.0023721897918764874,0.0015456649490408103,0.0047282348558900615,0.0009408732641129439,5,0.25
85.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743373463503575,4.973535066386173,0.005490082431013669,4.98361639592444,4.969304756441685,5,0.002297795030778864,0.0020831544520957057,0.0014260411535765845,0.0043807658955622815,0.0008310881130677023,5,0.25
89.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743362004931315,4.973541524985913,0.0054994711490971085,4.983627924489719,4.969288468641343,5,0.002067911991467091,0.0018352861701241765,0.001320332048313097,0.004060870052060518,0.0007351128827725495,5,0.25
93.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334877932144,4.973547846411571,0.005507664710393685,4.983637292489705,4.96927303616887,5,0.0018669601895274588,0.001622130201016091,0.0012281256401257832,0.0037709371401135816,0.0006506906234121876,5,0.25
97.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974333894554357,4.973553916252848,0.005515915864029987,4.983647334563186,4.9692583914532795,5,0.0016898895730825044,0.0014383591017315595,0.0011450194809899726,0.0035033508713990863,0.000576658397027352,5,0.25
101.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974332859797665,4.973559830569104,0.0055230442947116635,4.983655429109617,4.969244818653355,5,0.0015335601418942902,0.0012794667661532471,0.0010694679058739255,0.0032566269668368856,0.0005113527478033435,5,0.25
109.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974331070894887,4.973570999097153,0.0055365137588737085,4.983670954553489,4.969219406176764,5,0.0012719455237243046,0.001021836932776525,0.0009369054929517629,0.0028196447141585696,0.0004031090792875673,5,0.25
117.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97432962917082,4.973581385262677,0.00554822188725559,4.983684381519937,4.969197214746618,5,0.001064890314895726,0.0008257720172079538,0.0008248905840427974,0.0024503444969186765,0.00031870224899990834,5,0.25
125.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974328336225641,4.973590971814732,0.005558211612859701,4.983695469674159,4.9691777144906535,5,0.0008986888282438148,0.0006746769014926524,0.000727762421139139,0.00213446133560459,0.0002526872552844957,5,0.25
133.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974327395568528,4.973599792206384,0.005567261527079317,4.983705730439477,4.969160341839751,5,0.0007637930292598032,0.0005567471284698949,0.0006426668874290203,0.0018629370012360831,0.00020080567808475292,5,0.25
141.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974326515999123,4.9736078871478435,0.005575466256497671,4.983714964389347,4.96914444006297,5,0.0006529535178580859,0.0004635337774255172,0.0005674514503386065,0.0016279344096457172,0.00015991602713099083,5,0.25
149.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974325767111018,4.9736153209673475,0.00558276083019543,4.9837230557302465,4.969130074557992,5,0.0005610527810884703,0.0003889487007972134,0.0005008563504633639,0.001424040609861484,0.00012758824842391673,5,0.25
157.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743258637358085,4.973622097594617,0.005588444498489618,4.98373036570108,4.969121000921871,5,0.0004845933190275807,0.00032857184339549493,0.00044278087890917855,0.0012488197975541225,0.00010199679191799848,5,0.25
165.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743268443033095,4.9736283018164835,0.00559297918580813,4.983736658444545,4.969111639059599,5,0.00042166548595217715,0.0002913330554612687,0.0003916820541062177,0.0010980033386556456,8.171039022125225e-05,5,0.25
173.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974327742191308,4.973633960174035,0.005597147115682481,4.983742423693463,4.969102968791322,5,0.0003679685675371838,0.0002604325791901442,0.0003462011078609944,0.0009656380320474157,6.557502024549645e-05,5,0.25
181.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97432854770491,4.97363912837754,0.005601048072501163,4.983747785977678,4.96909479791573,5,0.00032212014582053415,0.00023352815267632074,0.0003062869641486837,0.0008505638809989015,5.273783242567413e-05,5,0.25
189.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974329245232644,4.973643824899888,0.00560469788525057,4.983752792495322,4.969087163295427,5,0.00028297120927912547,0.00021004837999749731,0.0002716456868035707,0.0007512795228739085,4.2502680751476986e-05,5,0.25
197.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974329819706972,4.973648111256016,0.005608223576294526,4.983757480684764,4.969079535143088,5,0.00024905313379960237,0.00018942352020063824,0.00024086257927814905,0.0006638339334712763,3.432516699429849e-05,5,0.25
207.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974330545737831,4.973652933380629,0.005612198430668703,4.98376293864073,4.969071392029752,5,0.00021277013097982539,0.0001635346097007195,0.00020710109724136715,0.0005687713823463535,2.636376090741192e-05,5,0.25
219.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974331293307945,4.973658019574317,0.005616635784932601,4.983768959125989,4.969062002849142,5,0.00017652940878805557,0.0001335039670643222,0.000172554145132851,0.0004723372104073253,1.9303734464519857e-05,5,0.25
231.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974331828356784,4.973662437224561,0.005620763455666953,4.983774462594767,4.969053422539561,5,0.00014685079353181414,0.00010948657066544726,0.0001437786556415498,0.0003925351531029221,1.4215877207547435e-05,5,0.25
243.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974332442066839,4.9736662757928665,0.005624403554895335,4.983779500509313,4.969045906168485,5,0.0001223576866718539,9.009838100285645e-05,0.00011972714678061491,0.0003261677268676532,1.0532602980122713e-05,5,0.25
255.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974332892888241,4.9736696135924765,0.005627783731620762,4.98378411559044,4.96903908678921,5,0.00010220029409801561,7.433389697623101e-05,9.984784934275317e-05,0.00027145638986167354,7.85338003024656e-06,5,0.25
267.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974333298798916,4.973672518506986,0.0056308591916439475,4.9837883444764275,4.969032933160819,5,8.555371814275109e-05,6.144503208963107e-05,8.343114459739738e-05,0.00022633526983884192,5.8948263648897355e-06,5,0.25
279.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743336503394575,4.973675049376547,0.005633674160203786,4.983792219406825,4.969027317191724,5,7.166420347433144e-05,5.086319394790346e-05,6.964632832710475e-05,0.0001885573935101194,4.455456908015069e-06,5,0.25
291.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433395063833,4.973677257011216,0.005636256611125653,4.983795769293017,4.969022158767048,5,6.0111328002326845e-05,4.214814239387339e-05,5.82048583354061e-05,0.00015722120078983016,3.3912985375229494e-06,5,0.25
303.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334166159389,4.97367918525977,0.00563864096349199,4.983799020404188,4.969017507653174,5,5.0463390702644765e-05,3.495368104508649e-05,4.860056194599976e-05,0.00013099094426815056,2.5996425038318323e-06,5,0.25
319.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743343538373335,4.973681386012905,0.005641528572665166,4.983802931788029,4.969011958274992,5,4.004451387214232e-05,2.7257897902517397e-05,3.8249606825322636e-05,0.00010275631954427493,1.8438624247219104e-06,5,0.25
335.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334503822152,4.97368323164472,0.005644099851543146,4.983806406503787,4.96900703091263,5,3.1816210134399324e-05,2.1271330549391454e-05,3.0137974049990154e-05,8.062380498323963e-05,1.323951448992123e-06,5,0.25
351.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334560591304,4.973684783661121,0.005646427567267739,4.9838094912694695,4.969002598475892,5,2.529831476093909e-05,1.6607385945934193e-05,2.375963281894548e-05,6.322311938919414e-05,9.617172673719767e-07,5,0.25
367.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334639398952,4.973686092384366,0.005648463124075862,4.983812228183713,4.9689987012925405,5,2.0142008547773706e-05,1.2970200011507529e-05,1.876590711661203e-05,4.959844350574009e-05,7.062114643110656e-07,5,0.25
383.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743346893978435,4.973687199034633,0.005650276882301895,4.9838146551587545,4.9689952212434045,5,1.605128476661276e-05,1.0131818062450463e-05,1.4850678575359886e-05,3.89173519885342e-05,5.237054293671029e-07,5,0.25
399.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334713743405,4.973688137398838,0.00565189162228982,4.983816806283649,4.968992186430131,5,1.2803217109059569e-05,7.915798716108488e-06,1.1770926713773025e-05,3.0523599410797147e-05,3.918040468408853e-07,5,0.25
418.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347566136435,4.973689071131471,0.005653561490837124,4.983819044470329,4.968988996464373,5,9.80283262529639e-06,5.9056081716430055e-06,8.962437269514493e-06,2.288302602347188e-05,2.8036630091981885e-07,5,0.25
438.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334768699071,4.973689880954275,0.005655088757408601,4.9838210765114574,4.968986102296791,5,7.409609158757965e-06,4.339004469394826e-06,6.750539791124791e-06,1.6891202490113068e-05,1.9907117498737426e-07,5,0.25
458.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347713075154,4.973690547385734,0.005656403482415983,4.9838228216575,4.968983605376015,5,5.608167657824506e-06,3.1882782468643883e-06,5.10694282148143e-06,1.2467793950084709e-05,1.425205795493398e-07,5,0.25
478.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334773249002,4.973691097885068,0.005657529309442393,4.983824319955122,4.968981474783537,5,4.2524247634501145e-06,2.342914729090584e-06,3.884475028469314e-06,9.209589221704298e-06,1.027092428214496e-07,5,0.25
498.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433478298985,4.973691554248694,0.005658490138433428,4.983825606033327,4.968979635592255,5,3.228751351207415e-06,1.7218228668859773e-06,2.968311961648208e-06,6.799904897858457e-06,7.440271384107494e-08,5,0.25
521.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334768619996,4.973691985043971,0.005659443470639893,4.98382686126007,4.968977814591976,5,2.3560402215742024e-06,1.208356091129769e-06,2.191592326374648e-06,4.79515397115178e-06,5.160385813497923e-08,5,0.25
545.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334769288754,4.973692348617956,0.005660262169685984,4.983827955686703,4.968976270056538,5,1.699912300762384e-06,8.351485901761349e-07,1.6093013949818827e-06,3.5223536077297776e-06,3.537064318894016e-08,5,0.25
569.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334755566072,4.973692642403554,0.005660956572922153,4.983828866520085,4.968974950662876,5,1.2297181172030387e-06,5.7728402848683e-07,1.1908040922991772e-06,2.691692041086121e-06,2.4315362387657267e-08,5,0.25
593.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334752094395,4.973692880579035,0.005661529670937952,4.98382962458453,4.9689738527320735,5,8.927406506006506e-07,3.9910018356231547e-07,8.88782063792175e-07,2.061856322427306e-06,1.674864665209012e-08,5,0.25
619.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334746076762,4.9736930886166055,0.005662042959515204,4.98383030311345,4.9689728750518265,5,6.328079359323522e-07,2.6761150182642224e-07,6.519606545753203e-07,1.5440385058618547e-06,1.11993487990696e-08,5,0.25
647.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433473892651,4.973693266643933,0.005662493121801652,4.983830897837375,4.968972010282487,5,4.382724177036986e-07,1.7406097347757718e-07,4.7028042765958515e-07,1.1311739929431426e-06,7.266471894259862e-09,5,0.25
675.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433473236436,4.97369340716531,0.00566285761416151,4.983831378228244,4.968971317211306,5,3.045610242340851e-07,1.1325519481990915e-07,3.4125723610882675e-07,8.28839839908754e-07,4.715653737224277e-09,5,0.25
703.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334726861827,4.973693518238895,0.0056631520669179975,4.983831766447139,4.968970750074193,5,2.1226459716990498e-07,7.372461514789284e-08,2.486400246878803e-07,6.069624301010417e-07,3.059215202318025e-09,5,0.25
735.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334721377643,4.973693617034827,0.005663421883248307,4.9838321200267215,4.968970230234544,5,1.410832112524404e-07,4.516834185547346e-08,1.739391685965632e-07,4.253300921234203e-07,1.8637591048292855e-09,5,0.25
767.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347162356075,4.973693692553624,0.005663633516992343,4.98383239767177,4.968969823142031,5,9.412457938289927e-08,2.7698925893194937e-08,1.2199471990253056e-07,2.978815766490402e-07,1.1335585915323358e-09,5,0.25
799.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334713812301,4.9736937501619165,0.005663799661605993,4.9838326159730695,4.9689695026828415,5,6.303635294306039e-08,1.7006334363142074e-08,8.572697607800435e-08,2.0859329040862197e-07,6.87904803216217e-10,5,0.25
834.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334711374099,4.973693797452312,0.005663940932356031,4.983832802021089,4.968969228047282,5,4.082362029091273e-08,1.0030623942349533e-08,5.8349122776097764e-08,1.4123631169003846e-07,3.971115072542965e-10,5,0.25
870.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334710385923,4.973693833056729,0.005664052769183853,4.983832949250206,4.968969011163792,5,2.6227951793078738e-08,5.859195300084302e-09,3.929655608957422e-08,9.45370210478497e-08,2.2479965801234113e-10,5,0.25
906.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334709059227,4.973693858684314,0.005664138930483225,4.983833062473218,4.96896884343522,5,1.691944374888399e-08,3.4294625337803537e-09,2.6466808108543123e-08,6.326774944422673e-08,1.2676750703961255e-10,5,0.25
946.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334708490387,4.973693878417828,0.005664211455740596,4.9838331583434,4.968968702095018,5,1.0436490279299602e-08,1.896647334737696e-09,1.703991240709981e-08,4.045317383153829e-08,6.689615678241929e-11,5,0.25
986.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433470812392,4.973693891333739,0.005664266288990224,4.983833230806612,4.968968594498311,5,6.462788490521546e-09,1.0536137793419387e-09,1.0955626987767467e-08,2.5842495321425237e-08,3.5421003051606735e-11,5,0.25
1028.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347083879375,4.973693899535481,0.00566430935765683,4.983833288472029,4.968968510092464,5,3.9206347600116476e-09,5.717688002678479e-10,6.875770737249665e-09,1.61210701756719e-08,1.855308543518602e-11,5,0.25
1072.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334708990021,4.973693903861753,0.005664343050376175,4.983833334228598,4.968968444182885,5,2.3291524918907303e-09,3.042830776696643e-10,4.208594914204498e-09,9.813839002016945e-09,1.004268071001522e-11,5,0.25
1117.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334709458917,4.973693905053995,0.005664369154365945,4.983833369939522,4.968968392855684,5,1.371342255993753e-09,1.63226261881529e-10,2.54019682781401e-09,5.8961336858524205e-09,6.139324852697495e-12,5,0.25
1165.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334710391742,4.973693903782712,0.005664389926108928,4.983833399333233,4.9689683522940395,5,7.810680084536594e-10,8.764746825435221e-11,1.4762242275227054e-09,3.413686344509791e-09,4.489168201495495e-12,5,0.25
1214.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334711098314,4.973693900596428,0.005664406359824225,4.9838334229029,4.96896832023633,5,4.397865452204836e-10,4.864722098456884e-11,8.424380534162965e-10,1.943335078678635e-09,3.9832037158864834e-12,5,0.25
1266.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347123480905,4.97369389578436,0.005664419619438067,4.983833443060647,4.968968295083969,5,2.3928216765395663e-10,2.7784193041508085e-11,4.6090128639072265e-10,1.0623372237500135e-09,3.958009567882595e-12,5,0.25
1319.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334713800757,4.973693889852965,0.005664430083329931,4.983833460139008,4.9689682764536345,5,1.2865887882294463e-10,1.703734522634198e-11,2.461731466286571e-10,5.684214545138631e-10,4.105908663778969e-12,5,0.25
1375.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334715479807,4.973693882836132,0.005664438955302695,4.983833475666762,4.968968261860463,5,6.685283003127173e-11,1.1213004242277073e-11,1.2445259455044256e-10,2.892284454264029e-10,4.289089205317533e-12,5,0.25
1433.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334717183973,4.973693875035934,0.005664446654239646,4.983833489971078,4.968968250356813,5,3.420090388584239e-11,8.073067243078798e-12,5.956813727166346e-11,1.4065758935536075e-10,4.449205718619758e-12,5,0.25
1493.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334718883639,4.973693866599069,0.005664453630408556,4.983833503549694,4.968968240795134,5,1.752052524889109e-11,6.337376124699119e-12,2.6341840278709472e-11,6.460477353475554e-11,4.571494104948076e-12,5,0.25
1556.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334720623522,4.97369385748537,0.005664460308230762,4.98383351696803,4.968968232209042,5,9.298913006543928e-12,5.028529026220743e-12,1.0062743351003122e-11,2.7283059284844688e-11,4.1815943495281894e-12,5,0.25
1621.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334722333252,4.973693847911849,0.005664466775716467,4.983833530255662,4.968968224314127,5,5.570936736673349e-12,4.718036022114647e-12,2.8527380066183895e-12,1.0612898599528028e-11,3.777739518752372e-12,5,0.25
1689.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334724086683,4.973693837783304,0.005664473262958707,4.983833543790359,4.9689682166808185,5,4.031182899175599e-12,3.985165159294891e-12,5.674966346784222e-13,4.756468066477063e-12,3.42757292078333e-12,5,0.25
1760.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334725955449,4.973693827133928,0.005664479851232241,4.983833557685226,4.968968209103022,5,3.52857413620763e-12,3.4208118792911033e-12,1.0469736716134136e-12,4.78073717962056e-12,2.0636951469344652e-12,5,0.25
1833.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334727936082,4.9736938161382485,0.0056644865078762634,4.983833571824999,4.968968201546296,5,3.4569924979436096e-12,3.348021461159804e-12,1.061877410839302e-12,4.795478159970476e-12,2.0310812713916453e-12,5,0.25
1909.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334730042775,4.973693804661875,0.00566449336634017,4.983833586456213,4.968968193817673,5,3.528902049141412e-12,3.3066344814588784e-12,9.045035778086663e-13,4.804390474916057e-12,2.571974192065378e-12,5,0.25
1989.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334732292332,4.973693792563455,0.00566450054197288,4.983833601802708,4.968968185764074,5,3.6302270658660438e-12,3.2832512386393816e-12,7.863440706429959e-13,4.809745099449246e-12,2.8540144301278445e-12,5,0.25
2072.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334734647969,4.97369378000043,0.005664507961097826,4.983833617692723,4.968968177454544,5,3.7180127826739074e-12,3.671861906319528e-12,7.535545458727544e-13,4.812894242920776e-12,2.8302304764950716e-12,5,0.25
2158.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433473710303,4.97369376697683,0.005664515633991976,4.983833634139198,4.96896816886956,5,3.782617644995668e-12,3.993674758070054e-12,7.692625739068803e-13,4.814771966296449e-12,2.818064277370964e-12,5,0.25
2248.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334739681641,4.97369375334354,0.005664523655821807,4.983833651340895,4.968968159898405,5,3.826674260771106e-12,3.988044709529035e-12,7.968943743182322e-13,4.815949066103128e-12,2.811986414301762e-12,5,0.25
2341.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334742352164,4.973693739253371,0.005664531940921384,4.983833669111085,4.968968150634684,5,3.854751241856548e-12,3.985317618477944e-12,8.204371596735796e-13,4.816734885095436e-12,2.809128850901685e-12,5,0.25
2438.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334745141317,4.9736937245555515,0.005664540580378175,4.98383368764339,4.968968140975442,5,3.872137640645517e-12,3.9841071386607735e-12,8.368838720354786e-13,4.817324030856316e-12,2.8078755124587878e-12,5,0.25
2539.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334748047849,4.973693709250441,0.005664549575298164,4.983833706939219,4.968968130918923,5,3.882567923368474e-12,3.983689243987123e-12,8.472427631959147e-13,4.817817196391877e-12,2.8074197342244573e-12,5,0.25
2644.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433475107096,4.973693693338189,0.005664558926315185,4.983833726999384,4.968968120464179,5,3.888691224061859e-12,3.983674917974813e-12,8.533736075464152e-13,4.818269204950042e-12,2.807349110347805e-12,5,0.25
2753.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433475421016,4.973693676818837,0.005664568633791848,4.98383374782436,4.9689681096107,5,3.8922541542261325e-12,3.9838626678673515e-12,8.568561228287559e-13,4.818708821747151e-12,2.807460623582805e-12,5,0.25
2867.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334757493959,4.97369365954079,0.005664578787012399,4.983833769605506,4.968968098258607,5,3.8943628910843336e-12,3.9841546343622745e-12,8.587945050323985e-13,4.819154477239858e-12,2.8076599739456656e-12,5,0.25
2985.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334760893392,4.973693641655539,0.0056645892970647385,4.983833792151975,4.968968086507277,5,3.895647417256145e-12,3.984499977366941e-12,8.598478415185083e-13,4.819609338625513e-12,2.8079016512145604e-12,5,0.25
3108.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433476443718,4.973693623011419,0.005664600253134945,4.983833815655018,4.968968074256964,5,3.896499865747154e-12,3.984878848083567e-12,8.604291468561214e-13,4.820080648212753e-12,2.8081681863912968e-12,5,0.25
3237.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334768154103,4.973693603456721,0.005664611744410041,4.983833840305902,4.968968061407909,5,3.897135060368605e-12,3.9852842957116055e-12,8.607644755767418e-13,4.820573751973594e-12,2.8084536237725543e-12,5,0.25
3371.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334772015338,4.973693583142889,0.005664623681922815,4.9838338659137245,4.9689680480595575,5,3.897663118978316e-12,3.9857087649843866e-12,8.609735685675152e-13,4.821085509532349e-12,2.8087523919762167e-12,5,0.25
3510.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347760208945,4.973693562069786,0.005664636065774686,4.98383389247866,4.968968034211756,5,3.898146423717568e-12,3.986150382406707e-12,8.61122544515042e-13,4.821616219855236e-12,2.8090631537590423e-12,5,0.25
3655.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433478019961,4.973693540085656,0.005664648985167351,4.983833920192013,4.96896801976472,5,3.898619815973616e-12,3.986611583816086e-12,8.612455946500442e-13,4.822169823599158e-12,2.8093876483815733e-12,5,0.25
3805.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334784522684,4.973693517341946,0.005664662351121474,4.983833948862864,4.968968004817903,5,3.8990954572922195e-12,3.987088912007094e-12,8.613580988320759e-13,4.822742553703383e-12,2.8097234662369304e-12,5,0.25
3962.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334789047793,4.973693493535226,0.005664676341976503,4.9838339788737125,4.96896798917182,5,3.899587019086859e-12,3.987588636373012e-12,8.614692426915757e-13,4.823342076110036e-12,2.8100750290838404e-12,5,0.25
4125.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334793746149,4.973693468816923,0.005664690868769438,4.9838340100336715,4.968967972925906,5,3.900094704466078e-12,3.9881075433959615e-12,8.615818019234829e-13,4.823964583982538e-12,2.810440082796826e-12,5,0.25
4295.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743347986466135,4.973693443035172,0.005664706020773269,4.983834042534172,4.968967955980262,5,3.9006231309711206e-12,3.988648810427776e-12,8.616980317134292e-13,4.824613909138406e-12,2.810820865642181e-12,5,0.25
4471.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743348037203985,4.973693416341406,0.0056647217090175965,4.983834076184311,4.968967938434327,5,3.901169835101292e-12,3.9892092601770475e-12,8.618179130434854e-13,4.825286241524501e-12,2.8112151439959554e-12,5,0.25
4655.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743348090252075,4.973693388432033,0.005664738111957344,4.983834111366793,4.9689679200884465,5,3.9017412981813564e-12,3.9897952716400064e-12,8.619430822600334e-13,4.825989233057052e-12,2.8116274010571396e-12,5,0.25
4846.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743348145322575,4.973693359458457,0.0056647551406448,4.983834147890755,4.968967901042026,5,3.9023345269911225e-12,3.990403665625814e-12,8.62072965764312e-13,4.826719076593398e-12,2.8120554074995823e-12,5,0.25
5044.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334820241598,4.973693329420404,0.005664772795273165,4.9838341857565345,4.968967881294773,5,3.902949569353898e-12,3.99103445535346e-12,8.62207607570361e-13,4.82747578308857e-12,2.812499166698216e-12,5,0.25
5250.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334826182115,4.97369329816586,0.005664791165221993,4.98383422515575,4.96896786074663,5,3.903589557530006e-12,3.991690836898703e-12,8.623477036845855e-13,4.828263189127671e-12,2.8129609309422497e-12,5,0.25
5466.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334832411553,4.973693265391003,0.005664810429108852,4.983834266471388,4.968967839197695,5,3.904260722235631e-12,3.992379197225402e-12,8.624946222313997e-13,4.829088954707621e-12,2.8134451907974028e-12,5,0.25
5690.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743348388723,4.97369323139891,0.005664830408844315,4.983834309321388,4.968967816847075,5,3.904956865342226e-12,3.993093177194924e-12,8.626470068956318e-13,4.829945450981937e-12,2.813947475331577e-12,5,0.25
5923.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334845593267,4.9736931960374395,0.0056648511939008305,4.9838343538975245,4.968967793594569,5,3.9056811090094176e-12,3.993835979533277e-12,8.628055418502956e-13,4.830836519156533e-12,2.8144700353644776e-12,5,0.25
6166.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334852603379,4.973693159154371,0.005664872873803913,4.983834400391674,4.968967769339899,5,3.906436578126874e-12,3.994610806736044e-12,8.629709122736284e-13,4.8317660044843014e-12,2.8150151245343598e-12,5,0.25
6418.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433485987387,4.973693120901021,0.005664895359669117,4.983834448613084,4.968967744182376,5,3.907220181386878e-12,3.9954144911426364e-12,8.631424395048918e-13,4.832730102069479e-12,2.8155805146940512e-12,5,0.25
6681.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334867462534,4.973693080973266,0.005664918830321801,4.983834498945106,4.968967717921787,5,3.908038155719859e-12,3.996253427913278e-12,8.633214896373714e-13,4.833736484457447e-12,2.8161707045783672e-12,5,0.25
6954.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334875340614,4.973693039522366,0.005664943196918546,4.98383455119706,4.968967690657375,5,3.908887411218245e-12,3.997124449257426e-12,8.635073872644839e-13,4.8347813516361e-12,2.8167834644322846e-12,5,0.25
7238.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334883537072,4.973692996395892,0.005664968549131318,4.983834605561075,4.968967662288646,5,3.909771080746343e-12,3.998030767456039e-12,8.637008167434574e-13,4.8358685569916884e-12,2.8174210552352767e-12,5,0.25
7534.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743348920808845,4.973692951441326,0.005664994976698718,4.983834662229395,4.968967632714994,5,3.910692300070527e-12,3.9989755999771724e-12,8.639024634683241e-13,4.837001957057102e-12,2.8180857411204865e-12,5,0.25
7842.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433490097218,4.97369290465794,0.00566502248013756,4.983834721202924,4.9689676019356455,5,3.911651094878339e-12,3.999958972181873e-12,8.641123358977601e-13,4.838181585666445e-12,2.8187775380861173e-12,5,0.25
8163.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334910239965,4.9736928558930495,0.00566505114929971,4.983834782674107,4.968967569849823,5,3.91265060648422e-12,4.0009841053187165e-12,8.643311193556834e-13,4.839411305691963e-12,2.81949871363368e-12,5,0.25
8497.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334919884386,4.9736928051458005,0.005665080984794007,4.983834846644005,4.968967536456609,5,3.9136908668604165e-12,4.002051034337639e-12,8.645588207316238e-13,4.840691155480158e-12,2.820249291073255e-12,5,0.25
8843.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334929876723,4.973692752567275,0.005665111897893686,4.983834912922147,4.968967501855077,5,3.9147687911081776e-12,4.0031565949213555e-12,8.647947655950848e-13,4.8420173400850974e-12,2.821027045176961e-12,5,0.25
9205.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334940332662,4.973692697548634,0.0056651442466813355,4.983834982275984,4.968967465644139,5,3.915896877334473e-12,4.004313604636651e-12,8.650416889213915e-13,4.8434052356308856e-12,2.821840992690013e-12,5,0.25
9580.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334951165742,4.9736926405447575,0.005665177763832756,4.983835054132089,4.968967428122741,5,3.917065815888383e-12,4.005512516392885e-12,8.652975528730602e-13,4.844843388349758e-12,2.8226844173150018e-12,5,0.25
9970.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334962433929,4.973692581250548,0.005665212628867904,4.983835128875028,4.968967389089617,5,3.918281879243364e-12,4.006759764128907e-12,8.655637300913858e-13,4.846339513440569e-12,2.8235618452109522e-12,5,0.25
10376.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743349741663305,4.973692519512727,0.005665248932062318,4.983835206697982,4.968967348443352,5,3.919548231571132e-12,4.008058591980551e-12,8.65840912845564e-13,4.847897503707448e-12,2.8244755583849723e-12,5,0.25
10798.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334986363181,4.97369245532996,0.005665286674358348,4.983835287602601,4.968967306182527,5,3.920864919991202e-12,4.009409050876104e-12,8.661291119528556e-13,4.849517416744791e-12,2.825425591461972e-12,5,0.25
11239.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974334999111453,4.973692388244455,0.005665326125140802,4.983835372165911,4.968967262005078,5,3.922241360249879e-12,4.010820796271673e-12,8.664303868075832e-13,4.851210835223002e-12,2.8264187395486995e-12,5,0.25
11697.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335012353613,4.9736923185588235,0.005665367106645108,4.983835460006416,4.968967216109623,5,3.923671368842227e-12,4.012287487121234e-12,8.667433853058432e-13,4.85297015229289e-12,2.8274505382258295e-12,5,0.25
12174.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335026147786,4.973692245967068,0.005665409799030325,4.983835551509796,4.968967168293927,5,3.925161250766032e-12,4.013815589541382e-12,8.670694864750353e-13,4.8548031237907396e-12,2.8285255399490266e-12,5,0.25
12670.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335040494295,4.973692170467323,0.005665454203613079,4.983835646678352,4.968967118556,5,3.926711075484186e-12,4.015405176771836e-12,8.674087046227946e-13,4.8567098319254514e-12,2.829643793083791e-12,5,0.25
13186.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335055422411,4.973692091905382,0.005665500411325371,4.98383574570641,4.968967066793434,5,3.92832403804119e-12,4.017059527516197e-12,8.677617398613396e-13,4.858694209357857e-12,2.8308076038850205e-12,5,0.25
13723.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335070961443,4.973692010126815,0.0056655485132566605,4.983835848788575,4.968967012903585,5,3.930003342997368e-12,4.018781925304239e-12,8.681292928205704e-13,4.860760197377735e-12,2.8320192845072e-12,5,0.25
14282.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743350871407435,4.973691924976958,0.005665598600662671,4.9838359561197425,4.968966956783559,5,3.931752204088772e-12,4.020575669800745e-12,8.685120658650546e-13,4.862911745478966e-12,2.8332811538246478e-12,5,0.25
14864.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335103989705,4.97369183630089,0.005665650764977795,4.983836067895114,4.968966898330189,5,3.933573843999809e-12,4.0224440644713575e-12,8.689107646911141e-13,4.86515282076424e-12,2.834595538105168e-12,5,0.25
15470.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335121537768,4.9736917439434345,0.005665705097824709,4.983836184310223,4.968966837440021,5,3.935471493977333e-12,4.0243904272655385e-12,8.693260960506661e-13,4.867487394798065e-12,2.8359647680559e-12,5,0.25
16100.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743351397854525,4.973691647901589,0.00566576160132316,4.983836305368768,4.968966774109846,5,3.937445262651768e-12,4.026414868555559e-12,8.697580833839381e-13,4.869915601897148e-12,2.837388922028512e-12,5,0.25
16755.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335158762277,4.97369154801972,0.005665820367410784,4.983836431266832,4.968966708235736,5,3.939498397677516e-12,4.0285207185633485e-12,8.702074358728469e-13,4.872441433636114e-12,2.8388703455004996e-12,5,0.25
17437.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335178526795,4.9736914439893285,0.005665881578013971,4.983836562393177,4.968966639612779,5,3.94163729681062e-12,4.030714542828107e-12,8.706755547787859e-13,4.875072760012095e-12,2.8404136525753583e-12,5,0.25
18147.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433519910866,4.973691335654001,0.005665945325622371,4.983836698944844,4.968966568136209,5,3.943865235706008e-12,4.032999701607861e-12,8.711631550425655e-13,4.8778136085974534e-12,2.842021209045769e-12,5,0.25
18886.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335220537584,4.973691222856973,0.005666011702977889,4.983836841119317,4.968966493700876,5,3.946185503656164e-12,4.0353795685004e-12,8.716709575382795e-13,4.8806680253577586e-12,2.843695386774794e-12,5,0.25
19654.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335242814332,4.973691105593811,0.005666080713211035,4.983836988922052,4.968966416302034,5,3.948598261540207e-12,4.037854309049763e-12,8.721989946946853e-13,4.883636203571086e-12,2.8454363037188166e-12,5,0.25
20454.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335266026765,4.973690983401604,0.005666152629323731,4.983837142936383,4.968966335632147,5,3.951113109185803e-12,4.0404337729875864e-12,8.727493677545941e-13,4.88672995136251e-12,2.8472508873397484e-12,5,0.25
21286.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335290175798,4.973690856275057,0.005666227455059811,4.983837303168836,4.968966251685539,5,3.953730239132794e-12,4.0431181572972904e-12,8.73322118456483e-13,4.889949504030215e-12,2.849139274786005e-12,5,0.25
22152.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335315320462,4.973690723902876,0.005666305374311341,4.983837470011593,4.968966164254312,5,3.956456147518869e-12,4.045914125377186e-12,8.739186672879702e-13,4.893302850556207e-12,2.8511061549078804e-12,5,0.25
23053.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335341490862,4.9736905861260166,0.005666386481433699,4.98383764366494,4.968966073230869,5,3.9592942080133305e-12,4.048825141425315e-12,8.745397508454003e-13,4.8967941373135565e-12,2.8531539632490513e-12,5,0.25
23991.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335368746253,4.973690442631912,0.005666470961224211,4.983837824522635,4.96896597840594,5,3.962250963753476e-12,4.0518579172597476e-12,8.751868010335326e-13,4.900431408756667e-12,2.855287420306229e-12,5,0.25
24967.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335397116947,4.973690293260276,0.00566655890890814,4.983838012786474,4.968965879670596,5,3.965329831551616e-12,4.055015960311838e-12,8.758605630710323e-13,4.9042188662630595e-12,2.85750899367132e-12,5,0.25
25983.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335426662443,4.973690137697102,0.005666650510298664,4.98383820885198,4.968965776814025,5,3.968537406941762e-12,4.058306034834785e-12,8.76562480969138e-13,4.908164619489404e-12,2.859823440452538e-12,5,0.25
27040.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335457413291,4.973689975780719,0.005666745861603644,4.983838412922652,4.9689656697258044,5,3.971877157714473e-12,4.06173170290941e-12,8.772933106890444e-13,4.912272929083327e-12,2.8622332650686053e-12,5,0.25
28140.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335489429264,4.9736898071955045,0.005666845149775618,4.983838625395991,4.968965558193385,5,3.975355738761016e-12,4.065299789763205e-12,8.780545073815277e-13,4.916551976517214e-12,2.8647432706757534e-12,5,0.25
29285.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743355227703026,4.973689631624849,0.005666948562467019,4.983838846670707,4.9689654420031495,5,3.978979840701518e-12,4.069017163266943e-12,8.788475338634655e-13,4.921009988194973e-12,2.867358284841725e-12,5,0.25
30475.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335557438247,4.973689449058005,0.0056670561072720785,4.983839076760001,4.968965321143557,5,3.982749852474229e-12,4.072884223079548e-12,8.796724738447677e-13,4.925647436910255e-12,2.8700785880291757e-12,5,0.25
31713.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335593522471,4.973689259023152,0.0056671680634779445,4.983839316258121,4.968965195297504,5,3.986675698158388e-12,4.076911151673177e-12,8.805314956260382e-13,4.930476523958674e-12,2.872911344684255e-12,5,0.25
33003.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335631141777,4.973689060893334,0.005667284801967505,4.983839565954786,4.968965064044466,5,3.990770532823039e-12,4.0811114465705954e-12,8.814274764063496e-13,4.9355134242805526e-12,2.8758660463060316e-12,5,0.25
34346.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335670327742,4.9736888545007885,0.005667406423243901,4.9838398260609384,4.968964927267467,5,3.995038043253516e-12,4.085488890758609e-12,8.823612212810374e-13,4.940762667781465e-12,2.878945354568837e-12,5,0.25
35742.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335711057158,4.9736886398305975,0.005667532968340428,4.983840096594864,4.968964784821741,5,3.998594939905964e-12,4.090044045155043e-12,8.847314004963297e-13,4.946224911288521e-12,2.87773050143617e-12,5,0.25
37195.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335752665419,4.97368841625154,0.005667665740017492,4.983840378351482,4.968964632361548,5,3.995221033124039e-12,4.094790568138617e-12,8.9850349470306e-13,4.951916519700838e-12,2.841063598523269e-12,5,0.25
38707.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335795996163,4.97368818343816,0.005667804005591409,4.983840671740308,4.9689644735748,5,4.000031003556848e-12,4.099735655267932e-12,8.995755819474394e-13,4.957846107067911e-12,2.8444880474145927e-12,5,0.25
40280.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335841103173,4.973687941063414,0.005667947969449983,4.983840977172784,4.968964308197083,5,4.00504118082458e-12,4.1048865610011596e-12,9.006921787386024e-13,4.964022361894234e-12,2.8480552531063386e-12,5,0.25
41917.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743358880758874,4.973687688644333,0.005668097920896025,4.983841295256774,4.968964135890234,5,4.010261824026298e-12,4.110253887124635e-12,9.018556525590474e-13,4.970457976743906e-12,2.8517723223841744e-12,5,0.25
44058.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974335949557438,4.973687358228469,0.005668294240053747,4.983841711618378,4.96896391022446,5,4.017100004483432e-12,4.117284261573745e-12,9.033795679077225e-13,4.978887429963139e-12,2.8566410880428866e-12,5,0.25
45848.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336001000329,4.973687081736118,0.005668458548964063,4.983842060021865,4.968963721285538,5,4.0228260079282296e-12,4.12317125820581e-12,9.046555923495931e-13,4.985945776266871e-12,2.860718004522572e-12,5,0.25
47712.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433605460934,4.9736867935753635,0.005668629819862657,4.983842423120276,4.9689635242746775,5,4.028797347289579e-12,4.129310542590335e-12,9.059862519110841e-13,4.993306425500366e-12,2.8649696175093644e-12,5,0.25
49651.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336110418044,4.973686493562175,0.0056688081655634145,4.983842801144331,4.968963319053804,5,4.0350182923450934e-12,4.13570651214481e-12,9.073724936973663e-13,5.000974626034745e-12,2.869398968950036e-12,5,0.25
51669.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336168546737,4.9736861810459265,0.005668993976529554,4.9838431949125415,4.968963105164653,5,4.041502828091817e-12,4.142373554155728e-12,9.088174295912786e-13,5.008967600841433e-12,2.8740160178054787e-12,5,0.25
53769.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336229087456,4.973685855527457,0.00566918755356267,4.9838436050524155,4.968962882251197,5,4.0482618491521324e-12,4.149322877785362e-12,9.103234811001794e-13,5.017298761931333e-12,2.8788285244338556e-12,5,0.25
55954.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336292132753,4.973685516504355,0.005669389199769068,4.983844032195387,4.968962649953817,5,4.055306369754134e-12,4.156565816581609e-12,9.118930958553908e-13,5.0259816627908405e-12,2.8838443355556543e-12,5,0.25
58228.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336357804608,4.973685163315377,0.00566959931315184,4.983844477172817,4.9689624078025005,5,4.062650759265145e-12,4.164117153361498e-12,9.135294701299672e-13,5.035033997839237e-12,2.8890736821808333e-12,5,0.25
60594.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336426196771,4.973684795450529,0.005669818202197938,4.983844940625293,4.968962155429235,5,4.070306307071925e-12,4.1719885045279126e-12,9.152351114890175e-13,5.0444696565922284e-12,2.8945246077718e-12,5,0.25
63056.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433649743254,4.973684412240188,0.005670046270851431,4.983845423394279,4.968961892354736,5,4.0782876907414715e-12,4.180194977376147e-12,9.170132818788576e-13,5.0543067050143545e-12,2.9002075669145208e-12,5,0.25
65618.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433657163597,4.973684013009896,0.005670283926490884,4.983845926327072,4.968961618094351,5,4.086609761949503e-12,4.188751851336366e-12,9.188672829865259e-13,5.064563421528745e-12,2.9061331368709724e-12,5,0.25
68285.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336648960927,4.973683596923935,0.005670531673100719,4.983846450473792,4.968961332050368,5,4.095290820642895e-12,4.197677958082824e-12,9.208011814476612e-13,5.075262330816669e-12,2.9123143523687854e-12,5,0.25
71059.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336729475124,4.973683163609252,0.0056707897397954895,4.983846996301426,4.968961033940855,5,4.104339595611045e-12,4.206982287483981e-12,9.228169119968423e-13,5.0864141577037446e-12,2.918757434729158e-12,5,0.25
73946.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336813363204,4.973682712062543,0.00567105873166185,4.983847565070522,4.968960723047979,5,4.113778064145127e-12,4.216687453955242e-12,9.249193591794215e-13,5.098045953361706e-12,2.9254780365398584e-12,5,0.25
76950.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336900752805,4.973682241586138,0.005671339072522995,4.9838481576562135,4.968960398861305,5,4.123621926636443e-12,4.226809618571124e-12,9.27112008688967e-13,5.110177028132264e-12,2.9324873424491014e-12,5,0.25
80076.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974336991801696,4.973681751318835,0.0056716312844171625,4.983848775139152,4.968960060754785,5,4.133890412182678e-12,4.2373685729956446e-12,9.293991305419582e-13,5.122831037905765e-12,2.939799051439478e-12,5,0.25
83329.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337086668855,4.973681240391542,0.005671935894976129,4.983849418609424,4.968959708093574,5,4.144603039771044e-12,4.2483844126682624e-12,9.317850584731489e-13,5.136031990224764e-12,2.9474270670484937e-12,5,0.25
86715.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337185543737,4.973680707769333,0.005672253531672233,4.983850089365368,4.968959340124644,5,4.155782940408809e-12,4.259880941058232e-12,9.342749278900417e-13,5.1498083398086765e-12,2.9553878685301697e-12,5,0.25
90238.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337286976416,4.973680152722689,0.005672586516214369,4.983850788320069,4.968958948390259,5,4.182091322209159e-12,4.271875531406955e-12,9.136366244414887e-13,5.164180817687966e-12,3.0369151820318e-12,5,0.25
93904.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433738491396,4.97367957419771,0.005672942891546885,4.983851516794414,4.9689585008901105,5,4.1943573087077234e-12,4.28439271301466e-12,9.1619861651567e-13,5.179178721249912e-12,3.046052466530093e-12,5,0.25
97719.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337486979097,4.973678971129312,0.005673314502575461,4.983852276122548,4.968958033981424,5,4.207106663936398e-12,4.297457437833259e-12,9.189554052914083e-13,5.194831852306841e-12,3.0553246231245434e-12,5,0.25
101688.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337593323382,4.973678342598995,0.005673701929433906,4.9838530674531505,4.96895754690045,5,4.220411517734427e-12,4.3110916726188735e-12,9.21832122482108e-13,5.2111664194870176e-12,3.0650008651280954e-12,5,0.25
105819.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337704180302,4.973677687200367,0.005674106054534363,4.983853892548168,4.968957038499344,5,4.23430380385459e-12,4.3253281753765585e-12,9.248356458455442e-13,5.228221548881533e-12,3.0751044280834145e-12,5,0.25
110118.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337819731619,4.973677003829337,0.005674527575508407,4.983854752787766,4.9689565078584375,5,4.248809280356187e-12,4.340193383270543e-12,9.27971517972656e-13,5.2460287790738715e-12,3.085654059097698e-12,5,0.25
114592.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974337940187874,4.973676291207935,0.005674967298848755,4.983855649769735,4.968955953916731,5,4.2639576310039776e-12,4.3557177579274105e-12,9.31246127706647e-13,5.2646244607223775e-12,3.0966713598905808e-12,5,0.25
119246.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97433806570773,4.973675548361058,0.005675425845836269,4.9838565847092395,4.9689553758419915,5,4.27977234523695e-12,4.371925417211204e-12,9.346645190033218e-13,5.284037325793569e-12,3.1081734298230604e-12,5,0.25
124090.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974338196586902,4.973674773497936,0.005675904343115514,4.9838575598464425,4.968954772159797,5,4.2962945538008374e-12,4.388858566729457e-12,9.382355473379554e-13,5.304317754198818e-12,3.120190201043231e-12,5,0.25
129130.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743383330156465,4.97367396544661,0.005676403537430647,4.983858576640848,4.968954141868924,5,4.313552520010889e-12,4.40654622624279e-12,9.419652822141095e-13,5.3255003186043474e-12,3.1327422485597504e-12,5,0.25
134376.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974338475541987,4.973673122372777,0.0056769242941189495,4.983859637383356,4.968953484677206,5,4.27144655132958e-12,4.425032254980673e-12,1.0445207803817626e-12,5.347637339255424e-12,2.845148540415747e-12,5,0.25
139834.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974338645294554,4.973672243061026,0.005677493629789511,4.983860821366764,4.9689528264137115,5,4.3032588517735735e-12,4.522693040413655e-12,1.0566876073876747e-12,5.370765331714008e-12,2.845346785749039e-12,5,0.25
145514.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974338851641274,4.973671325627547,0.00567814934165825,4.983862203065769,4.968952138669863,5,4.322745903636114e-12,4.5432379394708264e-12,1.0614261271691477e-12,5.394938834001108e-12,2.858265400483441e-12,5,0.25
151425.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743390668486125,4.9736703683208825,0.0056788337933015316,4.983863644551685,4.968951419973808,5,4.3431185064524936e-12,4.5647170993384695e-12,1.066379537766241e-12,5.420209433040643e-12,2.8717713647855642e-12,5,0.25
157576.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974339291300642,4.973669369359501,0.005679548287563001,4.983865148466648,4.968950668851654,5,4.364419487049767e-12,4.587175745205592e-12,1.071558192142527e-12,5.446630063042819e-12,2.8858931121453872e-12,5,0.25
163976.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974339525386549,4.973668326929747,0.005680294152897887,4.983866717495955,4.9689498837914865,5,4.386692851794212e-12,4.610660369644319e-12,1.0769727229145294e-12,5.474255095004749e-12,2.9006598601848966e-12,5,0.25
170636.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974339769574308,4.973667238856418,0.0056810729793367355,4.983868354863155,4.968949062993686,5,4.409990881281278e-12,4.6352261990590805e-12,1.0826357652735391e-12,5.503149136190377e-12,2.9161063182498674e-12,5,0.25
177567.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974340024338271,4.973666102923513,0.005681886389380752,4.983870063846332,4.9689482046102595,5,4.434367349511045e-12,4.660930043464608e-12,1.0885603125291068e-12,5.533378624575529e-12,2.9322681892257663e-12,5,0.25
184779.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974340290122603,4.973664917036025,0.0056827359222301295,4.983871847533993,4.968947306866141,5,4.459874091757901e-12,4.687826689404977e-12,1.0947588733199906e-12,5.565007557040371e-12,2.949179898327529e-12,5,0.25
192283.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974340566411734,4.973663678889164,0.005683624461155293,4.983873709321824,4.968946362790948,5,4.540601312549833e-12,4.715976415008112e-12,1.010967319777662e-12,5.5981063463344454e-12,3.2370451760018953e-12,5,0.25
200093.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743408408536745,4.973662385630517,0.005684569470203351,4.9838756534192035,4.968945305200717,5,4.569253836559206e-12,4.7454528030669686e-12,1.01660492920525e-12,5.632761000298236e-12,3.25908620191086e-12,5,0.25
208219.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974341127228375,4.973661035012743,0.005685556816379996,4.98387768311492,4.968944198705517,5,4.598864518432163e-12,4.776316587469046e-12,1.0231338315071993e-12,5.669042345195993e-12,3.2802182529404786e-12,5,0.25
216677.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743414261991035,4.973659623730331,0.0056865889646815085,4.983879803275729,4.968943040341701,5,4.629887214154219e-12,4.808653660401852e-12,1.0299732169255955e-12,5.707050724565109e-12,3.3023582174584274e-12,5,0.25
225477.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97434173822527,4.973658149409681,0.005687667704216635,4.983882017354196,4.96894182787715,5,4.662384711460623e-12,4.842529689955546e-12,1.0371368051810772e-12,5.746862624207812e-12,3.3255509340029763e-12,5,0.25
234635.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974342063987978,4.973656608601726,0.0056887956153555954,4.98388433040266,4.968940558166241,5,4.6964445647934555e-12,4.8780361830764565e-12,1.044643763178779e-12,5.788584822113448e-12,3.3498589223320426e-12,5,0.25
244164.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743424040721225,4.973654998279175,0.005689974974774009,4.9838867468220975,4.968939228376789,5,4.732146257291285e-12,4.915256262832391e-12,1.0525114585959664e-12,5.832314145899356e-12,3.3753389474652046e-12,5,0.25
254080.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974342760808338,4.973653314820779,0.0056912083032565905,4.9838892718846735,4.968937835150303,5,4.785799289456537e-12,4.95428817143072e-12,1.0777391111055652e-12,5.878165085496324e-12,3.402058103853264e-12,5,0.25
264398.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97434314383018,4.973651554676764,0.005692497195116955,4.983891910732092,4.968936375147082,5,4.8251983742125305e-12,4.995230066888449e-12,1.086530347386561e-12,5.926251905593569e-12,3.4300834082417766e-12,5,0.25
275136.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974343543895524,4.973649713678012,0.005693845990096767,4.983894669408203,4.968934844469595,5,4.866536162079089e-12,5.038196211435158e-12,1.095746996076042e-12,5.9767076683021055e-12,3.4594928825085954e-12,5,0.25
286309.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974343961731497,4.973647788051248,0.005695257531100156,4.9838975533335725,4.968933239500973,5,4.9099213766617e-12,5.083293505821413e-12,1.1054184199385217e-12,6.029656632543707e-12,3.4903594812895738e-12,5,0.25
297936.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743443982288,4.973645773207361,0.005696735265041833,4.983900569116885,4.968931555892691,5,4.9554767065527135e-12,5.130649935070463e-12,1.1155717123228301e-12,6.0852476629689755e-12,3.5227705668878004e-12,5,0.25
310036.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97434485429398,4.973643664411141,0.005698282752603483,4.9839037235458745,4.968929789114767,5,5.003330280288891e-12,5.180399206357093e-12,1.126235143661253e-12,6.1436361413614585e-12,3.5568173863530005e-12,5,0.25
322627.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974345330811931,4.97364145694531,0.0056999035477480085,4.983907023336925,4.968927934588802,5,5.0536120820687574e-12,5.232677017045309e-12,1.1374373622199016e-12,6.204979591053527e-12,3.5925925088124454e-12,5,0.25
335730.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974345828797776,4.973639145395405,0.005701601722737507,4.983910476197835,4.968925987081462,5,5.106470437473707e-12,5.287638208020502e-12,1.1492110606392682e-12,6.269457770969597e-12,3.6302015734789713e-12,5,0.25
349364.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974346349208297,4.973636724509588,0.0057033812368083615,4.9839140895351495,4.9689239414198685,5,5.162052663757918e-12,5.345436659426111e-12,1.1615886589869308e-12,6.337249047141327e-12,3.669749513842848e-12,5,0.25
363551.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974346893132539,4.973634188297841,0.005705246597802736,4.983917871791121,4.9689217917249975,5,5.220525920071684e-12,5.40624697333114e-12,1.1746069436282597e-12,6.408555807551879e-12,3.711355396721187e-12,5,0.25
378314.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974347461717221,4.973631530357469,0.00570720262316947,4.983921831946318,4.96891953167489,5,5.282070142535983e-12,5.47025714752737e-12,1.1883054854427493e-12,6.483595818921157e-12,3.755147399611691e-12,5,0.25
393677.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974348056167518,4.97362874384643,0.005709254459297897,4.983925979547135,4.968917154471378,5,5.3468790103353125e-12,5.537669593320088e-12,1.2027268478483686e-12,6.562603375915616e-12,3.8012634973493e-12,5,0.25
409664.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974348677708728,4.9736258216373,0.005711407467502684,4.983930324462938,4.9689146529606045,5,5.415156720290617e-12,5.608697800330711e-12,1.2179158558292118e-12,6.645825329466803e-12,3.8498491740011165e-12,5,0.25
426299.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974349327585694,4.9736227562920785,0.005713667241348756,4.983934876908772,4.968912019601584,5,5.487118879707059e-12,5.6835672772675996e-12,1.2339197897495925e-12,6.733522150448908e-12,3.90105805674378e-12,5,0.25
443610.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974350007219271,4.973619539288042,0.005716040176202221,4.983939648576026,4.9689092457869455,5,5.563011142591638e-12,5.76253496453604e-12,1.2507925114514292e-12,6.825990594885416e-12,3.955065187974496e-12,5,0.25
461625.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97435071805069,4.973616161706957,0.005718532959887173,4.98394465158519,4.96890632241678,5,5.643093615017852e-12,5.845873045682183e-12,1.2685909864306668e-12,6.923544641053892e-12,4.012055924722169e-12,5,0.25
480372.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974351461539719,4.973612614198066,0.005721152597333876,4.983949898516774,4.968903239852834,5,5.727642148827405e-12,5.9338703056186265e-12,1.287375551490858e-12,7.026517023506706e-12,4.07222687211577e-12,5,0.25
499879.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974352237627957,4.973608886937291,0.005723906615581208,4.983955402444156,4.968899987868166,5,5.835725940846226e-12,6.026833640504721e-12,1.3279882269662562e-12,7.1352608713602326e-12,4.135786880629629e-12,5,0.25
520178.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974353063750104,4.9736049688060335,0.005726839739912621,4.983961264554384,4.968896554910324,5,5.952629948484546e-12,6.236161176200251e-12,1.3541894359228232e-12,7.2501743545703365e-12,4.202971501013079e-12,5,0.25
541301.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974353976041622,4.973600848083471,0.005730032256784636,4.983967670902119,4.968892928679846,5,5.710436338974459e-12,5.561377572347171e-12,1.1983453762206597e-12,7.371681325140645e-12,4.274031736890505e-12,5,0.25
563283.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974354934679939,4.973596511791042,0.0057333916398492205,4.983974396641207,4.968889095529495,5,5.793296844462073e-12,5.5717236100928585e-12,1.222388253921729e-12,7.500251376011846e-12,4.349245830309282e-12,5,0.25
586157.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974355961470018,4.973591946593403,0.005736925768819369,4.9839814594774365,4.968885041232345,5,5.899284849169786e-12,5.67386253438837e-12,1.2443511561316184e-12,7.636373988121432e-12,4.428904234777476e-12,5,0.25
609960.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974357035697039,4.973587137524544,0.005740648629928237,4.983988879137944,4.9688807498264795,5,6.011613620792507e-12,5.782117962811355e-12,1.2676123680994776e-12,7.78059712830417e-12,4.513332274419622e-12,5,0.25
634729.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974358159449918,4.973582068672322,0.005744572228683433,4.983996676221866,4.968876204186937,5,6.130746449917065e-12,5.896937403362298e-12,1.2922650173465924e-12,7.933507857928393e-12,4.6028789153291076e-12,5,0.25
660503.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974359334883904,4.973576722657859,0.005748709606223684,4.9840048729015995,4.968871385526188,5,6.257190924309385e-12,6.018811212439936e-12,1.3184109442902497e-12,8.095748830977838e-12,4.697926539830848e-12,5,0.25
687325.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974360564296672,4.9735710800654305,0.005753075256160241,4.984013493668929,4.968866272835226,5,6.3915134946367795e-12,6.148286660201422e-12,1.3461636299628717e-12,8.268036751177571e-12,4.7989019284142865e-12,5,0.25
715235.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974361849786808,4.973565120748793,0.005757684084051009,4.984022563192072,4.96886084402176,5,6.534309383518839e-12,6.285938944607579e-12,1.3756418897969964e-12,8.45112352290177e-12,4.9062536565338234e-12,5,0.25
744279.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974363192388817,4.97355883954197,0.005762558101834187,4.984032109316152,4.968855049939944,5,6.7300774369035936e-12,6.432419834428319e-12,1.4940647909223719e-12,8.879668157582372e-12,5.0058046680909535e-12,5,0.25
774502.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974364640152849,4.973552449944502,0.005767708755089119,4.984042160921782,4.968848855248763,5,6.892933556886959e-12,6.588429473600948e-12,1.5294497948219723e-12,9.092536330209965e-12,5.127106383999764e-12,5,0.25
805952.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974366170957998,4.973545683888028,0.005773155047730618,4.984052749354871,4.968842258889693,5,7.074676076453342e-12,6.795473589150674e-12,1.5652059881606221e-12,9.319334927120755e-12,5.256418613787609e-12,5,0.25
838679.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974367810007665,4.973538512494684,0.005778915858551291,4.9840639082469345,4.9688352274910175,5,7.260117165356266e-12,6.974023586285691e-12,1.6053131629137203e-12,9.56120792533471e-12,5.3944043706544024e-12,5,0.25
872734.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743695218205835,4.973530904135615,0.005785018412667343,4.984075673320559,4.968827724387945,5,7.458172988904509e-12,7.164737473077492e-12,1.648097696947763e-12,9.819399768653781e-12,5.541789547793828e-12,5,0.25
908172.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974371307604616,4.973522823379544,0.005791489244253461,4.9840880835860295,4.968819704410519,5,7.683008301709376e-12,7.368662496568092e-12,1.6749081481457995e-12,1.0095295990193171e-11,5.7647871351212774e-12,5,0.25
945049.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97437325337748,4.973514231203344,0.005798304979734894,4.984101180488901,4.968811121066866,5,7.905320902222347e-12,7.586948768516179e-12,1.7266805666430876e-12,1.0390415286526863e-11,5.935346022558814e-12,5,0.25
983423.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974375293245498,4.973505084249898,0.0058055067070279815,4.984114953399225,4.968801929038639,5,8.194549401425115e-12,7.820867463546075e-12,1.8091664484331822e-12,1.0706432979023084e-11,6.118115407742388e-12,5,0.25
1023356.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974377235481783,4.9734953337165315,0.005812782823723303,4.984128596105126,4.968792071787361,5,8.456804215184735e-12,8.071838147978917e-12,1.8656503173074263e-12,1.1045216525687651e-11,6.314204107025193e-12,5,0.25
1064910.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974378702246733,4.973484925576678,0.005819377276770692,4.98414026986879,4.968781486746731,5,9.207224681784541e-12,8.341421082000794e-12,2.474508538104539e-12,1.2203700030271745e-11,6.524830899396684e-12,5,0.25
1108152.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974379178441832,4.973473798473661,0.0058242527564613305,4.98414745884599,4.968770103156401,5,9.64415171770434e-12,8.631368239136668e-12,2.744695770687385e-12,1.321761071329014e-11,6.751364421856136e-12,5,0.25
1153150.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974379566899028,4.973462136142205,0.005829276112437657,4.984154569191152,4.968757841973108,5,9.918473207670684e-12,8.943620261481502e-12,2.7722422601418603e-12,1.369724320182505e-11,6.995320840424405e-12,5,0.25
1211974.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97437952642724,4.9734464081259295,0.0058365365092377065,4.984164292764579,4.96874091364666,5,1.0639276691371089e-11,9.368618308524264e-12,2.5282566401287037e-12,1.4164529758212447e-11,8.19538722456192e-12,5,0.25
1261186.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743792826004185,4.97343275308729,0.005843108887048804,4.9841728019291605,4.968725498463405,5,1.1320199050862243e-11,9.823687095192504e-12,2.3638643295528607e-12,1.4727167213392465e-11,9.43041017340113e-12,5,0.25
1312397.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974378952921752,4.973417932420059,0.0058501294227886426,4.984181791179087,4.968709037772074,5,1.1876618130512051e-11,1.0263468866263592e-11,2.498904320502789e-12,1.5336084375392246e-11,9.820223731139564e-12,5,0.25
1365687.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974378472207135,4.97340184179487,0.0058576991943257925,4.9841912867680085,4.968691178693259,5,1.2384376123661675e-11,1.0703423125944844e-11,2.605070479065672e-12,1.5996094025315856e-11,1.024273891694374e-11,5,0.25
1421141.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97437782189252,4.973384412409743,0.005865893546973005,4.984201315485734,4.968671667551335,5,1.29493063505342e-11,1.1232364575669899e-11,2.7089248602201962e-12,1.6712639844404366e-11,1.0701439136117566e-11,5,0.25
1478848.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974376944813909,4.973365482790314,0.005874775344279342,4.9842119039784505,4.968650336808684,5,1.3548651189360001e-11,1.1751805212082527e-11,2.8335197212633437e-12,1.7491875294984535e-11,1.1200261854663743e-11,5,0.25
1538897.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974375812799705,4.973344866191729,0.005884383880006703,4.984223077294325,4.968627118526549,5,1.4469038173071528e-11,1.3657042705913865e-11,2.812916892301734e-12,1.8340710624882932e-11,1.1743628660216647e-11,5,0.25
1601384.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974375032983459,4.973322732386736,0.0058940597833585205,4.984234859197173,4.9686047365015416,5,1.538883633359255e-11,1.534262180810327e-11,2.9099757187282342e-12,1.9267027180174427e-11,1.2336582347091375e-11,5,0.25
1666408.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743738860965765,4.973299092792647,0.005904631372499608,4.9842472701275575,4.968580201730648,5,1.595555108942242e-11,1.659784424799098e-11,2.9929504933084974e-12,2.0279765637976858e-11,1.2738675949563471e-11,5,0.25
1734074.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974372926614767,4.973277526046982,0.005916262487959109,4.9842603260105225,4.96855192851781,5,1.687110796519223e-11,1.7481209632154715e-11,3.172306971996273e-12,2.1389138516507032e-11,1.3434683147393198e-11,5,0.25
1804487.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.9743712930272945,4.973253514035379,0.005929156489121238,4.984274034734517,4.968519960192052,5,1.7902124091840974e-11,1.8447948259954454e-11,3.385475901881762e-12,2.260672705559917e-11,1.4198519221367091e-11,5,0.25
1877758.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974369157161869,4.973227473448701,0.005943254304586949,4.984288394137876,4.9684844998336235,5,1.9683754669287236e-11,2.1839002205376152e-11,4.25814966119259e-12,2.3945802935773664e-11,1.4755989108005823e-11,5,0.25
1954005.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974369347263436,4.973212842225894,0.005957411620223411,4.984301957192348,4.9684450512562846,5,2.1145136303509578e-11,2.3151711136383893e-11,4.872491658949612e-12,2.6758702997032497e-11,1.5664382118078466e-11,5,0.25
2033348.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974368663271106,4.9731954720546705,0.00597311196756554,4.984316087840016,4.968400884034965,5,2.2478251872409848e-11,2.459806348679155e-11,5.17516660852383e-12,2.8471924277876633e-11,1.6667617932780415e-11,5,0.25
2115912.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974366801407913,4.973174751879943,0.005990524023234691,4.984330593960841,4.968351251479837,5,2.3862001198648808e-11,2.6194893518316867e-11,5.636235820038716e-12,3.036807654112794e-11,1.7332225650344233e-11,5,0.25
2201829.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974363553987288,4.973149916340337,0.006009788544039987,4.9843453505178665,4.968295465622483,5,2.548050955742278e-11,2.792862407510332e-11,6.010198094513351e-12,3.2471504530037466e-11,1.8535365429070375e-11,5,0.25
2291234.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974358784272988,4.973122442681528,0.006031190406307442,4.984360176746892,4.9682322830659045,5,2.7421313880393868e-11,2.9884174189980055e-11,6.523198827463684e-12,3.481028595647164e-11,1.9873482294476885e-11,5,0.25
2384269.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97435140205248,4.973089553376662,0.006055381178965346,4.9843748179427765,4.968159574639335,5,2.966296703897045e-11,3.320464787532618e-11,7.115986252825423e-12,3.7416977879187227e-11,2.136533690463865e-11,5,0.25
2481082.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.97434001551394,4.973048885847437,0.006083404936941202,4.984388919987026,4.968073584431084,5,3.183865707132949e-11,3.5291012673887105e-11,7.59472537009859e-12,4.0329369780962324e-11,2.303271280455991e-11,5,0.25
2581825.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974321380551085,4.972985308385731,0.006115983712820717,4.984401995218321,4.967974474777596,5,3.5578425203588946e-11,3.541605502421978e-11,9.996219617692637e-12,4.7419268160598835e-11,2.4900924636161897e-11,5,0.25
2686660.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974296851659121,4.972908520156929,0.006152605070698921,4.984413377747545,4.967861944847366,5,3.870397775319849e-11,3.974800234562027e-11,1.0391372730395722e-11,5.021158869059538e-11,2.699956193016725e-11,5,0.25
2795751.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974261647456574,4.972803674577851,0.006195418270918845,4.984423227660031,4.967732083285958,5,4.400693697199395e-11,4.397408497280809e-11,1.1444816045572499e-11,5.666776890386547e-11,2.936308867084172e-11,5,0.25
2909272.0,53.6,52.0,4.098780306383839,58,50,5,46.4,48.0,4.098780306383839,50,42,5,100.0,100.0,0.0,100,100,5,4.974212785263196,4.972665751811328,0.006247417729983394,4.984430599238436,4.967574701525863,5,4.8391921278448974e-11,5.007736949737726e-11,1.33420924261351e-11,6.312739954636104e-11,3.0642825456313254e-11,5,0.25
3027402.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.974148070355091,4.972495179335775,0.006308391914292311,4.9844325157089395,4.967387950710608,5,5.407723416501136e-11,5.417496846088188e-11,1.394080739124931e-11,6.870328479073253e-11,3.2954570538558066e-11,5,0.25
3150329.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.974061377366835,4.972296685247133,0.006379891542818976,4.984419205927002,4.967151776485112,5,5.970227769888546e-11,5.50410328138782e-11,1.7659575233278136e-11,7.890279636595007e-11,3.618059364967122e-11,5,0.25
3278247.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.973949840723959,4.972062418064341,0.006459096928634992,4.984384490834911,4.9668721050596245,5,6.620285768443867e-11,6.371908440534931e-11,1.8419012357339334e-11,8.423523083775212e-11,3.985137888492686e-11,5,0.25
3411359.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.973804094767294,4.971920129370736,0.006555036316276151,4.984336848826978,4.966540428297606,5,7.953765579840671e-11,8.311341409264979e-11,1.9431193681198694e-11,9.783930736678394e-11,4.7175840060113795e-11,5,0.25
3549876.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.9736139331204985,4.971892559226178,0.006678829324919408,4.98427495950409,4.966120799672815,5,9.949308912482282e-11,9.640962619644525e-11,3.1288524611875965e-11,1.413371959415403e-10,5.5345189155413365e-11,5,0.25
3694017.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.973367345001248,4.971840521328777,0.006835909655558479,4.984194172842983,4.965600743019417,5,1.2207610083019486e-10,1.1214803554911934e-10,4.968392797145896e-11,1.9784826217392536e-10,6.160323183742293e-11,5,0.25
3844011.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.973055798916054,4.971757501668627,0.007046135351183279,4.984124314135294,4.964963808566812,5,1.3948597582031632e-10,1.3761592609847583e-10,5.313271884339898e-11,2.1987043759435918e-10,7.454052162796824e-11,5,0.25
4000095.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.972652862005977,4.971643298015827,0.007289766665627303,4.984001819234377,4.964205166941788,5,1.549534334116158e-10,1.4204827964209754e-10,5.779058576971972e-11,2.5252652399340886e-10,9.810184377518394e-11,5,0.25
4162516.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.972130360768176,4.9714660773757995,0.007577978289730511,4.983806523127112,4.963285873326747,5,1.7876850936102234e-10,1.5656976160195233e-10,7.561224363292873e-11,3.102373263440784e-10,1.2117431143481402e-10,5,0.25
4331533.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.971410513644881,4.971118797879737,0.007943060563942816,4.983518019189078,4.962138159667823,5,2.0289499793433842e-10,1.8968892450377367e-10,8.534855273679212e-11,3.4684824570738515e-10,1.264033811756274e-10,5,0.25
4507412.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.970452170905562,4.970648432634078,0.008364604546307379,4.983039637248359,4.960735247261243,5,2.785901575804087e-10,2.713186539315444e-10,1.0818799413825428e-10,4.4718648254677306e-10,1.5483245218408425e-10,5,0.25
4690433.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.969197926940916,4.9699969651272875,0.008856829524366122,4.9823350499883645,4.959008912548639,5,3.2719859180606656e-10,3.433143895699123e-10,1.187422700890869e-10,5.027911194988062e-10,1.8225868832475818e-10,5,0.25
4880886.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.967536870695676,4.969030865110628,0.00945408933387621,4.981342584617295,4.956835632352053,5,4.0039180811471807e-10,3.834362617985393e-10,1.4613261700975318e-10,5.93027268139386e-10,2.2030383442548582e-10,5,0.25
5079070.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.96535952139611,4.96763939716718,0.010209274484626257,4.980020672532406,4.95408458460911,5,4.605077909567004e-10,4.911068477951793e-10,1.4591180622430384e-10,6.125342653867451e-10,2.707007730093563e-10,5,0.25
5285302.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.962513011440991,4.964853822685546,0.011148187896470246,4.978257599536728,4.950634337290818,5,5.46270117956327e-10,5.554179215219096e-10,1.8437579631081078e-10,7.580203686407544e-10,3.2911487892637435e-10,5,0.25
5499909.0,53.6,52.0,4.098780306383839,58,50,5,46.2,47.0,4.024922359499622,50,42,5,99.8,100.0,0.44721359549995715,100,99,5,4.958782443133466,4.961123222629686,0.01229454932000277,4.975898000890834,4.946207528939665,5,6.78858922773811e-10,6.489961166912339e-10,2.474789768051623e-10,9.653167955267722e-10,4.075630727786658e-10,5,0.25
5723230.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.953940304089593,4.956047269035938,0.01360754422722858,4.972680307971926,4.940663268876986,5,8.683418759474605e-10,9.355064491952469e-10,2.406530659359234e-10,1.1005432682705534e-09,6.021932534477769e-10,5,0.25
5955618.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.94771062225748,4.949296763988608,0.015134446168193056,4.968389134198591,4.932308481238503,5,9.775645477793942e-10,8.65002441910153e-10,3.2006581526291634e-10,1.396484852565358e-09,6.273817837018432e-10,5,0.25
6197442.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.939862757564863,4.940492433342751,0.016761413268313236,4.962679379628414,4.922264654161557,5,1.173943325192811e-09,1.1918268889705194e-09,3.37233449749997e-10,1.6600360521907121e-09,7.988667670180977e-10,5,0.25
6449086.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.929975439850305,4.929097805181434,0.018526805175033214,4.955129381526273,4.910024826380726,5,1.4393544201120681e-09,1.4824119889797735e-09,3.044336957999445e-10,1.875226751893224e-09,1.0459952588539544e-09,5,0.25
6710947.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.9175369514899385,4.9146960068409555,0.02053868128843302,4.9452399444603,4.895023124034151,5,1.6136225324071677e-09,1.635088823798802e-09,2.748919735247246e-10,2.022380037601675e-09,1.2952505164190856e-09,5,0.25
6983440.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.902022677845708,4.896638528623326,0.022766336032084066,4.9325344822645505,4.8770616878041,5,1.8988956351453247e-09,1.863750449973655e-09,2.1645721438160998e-10,2.2089968799296337e-09,1.6343973626334094e-09,5,0.25
7266998.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.8828322291873345,4.874544728202135,0.025199223894199572,4.916500708892572,4.855709860347478,5,2.1351726869581893e-09,2.1672121004097636e-09,1.7278419684896213e-10,2.35688899654295e-09,1.9251400299757344e-09,5,0.25
7562068.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.859720041846183,4.847924168076415,0.027785196534817445,4.896608706792165,4.83057592518605,5,2.3753824044936104e-09,2.4194639432182905e-09,2.520703152099665e-10,2.6603684350233167e-09,2.0630501282474592e-09,5,0.25
7869120.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.832130394805295,4.816223379884048,0.030544416325835044,4.872388667513455,4.801117674165828,5,2.6204124409027673e-09,2.776001590199518e-09,2.880256440632575e-10,2.8804467880917372e-09,2.2368098143755315e-09,5,0.25
8188640.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.799434205489122,4.781689389021139,0.03349888916119519,4.843172005090301,4.766654452274496,5,2.8624206572300097e-09,3.016722597535397e-09,3.195847379440517e-10,3.2227843082759917e-09,2.50341500563249e-09,5,0.25
8521134.0,53.4,52.0,4.33589667773576,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.6,100.0,0.5477225575051667,100,99,5,4.761105182927778,4.743562357291089,0.03653713780919775,4.808238697013634,4.726801921328969,5,3.0577998424245826e-09,3.2013761669879596e-09,3.139477898207984e-10,3.4258352951593006e-09,2.7242762489132092e-09,5,0.25
8867129.0,53.0,51.0,4.636809247747852,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.2,99.0,0.8366600265340751,100,98,5,4.716723246792673,4.699651550814971,0.03959489642384993,4.767079676982852,4.681331982221321,5,3.383220532624111e-09,3.5156546499130143e-09,3.7656148829241623e-10,3.810135036504563e-09,2.9787892603605865e-09,5,0.25
9227173.0,53.0,51.0,4.636809247747852,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.2,99.0,0.8366600265340751,100,98,5,4.6659410725836175,4.649390679072402,0.04275026849247637,4.719468111018969,4.627494497033598,5,3.732368838451484e-09,3.887462426208295e-09,2.7429394434535813e-10,3.97472371119209e-09,3.4154050982669396e-09,5,0.25
9601835.0,53.0,51.0,4.636809247747852,58,49,5,46.2,47.0,4.024922359499622,50,42,5,99.2,99.0,0.8366600265340751,100,98,5,4.608375710417471,4.592276551255542,0.045952289713631696,4.664801009485727,4.563071465206024,5,4.3295117473221934e-09,4.0720696838661415e-09,7.088900448565954e-10,5.10102726263098e-09,3.6089417458172664e-09,5,0.25
9991710.0,53.0,51.0,4.636809247747852,58,49,5,46.0,46.0,4.0,50,42,5,99.0,99.0,1.224744871391588,100,97,5,4.543827056289139,4.528146380696927,0.04921397692651265,4.603148658370547,4.491367816962002,5,4.641074880140865e-09,4.2475459615874176e-09,6.494546784003441e-10,5.39722874933332e-09,4.0890844450281894e-09,5,0.25
10397416.0,53.0,51.0,4.636809247747852,58,49,5,46.0,46.0,4.0,50,42,5,99.0,99.0,1.224744871391588,100,97,5,4.472164822894292,4.456505285118546,0.05242455670355478,4.534442054021542,4.4125317843816125,5,5.278447541077921e-09,4.674142703814651e-09,1.0887232798499807e-09,6.656581461649827e-09,4.360127524350515e-09,5,0.25
10819595.0,53.0,51.0,4.636809247747852,58,49,5,46.0,46.0,4.0,50,42,5,99.0,99.0,1.224744871391588,100,97,5,4.393479374102288,4.377735688947383,0.05537150408008974,4.458014641883862,4.326810253550066,5,6.2118699225605815e-09,6.22488060223219e-09,4.5151370362141075e-10,6.784125792544264e-09,5.5334533956168274e-09,5,0.25
11258915.0,52.6,50.0,4.979959839195493,58,48,5,46.0,46.0,4.0,50,42,5,98.6,99.0,1.6733200530681518,100,96,5,4.308120454564374,4.292634037960714,0.05821339587200239,4.373909952787859,4.234681420532958,5,6.446524975292595e-09,6.383459042606375e-09,2.839648903998694e-10,6.899171281996388e-09,6.12881000889625e-09,5,0.25
11716075.0,52.2,49.0,5.3103672189407005,58,48,5,46.0,46.0,4.0,50,42,5,98.2,99.0,2.4899799195977472,100,94,5,4.2157946963353226,4.200206631436335,0.06085078168982047,4.282429233878661,4.136116768473977,5,6.563436035073358e-09,6.518810924543674e-09,2.7519692728693617e-10,7.001852939098262e-09,6.2543164902415246e-09,5,0.25
12191796.0,52.0,49.0,5.522680508593631,58,47,5,46.0,46.0,4.0,50,42,5,98.0,99.0,2.9154759474226504,100,93,5,4.1168796561224585,4.1008107173505906,0.06314353860403572,4.18389685914849,4.0317164647111605,5,6.671186077710253e-09,6.6360918830480204e-09,2.6758884605798874e-10,7.0973282313122655e-09,6.370005949259653e-09,5,0.25
12686834.0,50.8,48.0,5.263078946776307,57,46,5,46.0,46.0,4.0,50,42,5,96.8,98.0,2.774887385102322,99,92,5,4.012004870900928,3.995035124564046,0.06500991267360119,4.078875829866466,3.922281740578012,5,6.769833764247548e-09,6.765702551883094e-09,2.6271661776730877e-10,7.184913156447908e-09,6.479518065729518e-09,5,0.25
13201973.0,49.6,48.0,5.176871642217914,56,44,5,45.4,46.0,4.33589667773576,50,40,5,95.0,96.0,2.449489742783178,98,92,5,3.9019593936464885,3.8847018708811087,0.06639375955870332,3.9681425596067856,3.8087330243657664,5,6.875484164280273e-09,6.881781151546923e-09,2.5008566068006247e-10,7.266046938843381e-09,6.5837065115177575e-09,5,0.25
13738028.0,47.8,46.0,4.43846820423443,53,43,5,45.2,45.0,4.324349662087931,50,40,5,93.0,93.0,2.23606797749979,96,90,5,3.7877319738826656,3.7741584567000928,0.06726285954534506,3.8527696403512954,3.692166141114753,5,6.9708016883026906e-09,6.972795324534937e-09,2.403755037950635e-10,7.341646567439896e-09,6.6867778276969575e-09,5,0.25
14295850.0,45.0,44.0,4.301162633521314,50,41,5,44.6,45.0,4.03732584763727,49,40,5,89.6,90.0,0.5477225575051684,90,89,5,3.670432652670923,3.6607062823644707,0.06756640400879566,3.736025222875838,3.573799788158631,5,7.063215832177262e-09,7.060488778219487e-09,2.3164397397329915e-10,7.415531471453012e-09,6.7865830229421265e-09,5,0.25
14876321.0,43.8,42.0,4.3817804600413295,49,40,5,44.0,44.0,4.0,48,40,5,87.8,88.0,1.095445115010331,89,86,5,3.551309194802157,3.5455016416356844,0.06730636098058117,3.617694396689137,3.454917335513541,5,7.1531753178963595e-09,7.146887770832968e-09,2.2335746139841017e-10,7.488074570282165e-09,6.884653853277348e-09,5,0.25
15480361.0,40.4,41.0,2.509980079602227,44,38,5,43.4,44.0,3.4351128074635335,48,40,5,83.8,84.0,1.9235384061671346,86,81,5,3.4317009833318517,3.4297726270945224,0.0664887761986276,3.4984014836894057,3.3368932267735487,5,7.242013821732797e-09,7.232138453157435e-09,2.1523878180090707e-10,7.558370766584222e-09,6.980982821321721e-09,5,0.25
16108928.0,38.6,39.0,2.6076809620810595,41,35,5,43.0,44.0,3.3911649915626336,47,39,5,81.6,81.0,2.8809720581775866,85,78,5,3.3129211878017983,3.3147559062918135,0.06518890193665487,3.3794965322131065,3.2209745444363285,5,7.329786411299219e-09,7.316166902049612e-09,2.0721079571206675e-10,7.62737069402627e-09,7.075908743320787e-09,5,0.25
16763018.0,35.6,34.0,2.701851217221259,39,33,5,41.2,43.0,3.420526275297415,44,37,5,76.8,77.0,3.6331804249169912,81,71,5,3.1962833511996607,3.2016562891706655,0.0634932666523246,3.262293730190405,3.108379887151598,5,7.416195486007076e-09,7.3992745463471e-09,1.987718264963292e-10,7.693045626936779e-09,7.170122558073469e-09,5,0.25
17443666.0,33.0,34.0,3.1622776601683786,36,28,5,38.8,39.0,3.271085446759225,43,34,5,71.8,72.0,2.4899799195977455,74,68,5,3.082993428829346,3.091604235229131,0.06146779007577696,3.1480237079535023,3.0002238696146546,5,7.502127769213649e-09,7.481730261940641e-09,1.9219508148381643e-10,7.762328793840022e-09,7.26333100864278e-09,5,0.25
18151951.0,28.2,28.0,3.834057902536163,33,24,5,35.2,36.0,2.7748873851023217,38,31,5,63.4,66.0,4.8270073544588685,67,56,5,2.9741514919409235,2.985611414358528,0.059208813153304465,3.03780458497837,2.8974705210644283,5,7.587402301570562e-09,7.563629139743147e-09,1.8577038787356827e-10,7.83075211460376e-09,7.355701692356337e-09,5,0.25
18888995.0,22.2,22.0,1.6431676725154984,25,21,5,30.8,30.0,2.1679483388678795,33,28,5,53.0,52.0,3.3166247903553994,58,49,5,2.8706784499924245,2.8845338307444623,0.05681384019301444,2.9325943990691394,2.8008198640668436,5,7.671977028071347e-09,7.644694699624192e-09,1.7987614035039727e-10,7.899923880628914e-09,7.4475845157140475e-09,5,0.25
19655965.0,18.6,19.0,1.673320053068151,20,16,5,25.6,25.0,3.714835124201342,29,20,5,44.2,45.0,4.969909455915671,49,36,5,2.7733138947722185,2.7890681747264052,0.05437101764519933,2.833161612656349,2.7107899852181974,5,7.756008409937165e-09,7.72520964001065e-09,1.7486698371847764e-10,7.968848707472195e-09,7.538104996269536e-09,5,0.25
20454078.0,14.2,15.0,2.04939015319192,16,12,5,18.4,19.0,3.361547262794322,22,13,5,32.6,34.0,5.176871642217914,38,25,5,2.6825684558610456,2.6997196585305967,0.051987907797627034,2.7400851397098633,2.627682060643458,5,7.839016686054415e-09,7.804614173913624e-09,1.7032286820328973e-10,8.037500456449927e-09,7.627730427368669e-09,5,0.25
21284598.0,9.2,9.0,0.8366600265340756,10,8,5,11.4,12.0,3.1304951684997055,16,8,5,20.6,21.0,3.361547262794322,25,16,5,2.598766079407228,2.616825033041924,0.04973487484727986,2.6537439040756268,2.5411978048668793,5,7.920767464485067e-09,7.883080879151179e-09,1.6632797025392285e-10,8.10558043363644e-09,7.715595089967635e-09,5,0.25
22148840.0,5.4,6.0,0.8944271909999159,6,4,5,6.6,6.0,3.714835124201342,13,4,5,12.0,10.0,4.06201920231798,19,9,5,2.522031525657078,2.54055387922469,0.04765233469779599,2.574302043778919,2.4619963727094114,5,8.001422529836308e-09,7.960322818169775e-09,1.6260112300396082e-10,8.173109606674196e-09,7.802838725450774e-09,5,0.25
23048174.0,4.0,4.0,1.0,5,3,5,3.8,3.0,2.588435821108957,8,1,5,7.8,7.0,1.9235384061671343,11,6,5,2.4523259411841187,2.4709267081141477,0.04575324380169427,2.5017662791296664,2.3903649772129136,5,8.080603284911356e-09,8.036206486896416e-09,1.5924314877351768e-10,8.250172896523353e-09,7.888656491192747e-09,5,0.25
23984024.0,3.6,4.0,0.5477225575051662,4,3,5,2.8,2.0,2.16794833886788,6,1,5,6.4,6.0,1.6733200530681511,9,5,5,2.389471266451547,2.407836417914187,0.044030461638214335,2.4360110814009373,2.3261475183608287,5,8.158080543387412e-09,8.110491960902659e-09,1.5618512340618026e-10,8.334554912536862e-09,7.972695955390822e-09,5,0.25
24957874.0,3.0,3.0,0.0,3,3,5,1.8,1.0,1.6431676725154984,4,0,5,4.8,4.0,1.6431676725154984,7,3,5,2.333177546060707,2.351077577190458,0.04247674242036376,2.376811832431612,2.269016884560571,5,8.233536864710587e-09,8.182422598694237e-09,1.5360366968796835e-10,8.416331434376029e-09,8.054676253263848e-09,5,0.25
25971266.0,3.0,3.0,0.0,3,3,5,1.0,1.0,1.224744871391589,3,0,5,4.0,4.0,1.224744871391589,6,3,5,2.2830830729388936,2.3003843735255622,0.04107623323524662,2.323855954961595,2.218550688597999,5,8.3070731034896e-09,8.253019048271482e-09,1.5119346090772787e-10,8.495440953646866e-09,8.134482653380715e-09,5,0.25
27025805.0,3.0,3.0,0.0,3,3,5,0.4,0.0,0.5477225575051662,1,0,5,3.4,3.0,0.5477225575051662,4,3,5,2.23877301593818,2.255399200536718,0.0398121918805872,2.2767791327726994,2.174256635295849,5,8.378321499382917e-09,8.321139385993523e-09,1.4914787582337824e-10,8.571890615121908e-09,8.21191441202524e-09,5,0.25
28123164.0,3.0,3.0,0.0,3,3,5,0.2,0.0,0.447213595499958,1,0,5,3.2,3.0,0.447213595499958,4,3,5,2.1998115570793373,2.215751023717027,0.038661410823253764,2.235175042963189,2.135632455802856,5,8.447231051815749e-09,8.387021576952787e-09,1.4737568206039066e-10,8.645574999505093e-09,8.286739539565782e-09,5,0.25
29265079.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1657388424914807,2.1810025032539535,0.0376029138985482,2.198613911434793,2.1021538046143426,5,8.513555359605588e-09,8.450768304726573e-09,1.4571014598850465e-10,8.716050299005207e-09,8.358894147055615e-09,5,0.25
30453361.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1361108510439664,2.1507643522756967,0.03662266587340384,2.1666624690211145,2.073310487358045,5,8.577246943475057e-09,8.511737180504479e-09,1.4418743651256274e-10,8.783329964804157e-09,8.428416084886124e-09,5,0.25
31689891.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1104929784596993,2.1245807511691526,0.035713678097254536,2.1389397378284123,2.0486104141701205,5,8.637898518568782e-09,8.570146471750555e-09,1.4268977443637441e-10,8.846913091085887e-09,8.494561055857545e-09,5,0.25
32976629.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0884557216160684,2.1020788092488094,0.03488047529815628,2.1149866755943383,2.0275441214696484,5,8.695792347703389e-09,8.625843224803401e-09,1.413932567312675e-10,8.907386898395497e-09,8.557717970935483e-09,5,0.25
34315614.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0695883380203393,2.082876508419892,0.034105592197678426,2.0944121849012483,2.0096881195744993,5,8.750632734574898e-09,8.678414436134786e-09,1.4015319180761905e-10,8.964591493444506e-09,8.61788644991923e-09,5,0.25
35708968.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.053511794856701,2.066546434029792,0.03336423640285534,2.0767953254053304,1.994663037863356,5,8.802625412024674e-09,8.729319745978938e-09,1.390184475013871e-10,9.01839226450111e-09,8.674865890910369e-09,5,0.25
37158897.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0398575645307977,2.0527056971999973,0.03264045033304742,2.061784562375967,1.98211151295778,5,8.851413487979594e-09,8.779704364601982e-09,1.3782926267790773e-10,9.06849077868458e-09,8.728555139580058e-09,5,0.25
38667698.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0283304068957713,2.041018061471178,0.03193554919908262,2.0490576661479616,1.9717066747748389,5,8.897371281685843e-09,8.827261577050217e-09,1.367096731671944e-10,9.115393674195165e-09,8.779164057014749e-09,5,0.25
40237763.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.018644364131087,2.0311837289875934,0.031243173898287287,2.0383071726911286,1.9631597265500302,5,8.940244178950183e-09,8.871908680140256e-09,1.3547240760609713e-10,9.15860808757587e-09,8.826491029606518e-09,5,0.25
41871580.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0105282236461415,2.022937001549962,0.030554020440523945,2.0292041998797865,1.956201284403127,5,8.980184458287342e-09,8.91358542537142e-09,1.343108312027957e-10,9.198687368894243e-09,8.870684462117691e-09,5,0.25
43571735.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0037475584122837,2.0160284118528002,0.02986580788026275,2.021516187041874,1.950596522598688,5,9.017131594496782e-09,8.952254357440725e-09,1.330712194001153e-10,9.235312003400637e-09,8.911689578042455e-09,5,0.25
45340925.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9980965388475411,2.0102489576656364,0.02917635030010629,2.015031427777327,1.9461396718601611,5,9.051144475279935e-09,8.988021153044109e-09,1.3173415564094022e-10,9.268542397848961e-09,8.949573626847282e-09,5,0.25
47181951.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.99339866680549,2.0054184705582196,0.028483815072860727,2.0095520690405304,1.9426525493839895,5,9.082378593311922e-09,9.021029028251594e-09,1.303401715854222e-10,9.298680269380929e-09,8.984552311437799e-09,5,0.25
49097730.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9894930691361694,2.001381296391652,0.027783757914872007,2.0049157431563014,1.939982006986216,5,9.110859045397294e-09,9.051171971056045e-09,1.2892621113970065e-10,9.325795486141338e-09,9.016592326101861e-09,5,0.25
51091297.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.986256614150887,1.9980052690694345,0.027077690876694722,2.0009862443836717,1.9379985138362388,5,9.136702619840829e-09,9.078733187290075e-09,1.2742198227798103e-10,9.349927004999351e-09,9.04580779662566e-09,5,0.25
53165811.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9835802050061204,1.9951795529469958,0.026364743228386372,1.9976483831398877,1.9365929823574681,5,9.160029270924845e-09,9.103874200978103e-09,1.2580427963786972e-10,9.371172304654023e-09,9.07239553291582e-09,5,0.25
55324558.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9813722808009988,1.9928118860164779,0.025643796931170186,1.9948063321606355,1.9356748177792686,5,9.180937615235189e-09,9.1264501166831e-09,1.241181460468424e-10,9.389701955774275e-09,9.093698418858497e-09,5,0.25
57570959.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9795572047424888,1.9908260946598342,0.024913940126555623,1.9924552568358274,1.935169129369099,5,9.199547760584299e-09,9.14679378733116e-09,1.2235475216372962e-10,9.405701303785027e-09,9.111874714597057e-09,5,0.25
59908573.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9780729889626927,1.989159688867016,0.024174428463241252,1.9907884340862811,1.9350144972754764,5,9.215990441241981e-09,9.164904221405104e-09,1.2053725506720026e-10,9.419324557912977e-09,9.128019624866198e-09,5,0.25
62341103.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9768689820496739,1.9877620783791161,0.023424797016989872,1.9893784005235946,1.9351604795501967,5,9.230454445024676e-09,9.18095773927733e-09,1.186380319828936e-10,9.430665755798019e-09,9.142258917675604e-09,5,0.25
64872405.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9759038902347463,1.9865916912378883,0.022664753865250478,1.9881840758716425,1.93556580326348,5,9.24304205692174e-09,9.195166705029654e-09,1.166476618263046e-10,9.439885975463438e-09,9.154735861127117e-09,5,0.25
67506488.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9751437296470855,1.98561463385901,0.021894234683436865,1.9871717843809895,1.9361961855734442,5,9.253860954345283e-09,9.207538477728747e-09,1.146456600874874e-10,9.447250399109408e-09,9.165560797033565e-09,5,0.25
70247524.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9745604351274888,1.9845908419996507,0.021113314286640678,1.986314306330698,1.9370231222304382,5,9.263134978680834e-09,9.218353102018333e-09,1.1252685496558896e-10,9.452776547044687e-09,9.174938025812343e-09,5,0.25
73099856.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.974130578113347,1.9836402805972,0.020322345780239212,1.9855895430175483,1.938022351289633,5,9.270928490656678e-09,9.227632414583345e-09,1.1037032584314347e-10,9.456703619726342e-09,9.182903717372215e-09,5,0.25
76068005.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9738341498519003,1.9828325018217865,0.019521822943390416,1.98497874463022,1.9391728223819842,5,9.277365258602337e-09,9.235581481830253e-09,1.0813141384262799e-10,9.459039961435942e-09,9.189616953182861e-09,5,0.25
79156673.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9736539076505317,1.9821493303788797,0.018712474985827187,1.9844663648987386,1.940455922142992,5,9.282693087107792e-09,9.242333034418894e-09,1.058824951965065e-10,9.460192253371232e-09,9.195300315470447e-09,5,0.25
82370754.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9735747008434976,1.9815749650735501,0.017895203346300403,1.9840390520674234,1.9418549130776546,5,9.286958671710573e-09,9.248037750159478e-09,1.0354447400598407e-10,9.460047783595053e-09,9.199973014140328e-09,5,0.25
85715339.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.973582983320511,1.9810951116181763,0.01707109308658212,1.9836850736601621,1.9433543608736503,5,9.290243358368692e-09,9.252698148370275e-09,1.012013631929361e-10,9.45891577091057e-09,9.203803921257158e-09,5,0.25
89195728.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.973666605572586,1.9806974060595144,0.01624152513477538,1.9833942809134,1.944939784330184,5,9.292757862230706e-09,9.256468700017797e-09,9.884193293517117e-11,9.456902883323894e-09,9.206894044083286e-09,5,0.25
92817434.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9738144841833851,1.9803702691309044,0.015407941074956194,1.9831575438447888,1.9465976866600523,5,9.294517693559666e-09,9.259609975091676e-09,9.640177803050539e-11,9.453955084664118e-09,9.20929369900711e-09,5,0.25
96586196.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9740165170763126,1.9801037740369425,0.014572132242753727,1.9829666790709835,1.9483150200470392,5,9.295730212657994e-09,9.262039729605457e-09,9.399795703523757e-11,9.450446668730929e-09,9.21117970030384e-09,5,0.25
99512855.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9741981143787686,1.9799381398294356,0.013944945697960367,1.982849419458396,1.949634716541743,5,9.296245328466928e-09,9.26353299580486e-09,9.210765469310202e-11,9.447297274547051e-09,9.212320422737401e-09,5,0.25


==> data/thm2_new/evolution_d_5_alpha_0.5.csv <==
epoch,num_pos_neurons_mean,num_pos_neurons_median,num_pos_neurons_std,num_pos_neurons_max,num_pos_neurons_min,num_pos_neurons_count,num_neg_neurons_mean,num_neg_neurons_median,num_neg_neurons_std,num_neg_neurons_max,num_neg_neurons_min,num_neg_neurons_count,num_neurons_mean,num_neurons_median,num_neurons_std,num_neurons_max,num_neurons_min,num_neurons_count,effective_rank_mean,effective_rank_median,effective_rank_std,effective_rank_max,effective_rank_min,effective_rank_count,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count,alpha
0.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970046357610043,4.970890553629982,0.02086621206046157,4.987012792175642,4.935791801648802,5,33.58808515415758,13.723957760075894,49.91836978610748,121.87762635085544,3.3784959406631403,5,0.5
1.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970257961912028,4.970745857476241,0.02090688350026523,4.987683132299297,4.936100955505443,5,3.9775391016076456,3.299927923168174,2.518175424316999,7.872004146079718,0.9945899990581791,5,0.5
5.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970313473874782,4.970259436988743,0.020527313309618895,4.987283621008729,4.936900113092319,5,1.4241836028077228,1.5177799375863796,0.9300857021736978,2.7383236663009827,0.35216430057227865,5,0.5
9.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970304321101853,4.970245345686934,0.020331691928040095,4.987079493956423,4.937240835153568,5,0.6520344817679321,0.7588541068877256,0.3630229170897041,1.112526582592245,0.14879229180428732,5,0.5
13.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970299684134508,4.97043352136142,0.020199449981231465,4.987035523174709,4.9374463133902395,5,0.3378001046858064,0.35167881990926125,0.17076603130350435,0.5159903005352233,0.06815420058407312,5,0.5
17.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970301223058934,4.970587918059471,0.020105934636688663,4.986995802501385,4.937591094223364,5,0.19294980401839623,0.21926806826372314,0.0987479481781253,0.27495157343061005,0.03388941926496023,5,0.5
21.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970303037268269,4.970701415811826,0.020054399239095553,4.986969121645978,4.937668144024939,5,0.12165210187529193,0.15872669862029415,0.06957515058934337,0.18493130131099256,0.017636239466783988,5,0.5
25.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970308043429307,4.970791007235781,0.02001905407041104,4.986955467491484,4.937725608258506,5,0.08190498449540072,0.09889969114715061,0.053454322778128546,0.13251440912081952,0.009726113596688596,5,0.5
29.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970311782608102,4.970856179298735,0.019998554056689526,4.986955621972307,4.9377582742076385,5,0.05837659119741434,0.06509458057963068,0.04294271860304172,0.0996270244416288,0.005723255919123165,5,0.5
33.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97031323042941,4.970907124409891,0.019985408958319826,4.986957595346542,4.9377768259751225,5,0.04342486791855031,0.04456110941857126,0.03517088825502304,0.07883388200697718,0.0035711088592668603,5,0.5
37.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703136582904435,4.970945510453286,0.01997833066503309,4.98696312166646,4.937784338347913,5,0.033342798945493676,0.03153824702754147,0.029071786594027035,0.06393975540862533,0.0023591159547444247,5,0.5
41.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970314699391895,4.970977928497486,0.01997524130039051,4.9869726355172235,4.937786923144493,5,0.026193487797575087,0.022942616869596075,0.024172185034738242,0.052362369320142675,0.0016512747164264432,5,0.5
45.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97031686658905,4.9710017041863415,0.019976178963195486,4.986980680455599,4.937785726118899,5,0.020982056331834954,0.017033976303007185,0.020224663867418544,0.04331453594250859,0.00121421698072873,5,0.5
49.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703186976524645,4.9710201940197125,0.019980625950609503,4.986992456954543,4.9377789358250315,5,0.017071446846747294,0.013079260595790948,0.016956447887348985,0.03607848363936954,0.0009286275092046919,5,0.5
53.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970319706989668,4.971033941249327,0.019985002779236143,4.9870031785531515,4.937771673997374,5,0.013986835479587798,0.01016861061822598,0.014211205647732377,0.03013141490369265,0.0007293226211055291,5,0.5
57.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97032063738114,4.971044727359265,0.01999022247311448,4.987013978988665,4.937763286284437,5,0.011537579047738713,0.007972629355986782,0.01194119644224062,0.02528973153343931,0.0005848793257843602,5,0.5
61.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970321333053197,4.971052880689289,0.019994745320637976,4.987023090050628,4.937756066502274,5,0.009565359763106736,0.006311039944509256,0.01005006059367136,0.021305961907440194,0.00047564347223576003,5,0.5
65.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970321719848125,4.97105936727629,0.01999897777983054,4.987031646318844,4.9377490257372605,5,0.007947175728542599,0.005016674381793195,0.008458760947621163,0.017970745233011582,0.0003903727189965028,5,0.5
69.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970322012146293,4.971064376308181,0.02000303238961967,4.987039503979207,4.937742351165475,5,0.0066202087214244035,0.003998898728005175,0.007129259316734554,0.015168111609059723,0.0003222938403983925,5,0.5
73.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703230490634285,4.971068434173961,0.020005014519698994,4.987046747124879,4.9377404640362235,5,0.0055296670253919215,0.003191769840053488,0.006020461573989371,0.012809032753994415,0.00026689321546824696,5,0.5
77.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970323444792472,4.971071689732493,0.02000759545021536,4.987053270572926,4.937736540175704,5,0.004622103557425825,0.0025508868614796355,0.00508400059892364,0.010821302436398925,0.00021593151334079434,5,0.5
81.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970325426269852,4.971074309083369,0.02000667438925034,4.987059246334132,4.937741149991819,5,0.0038828111324094756,0.002042782405273552,0.004312065320558732,0.00914349399336058,0.00017470790787087051,5,0.5
85.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97032706294663,4.971076497272795,0.020005671335247808,4.987064140630224,4.937745334848995,5,0.0032666963213513326,0.0016486632027386348,0.003656210979239203,0.007714468585421327,0.00014210051519965218,5,0.5
89.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970328866764858,4.971078317424382,0.020004890845166566,4.9870696800349466,4.9377495161748275,5,0.0027538631764680876,0.0013486241519352384,0.003098777552273304,0.006501367834617739,0.0001159736157900195,5,0.5
93.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970330343571726,4.9710798372979985,0.020003915304928732,4.987074040099288,4.937753478724906,5,0.0023235522602648552,0.0011123949962233378,0.002625090843183728,0.0054797195637719155,9.486047525008611e-05,5,0.5
97.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970332159912113,4.9710811463771645,0.020003420496326228,4.98707863972837,4.9377572211650005,5,0.001960606541355611,0.0009192667062543276,0.0022232308750143584,0.004619424573517276,7.77023997655561e-05,5,0.5
101.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970333611449274,4.97108227142189,0.020002311560500738,4.987082821233941,4.937761443962088,5,0.001655846108077287,0.0007603890877201905,0.0018843992960028261,0.003896285428502875,6.370590192170307e-05,5,0.5
109.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970335616250429,4.97108410410184,0.020001666097380764,4.987090082151978,4.937765764533338,5,0.0011861195805897714,0.000521141318710104,0.0013595028732162114,0.0027711831563172465,4.288841460274252e-05,5,0.5
117.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970337318686562,4.971085512911331,0.020000850034581834,4.987096312622447,4.93776993117111,5,0.0008539409529869152,0.0003559754345296281,0.0009867367600149772,0.00196972400893869,2.8902463227611687e-05,5,0.5
125.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703399757415,4.971086626267087,0.019997929513336492,4.987101154061362,4.937779146786107,5,0.0006192527587913228,0.0002456050932072382,0.0007214086641989866,0.001405760427844283,1.948520439235584e-05,5,0.5
133.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970341570426706,4.9710875155366505,0.01999624230074081,4.987105100525651,4.937784559055437,5,0.00045080947223466434,0.0001681393057380269,0.0005308261885823815,0.0010590529969240288,1.3138437096830129e-05,5,0.5
141.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97034323343394,4.971088233081435,0.019994275021233583,4.98710865556822,4.93779056944592,5,0.0003279969796515552,0.00011595057200796351,0.00039028022025199856,0.0007949230686326418,8.859469285074795e-06,5,0.5
149.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97034453782764,4.971088815692478,0.019993016505572746,4.987111528307786,4.937794811567025,5,0.0002387971378337004,7.982760406505504e-05,0.00028742606361529274,0.0005961354404241325,5.974185184348131e-06,5,0.5
157.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970345679659447,4.971089291900026,0.019991562954645103,4.987113910768748,4.937799113094837,5,0.0001743969390434905,5.472530266431889e-05,0.00021276791431570566,0.0004491881502867432,4.028555386843328e-06,5,0.5
165.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970346677184759,4.97108968022126,0.01999025650122151,4.987115901215795,4.937802926624346,5,0.0001273081044348894,3.7639400041733866e-05,0.00015745327249303774,0.00033754748779701296,2.716534617989332e-06,5,0.5
173.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970347587818824,4.9710899982588685,0.019989082490009306,4.987117427264915,4.937806381049505,5,9.295145319722859e-05,2.5918366399309965e-05,0.00011655021872443616,0.0002530611673783254,1.8317739400098903e-06,5,0.5
181.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970348159916552,4.971090259654431,0.019988376958222632,4.987118775035077,4.937808497962524,5,6.803990173240648e-05,1.786493521058906e-05,8.660917224078387e-05,0.00019038531629152785,1.2351498777778287e-06,5,0.5
189.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970348771690668,4.971090473580301,0.01998748250844986,4.987119901274053,4.937810998789028,5,4.986625575808544e-05,1.230073827269877e-05,6.44957653927407e-05,0.00014333066587575587,8.328247544705677e-07,5,0.5
197.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970349353385385,4.971090649576083,0.01998672220680495,4.987120851784029,4.937813224375246,5,3.651513506680265e-05,8.455888215002555e-06,4.796320647790476e-05,0.00010749507165481236,5.615283686160821e-07,5,0.5
207.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970349839198059,4.971090825591193,0.019986058654253902,4.987121779040317,4.937815129512567,5,2.4783466713988647e-05,5.2972848978248515e-06,3.3220277955534623e-05,7.516015800225991e-05,3.4305790643652794e-07,5,0.5
219.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970350419348292,4.97109098692951,0.019985158889318545,4.987122676498249,4.937817584078548,5,1.5626985547809072e-05,3.0277187163847185e-06,2.1492814594690435e-05,4.9097684804710145e-05,1.8989311068835363e-07,5,0.5
231.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970350844030245,4.971091106833661,0.019984530948186956,4.987123327223162,4.937819330203176,5,9.836923249627572e-06,1.7254526286240042e-06,1.3861488477623085e-05,3.187278292692054e-05,1.0509339377954168e-07,5,0.5
243.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970351175660559,4.971091196247776,0.019984035025852404,4.987123834477821,4.937820703431314,5,6.226369343947007e-06,9.867674688347886e-07,9.003449749940498e-06,2.081551766232562e-05,5.814871101293193e-08,5,0.5
255.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970351436082515,4.97109126269755,0.01998360212055752,4.987124205597712,4.937821853352073,5,3.938527513239836e-06,5.633992733266557e-07,5.835525473061404e-06,1.3539058224034948e-05,3.216368537015237e-08,5,0.5
267.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970351644898097,4.971091312176237,0.019983277119632374,4.987124499346299,4.937822738696366,5,2.499297654333471e-06,3.223531793190123e-07,3.794734812879937e-06,8.82573373910377e-06,1.7783068172306244e-08,5,0.5
279.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970351819385618,4.971091348965527,0.019982970170011074,4.987124711272074,4.9378235369248715,5,1.587806014953618e-06,1.8376716454975262e-07,2.4690141266635637e-06,5.750201255919463e-06,9.826474262257872e-09,5,0.5
291.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970351949383487,4.971091376371009,0.019982762855613977,4.987124879041741,4.937824096956138,5,1.009266514909796e-06,1.049992721599126e-07,1.6049132272103057e-06,3.739714121277713e-06,5.4256714485752e-09,5,0.5
303.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352061201645,4.971091396752773,0.019982558901501683,4.987124998428148,4.937824620418177,5,6.442786714715292e-07,5.980135135195207e-08,1.0482784082900876e-06,2.4424241438799797e-06,2.9926467153629705e-09,5,0.5
319.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352170811521,4.971091416035288,0.019982371162516586,4.987125118825563,4.937825113553315,5,3.533389913878878e-07,2.8381820230451428e-08,5.9073440212776e-07,1.3751668966403512e-06,1.3506600561618359e-09,5,0.5
335.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352263571187,4.971091429082354,0.019982205019910323,4.987125201115606,4.937825542258698,5,1.9492402632710847e-07,1.3462221288992351e-08,3.3463931293748826e-07,7.778140811295121e-07,6.073316695483685e-10,5,0.5
351.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352319837057,4.971091437924143,0.019982105109777222,4.987125258503721,4.937825801406239,5,1.0753282550821937e-07,6.387894865633485e-09,1.8914722055780804e-07,4.3879644928871475e-07,2.715910624494327e-10,5,0.5
367.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352368674455,4.971091443929949,0.019982012475335188,4.987125297808072,4.937826035773385,5,5.944103854490679e-08,3.034118782378333e-09,1.0693971153350462e-07,2.4754568951118475e-07,1.204634192016469e-10,5,0.5
383.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352403107046,4.971091448023204,0.01998194950220719,4.98712532532478,4.937826197194377,5,3.2967375853468125e-08,1.4407546434377686e-09,6.057341863655892e-08,1.3988772085369127e-07,5.278724473541814e-11,5,0.5
399.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352429336771,4.971091450826647,0.019981900797595875,4.987125344261794,4.937826321304458,5,1.824810469122281e-08,6.858465137978136e-10,3.416242855094044e-08,7.871209098999692e-08,2.272071897074615e-11,5,0.5
418.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352450436545,4.97109145305069,0.019981861764194225,4.9871253596931036,4.937826420918829,5,9.084732286698288e-09,2.851154143065054e-10,1.7367440774122956e-08,3.9903195024459184e-08,8.064112813715826e-12,5,0.5
438.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352468409816,4.971091454563387,0.019981827902686027,4.9871253703500456,4.937826506673444,5,4.361046016811591e-09,1.1376575009050483e-10,8.502859274825038e-09,1.948052065571294e-08,2.5544153790610025e-12,5,0.5
458.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703524794308045,4.9710914555520205,0.019981807458545862,4.987125377106111,4.937826558719429,5,2.1009515884757337e-09,4.582973915412082e-11,4.1709651888663874e-09,9.529491018917667e-09,7.590799905326908e-13,5,0.5
478.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352487545264,4.971091456220369,0.019981792748293002,4.987125381805186,4.937826596439457,5,1.0092481292177863e-09,1.882510107484026e-11,2.035854475621767e-09,4.639477355676933e-09,2.4896992421966834e-13,5,0.5
498.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352493244394,4.971091456692981,0.019981782646712014,4.98712538497039,4.937826622523679,5,4.840080271558402e-10,7.92825281211375e-12,9.904936798538386e-10,2.2518303043983718e-09,1.5650425205725354e-13,5,0.5
521.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703524982193015,4.971091457091754,0.019981774309148097,4.98712538760752,4.937826644468694,5,2.079536178393217e-10,3.1316269849891837e-12,4.319721279374058e-10,9.795588270708437e-10,1.886091775248237e-13,5,0.5
545.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352501484917,4.971091457412178,0.019981769334681834,4.98712538956933,4.9378266580214065,5,8.551910609103361e-11,1.3536234701544168e-12,1.800213742268769e-10,4.07281446190444e-10,2.430984241278049e-13,5,0.5
569.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352503637309,4.97109145767797,0.01998176650106529,4.987125391110519,4.937826666191532,5,3.497751680068708e-11,7.203812553014934e-13,7.43518265621476e-11,1.6793095659746415e-10,2.846223811479538e-13,5,0.5
593.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352505289806,4.971091457913507,0.019981764675531016,4.987125392393699,4.937826671864238,5,1.4155655943223345e-11,5.304915027518014e-13,3.013532829365257e-11,6.805807044071912e-11,3.1110251890251874e-13,5,0.5
619.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525064935645,4.9710914581500285,0.019981763858134625,4.9871253936215805,4.937826675123251,5,5.2691159884417126e-12,3.767492399083775e-13,1.0948965284916997e-11,2.485496378269843e-11,3.233481257191249e-13,5,0.5
647.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352507496255,4.9710914583932535,0.01998176352677815,4.987125394845037,4.937826677239098,5,1.8549802758853777e-12,3.3745065341255135e-13,3.4216092317272692e-12,7.974148361097655e-12,2.065727014505846e-13,5,0.5
675.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352508234201,4.971091458630388,0.019981763662583647,4.987125396017917,4.937826678145853,5,7.396929578695456e-13,3.423969219837709e-13,8.887685155165356e-13,2.3280088204866546e-12,3.094297791518759e-13,5,0.5
703.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352508826152,4.971091458864467,0.01998176405492727,4.9871253971649905,4.937826678387664,5,4.126881780053215e-13,3.972817407668442e-13,1.1693256300274012e-13,6.069736142972407e-13,3.0262664622573226e-13,5,0.5
735.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035250939326,4.971091459130163,0.019981764699804404,4.987125398458884,4.937826678158891,5,3.3934881072061756e-13,3.462999231061702e-13,1.159027477587554e-13,4.870241258287615e-13,1.7376171400208728e-13,5,0.5
767.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352509928942,4.971091459394943,0.019981765395226243,4.98712539974469,4.937826677794455,5,3.465382399777683e-13,3.4693935269741645e-13,1.2994314325500318e-13,5.280323161066099e-13,1.7264437506752953e-13,5,0.5
799.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352510445744,4.971091459659314,0.0199817661231429,4.98712540102754,4.937826677345083,5,3.628924231711638e-13,3.4723539081057614e-13,1.187542684261808e-13,5.490915144300976e-13,2.3536613123837805e-13,5,0.5
834.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352510999483,4.971091459948263,0.01998176693883932,4.98712540242799,4.937826676802243,5,3.7583142519566743e-13,3.473835547392277e-13,1.1065506634771182e-13,5.603004008015913e-13,2.897225465714492e-13,5,0.5
870.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525115628775,4.97109146024538,0.01998176778884383,4.98712540386778,4.937826676215522,5,3.833490975858028e-13,3.4745309214347406e-13,1.0739900345575945e-13,5.655941791506728e-13,2.9434864612360383e-13,5,0.5
906.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352512123368,4.971091460542465,0.019981768644496856,4.987125405307977,4.937826675614682,5,3.8723065487490395e-13,3.4748762892286453e-13,1.0625379529623249e-13,5.679846428349653e-13,2.942156481972857e-13,5,0.5
946.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352512744334,4.971091460872552,0.01998176959818732,4.987125406907465,4.937826674939196,5,3.8931919284295343e-13,3.490769110565546e-13,1.0578361008145271e-13,5.691415781354137e-13,2.941869287721232e-13,5,0.5
986.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352513364491,4.971091461202648,0.019981770553394056,4.987125408506897,4.937826674259863,5,3.9031503154903367e-13,3.5335670163841607e-13,1.0554931413596393e-13,5.696263690433927e-13,2.943992375311664e-13,5,0.5
1028.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352514015223,4.97109146154926,0.019981771557037196,4.9871254101860165,4.937826673544725,5,3.907386956585387e-13,3.5536422077551336e-13,1.0549517975311029e-13,5.698423356379303e-13,2.9427833189924245e-13,5,0.5
1072.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352514696883,4.9710914619123905,0.01998177260894474,4.987125411945666,4.93782667279466,5,3.9095707847933816e-13,3.5626742550549317e-13,1.0544552953931263e-13,5.699416062797688e-13,2.9434552693737276e-13,5,0.5
1117.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525153938655,4.971091462283793,0.01998177368481149,4.987125413744794,4.937826672027166,5,3.910340909045521e-13,3.566556050916426e-13,1.0545181131351355e-13,5.699921595230982e-13,2.9426680629059424e-13,5,0.5
1165.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525161374476,4.971091462679975,0.01998177483263924,4.987125415664649,4.937826671208339,5,3.9110592106186894e-13,3.568281625761494e-13,1.0542153408051664e-13,5.700254418933692e-13,2.943924709300662e-13,5,0.5
1214.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352516896428,4.9710914630844325,0.019981776004319534,4.987125417624047,4.937826670372387,5,3.911277332443399e-13,3.5690376437535237e-13,1.0542988732312365e-13,5.700517199845249e-13,2.9437108493424993e-13,5,0.5
1266.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352517701883,4.971091463513678,0.01998177724774672,4.987125419703392,4.937826669485237,5,3.9114063266557467e-13,3.5694255496882845e-13,1.0544255257617314e-13,5.70076780101841e-13,2.9434129081150527e-13,5,0.5
1319.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352518522911,4.971091463951199,0.019981778515170103,4.98712542182308,4.937826668581025,5,3.9116657018593826e-13,3.5696624190810914e-13,1.054378188289949e-13,5.7010136401705e-13,2.943916378580464e-13,5,0.5
1375.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352519390427,4.971091464413513,0.01998177985433506,4.987125424062728,4.937826667625639,5,3.911900955674066e-13,3.5698528510198673e-13,1.0543617596846047e-13,5.7012701840882e-13,2.94431723524879e-13,5,0.5
1433.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525202889,4.97109146489237,0.01998178124128945,4.987125426382149,4.937826666636141,5,3.9120064820095155e-13,3.5700285743009323e-13,1.0544993850758984e-13,5.701534899020861e-13,2.9440642057166235e-13,5,0.5
1493.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352521218493,4.97109146538777,0.019981782676198528,4.987125428782137,4.937826665612536,5,3.911947954114323e-13,3.5702030936920893e-13,1.0548330205995881e-13,5.701808447345869e-13,2.942971503740829e-13,5,0.5
1556.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525221944425,4.971091465907975,0.019981784182702134,4.987125431301383,4.937826664537769,5,3.9122751159105686e-13,3.5703839304958774e-13,1.0547368522441331e-13,5.702095614593292e-13,2.9437697178105964e-13,5,0.5
1621.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352523201511,4.97109146644473,0.019981785737157955,4.987125433901175,4.937826663428896,5,3.9124857701748363e-13,3.570569783974634e-13,1.0547831999376059e-13,5.702391880719986e-13,2.9439594902050367e-13,5,0.5
1689.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525242551,4.971091467006302,0.019981787363377967,4.987125436621021,4.937826662268863,5,3.9127083766934805e-13,3.5707639933571255e-13,1.0548290933825059e-13,5.702701821694613e-13,2.944169405415055e-13,5,0.5
1760.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352525355212,4.97109146759269,0.019981789061363688,4.987125439460924,4.937826661057671,5,3.9129211373055117e-13,3.5709667182153937e-13,1.0548996069509077e-13,5.703025471369684e-13,2.94429022367002e-13,5,0.5
1833.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352526486458,4.971091468195644,0.019981790807308657,4.987125442381401,4.937826659812382,5,3.9130142822060083e-13,3.5711751613381743e-13,1.0551163238635588e-13,5.703358251020021e-13,2.943786353384536e-13,5,0.5
1909.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352527664096,4.971091468823428,0.019981792624873727,4.987125445421232,4.937826658515939,5,3.913504613117791e-13,3.5713921661274103e-13,1.0548904349038134e-13,5.703704728067417e-13,2.9452285303710466e-13,5,0.5
1989.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352528903804,4.971091469484308,0.019981794538167674,4.9871254486213275,4.937826657151285,5,3.9136948261994986e-13,3.571620615135697e-13,1.0550267570810863e-13,5.704069458227036e-13,2.9451169151092744e-13,5,0.5
2072.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525301900715,4.97109147017003,0.019981796523250574,4.987125451941576,4.937826655735486,5,3.913889097373225e-13,3.571857625537388e-13,1.0551717551716712e-13,5.704447889444133e-13,2.944985684068489e-13,5,0.5
2158.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352531523039,4.971091470880604,0.019981798580269904,4.987125455382665,4.937826654268538,5,3.9140986673303137e-13,3.5721032490269595e-13,1.0553125398121797e-13,5.704840031499235e-13,2.9448909918599735e-13,5,0.5
2248.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352532917826,4.971091471624299,0.019981800732738086,4.987125458982673,4.937826652733393,5,3.9144339101067633e-13,3.572360298092157e-13,1.0553268220022892e-13,5.70525043613146e-13,2.94537146354591e-13,5,0.5
2341.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352534359329,4.97109147239286,0.019981802957149578,4.987125462703543,4.93782665114711,5,3.9147482648844366e-13,3.572625931892628e-13,1.0553784250770242e-13,5.705674555766802e-13,2.945707525491813e-13,5,0.5
2438.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352535862966,4.971091473194558,0.019981805277332038,4.987125466584852,4.937826649492636,5,3.9152492470851385e-13,3.572903015673783e-13,1.0552336594873795e-13,5.70611694197564e-13,2.9469234950891046e-13,5,0.5
2539.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352537428587,4.971091474029407,0.01998180769312514,4.98712547062582,4.937826647769974,5,3.9154157407434816e-13,3.5731915484734205e-13,1.0554904514422696e-13,5.706577624019413e-13,2.9464137574551483e-13,5,0.5
2644.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352539056364,4.971091474897413,0.019981810204698858,4.987125474827257,4.937826645979133,5,3.9157243789967405e-13,3.5734915407270584e-13,1.0556019346695274e-13,5.707056579058503e-13,2.946561460115295e-13,5,0.5
2753.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352540746309,4.971091475798594,0.019981812812064174,4.987125479189197,4.937826644120112,5,3.916198579447501e-13,3.5738029805073683e-13,1.0555412245841788e-13,5.707553823771802e-13,2.9474836977107424e-13,5,0.5
2867.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352542513832,4.971091476741225,0.019981815539033866,4.9871254837511385,4.9378266421758665,5,3.916517486095144e-13,3.574128738843506e-13,1.0556809134716428e-13,5.708073922993529e-13,2.9475628687158974e-13,5,0.5
2985.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035254434354,4.971091477717051,0.01998181836179678,4.9871254884735805,4.937826640163458,5,3.916985043500395e-13,3.57446595607138e-13,1.0556678619388532e-13,5.708612324151896e-13,2.948331982186646e-13,5,0.5
3108.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352546250865,4.97109147873436,0.0199818213041914,4.987125493396123,4.9378266380658316,5,3.917270783020095e-13,3.5748175057664375e-13,1.0558856062344379e-13,5.709173592737913e-13,2.948125379429618e-13,5,0.5
3237.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352548251364,4.97109147980144,0.019981824390183256,4.987125498558989,4.937826635865947,5,3.917542975678379e-13,3.5751862237471416e-13,1.056145607495837e-13,5.709762292737895e-13,2.94777111250667e-13,5,0.5
3371.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035255032967,4.971091480910035,0.01998182759598567,4.987125503922783,4.9378266335808645,5,3.9181335724684386e-13,3.575569275540925e-13,1.0560624956325256e-13,5.710373888926331e-13,2.9489421771989183e-13,5,0.5
3510.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525524856405,4.9710914820601655,0.019981830921440076,4.987125509486741,4.937826631210593,5,3.9185675579948116e-13,3.5759666746282715e-13,1.0561813342477134e-13,5.711008359411416e-13,2.949263504200723e-13,5,0.5
3655.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352554734859,4.971091483260127,0.019981834390536225,4.987125515291186,4.937826628738091,5,3.918986339908303e-13,3.5763812708168433e-13,1.056344312499021e-13,5.711670299317958e-13,2.94942879834163e-13,5,0.5
3805.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352557061929,4.971091484501664,0.019981837979459672,4.987125521296596,4.937826626180415,5,3.9192807832605717e-13,3.5768102050439417e-13,1.0566722765172057e-13,5.712355160793287e-13,2.94890564825054e-13,5,0.5
3962.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352559497715,4.971091485801358,0.01998184173587938,4.987125527582147,4.937826623503476,5,3.9196788014918894e-13,3.5772592165675155e-13,1.0569125564055106e-13,5.713072038095271e-13,2.948807047351588e-13,5,0.5
4125.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352562026825,4.971091487150948,0.019981845635983764,4.987125534108327,4.937826620724335,5,3.9205105791715873e-13,3.577725454670728e-13,1.056681731086874e-13,5.713816423705275e-13,2.950797086923629e-13,5,0.5
4295.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035256466485,4.971091488558754,0.01998184970376226,4.987125540915453,4.937826617825958,5,3.921044624978376e-13,3.5782117776674795e-13,1.0568237965976039e-13,5.714592893748696e-13,2.9512050286280323e-13,5,0.5
4471.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035256739626,4.971091490016519,0.01998185391525751,4.987125547963322,4.937826614825404,5,3.9215781029124037e-13,3.578715325010132e-13,1.0569932438263089e-13,5.715396858652652e-13,2.9515299869463733e-13,5,0.5
4655.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035257025207,4.971091491540842,0.019981858318288335,4.987125555331807,4.937826611688592,5,3.9219637748643516e-13,3.579241849186443e-13,1.0573679572360373e-13,5.716237492082346e-13,2.9510090716721813e-13,5,0.5
4846.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352573217048,4.971091493123476,0.01998186288920848,4.98712556298218,4.937826608432585,5,3.922472516937819e-13,3.5797884776100636e-13,1.0576327091846819e-13,5.717110246296236e-13,2.9510099750583285e-13,5,0.5
5044.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525762909395,4.9710914947644556,0.019981867627728404,4.987125570913041,4.937826605057402,5,3.9231193984015815e-13,3.5803552312213557e-13,1.0577701138366734e-13,5.718015112037855e-13,2.9516079608882964e-13,5,0.5
5250.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703525794893615,4.971091496472113,0.01998187255785966,4.987125579164783,4.937826601546009,5,3.9240811432315435e-13,3.5809449785366095e-13,1.0575819247087585e-13,5.718956706232879e-13,2.9536732888537755e-13,5,0.5
5466.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352582843508,4.971091498263071,0.0199818777275864,4.987125587818053,4.937826597864343,5,3.924685228725105e-13,3.58156345208893e-13,1.0578487140152653e-13,5.719944161784873e-13,2.953816680955361e-13,5,0.5
5690.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352586322423,4.971091500120803,0.019981883089123895,4.987125596793079,4.937826594046511,5,3.9251911295087757e-13,3.582204961404968e-13,1.0582639588675499e-13,5.720968383311813e-13,2.9533620223223383e-13,5,0.5
5923.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352589941465,4.971091502053653,0.019981888666194315,4.987125606128876,4.937826590075497,5,3.9260801291674847e-13,3.582872355559761e-13,1.0582797419164184e-13,5.722033934478152e-13,2.9547024546909456e-13,5,0.5
6166.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352593716541,4.971091504069976,0.0199818944831001,4.98712561586721,4.937826585934282,5,3.926702718369504e-13,3.5835685304484663e-13,1.0586459477967212e-13,5.723145445175845e-13,2.954576929846752e-13,5,0.5
6418.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352597631866,4.971091506161539,0.019981900515606336,4.987125625966535,4.937826581639934,5,3.927703576842454e-13,3.5842906269884524e-13,1.0586183212930265e-13,5.724298345236607e-13,2.956222152500553e-13,5,0.5
6681.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352601718813,4.971091508345004,0.01998190681187016,4.98712563650829,4.937826577158402,5,3.928634325466606e-13,3.5850443962866557e-13,1.0587203688216525e-13,5.725501822396099e-13,2.957369482383379e-13,5,0.5
6954.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352605961873,4.971091510612147,0.019981913347941437,4.9871256474522925,4.937826572506762,5,3.929157913022258e-13,3.5858269983974246e-13,1.0593342550124573e-13,5.726751315746735e-13,2.9563469172449626e-13,5,0.5
7238.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352610376575,4.971091512971349,0.019981920147709782,4.9871256588383135,4.937826567668006,5,3.9299779854808864e-13,3.586641312725334e-13,1.0596572525248798e-13,5.728051449282028e-13,2.956659242261133e-13,5,0.5
7534.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352614978607,4.971091515431006,0.01998192723522046,4.987125670706867,4.937826562625136,5,3.93131501593489e-13,3.587490241556328e-13,1.0594407447228889e-13,5.729406838255191e-13,2.95939536555413e-13,5,0.5
7842.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352619768052,4.971091517991215,0.01998193461051255,4.987125683058058,4.9378265573781945,5,3.932070611822998e-13,3.588373792115666e-13,1.0599450610288499e-13,5.730817494821719e-13,2.9590632726734724e-13,5,0.5
8163.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703526247606336,4.971091520660388,0.019981942297657637,4.987125695932512,4.9378265519101925,5,3.9329976720809e-13,3.5892948641997765e-13,1.0603109782412969e-13,5.732288085082689e-13,2.9594139053309525e-13,5,0.5
8497.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035262995646,4.97109152343864,0.01998195029671013,4.987125709330401,4.937826546221181,5,3.9340700608536776e-13,3.590253497371739e-13,1.0605683985400961e-13,5.733818620251639e-13,2.960316506380563e-13,5,0.5
8843.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352635340051,4.9710915263177675,0.019981958583741022,4.987125723211617,4.937826540328242,5,3.9351359337405773e-13,3.5912468285153866e-13,1.0608871823360684e-13,5.735404575635097e-13,2.961025076480185e-13,5,0.5
9205.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352640973818,4.971091529331183,0.0199819672546688,4.987125737737082,4.937826534163308,5,3.9363322747942845e-13,3.5922863968477847e-13,1.061128005332253e-13,5.737064345655502e-13,2.9621709100129413e-13,5,0.5
9580.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352646811234,4.971091532454057,0.01998197623773015,4.987125752786761,4.937826527777531,5,3.937686854353617e-13,3.593363614910911e-13,1.0612457325697598e-13,5.738784212408096e-13,2.9639328144216403e-13,5,0.5
9970.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352652883519,4.971091535703188,0.01998198558084711,4.987125768440869,4.937826521136921,5,3.9385485665354353e-13,3.594484256816198e-13,1.0619964309500307e-13,5.740573437465426e-13,2.963028361546417e-13,5,0.5
10376.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703526592063145,4.97109153908707,0.019981995307970058,4.987125784739389,4.937826514224522,5,3.939953318351305e-13,3.5956512536956567e-13,1.0621958362845306e-13,5.742436652974698e-13,2.96462351046628e-13,5,0.5
10798.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352665780107,4.971091542605875,0.01998200541951457,4.9871258016841615,4.937826507040412,5,3.9415847091902027e-13,3.59686464341265e-13,1.0622073215475744e-13,5.744373929815313e-13,2.967136027302461e-13,5,0.5
11239.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352672651524,4.971091546284823,0.019982015987149288,4.98712581939447,4.937826499533608,5,3.942791555845754e-13,3.598133102000755e-13,1.0627912869352818e-13,5.746399133227304e-13,2.9672696857711466e-13,5,0.5
11697.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352679789846,4.971091550107445,0.01998202696329686,4.987125837791496,4.937826491738252,5,3.9442935160273705e-13,3.5994509219555273e-13,1.0631133412406036e-13,5.748503157533697e-13,2.9686492430709475e-13,5,0.5
12174.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352687226405,4.971091554090653,0.01998203839594292,4.987125856955657,4.9378264836204036,5,3.945506808014967e-13,3.600823932234428e-13,1.0638523333665556e-13,5.750695294351911e-13,2.9683287546442264e-13,5,0.5
12670.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352694961319,4.971091558234694,0.01998205028508039,4.987125876886731,4.937826475180171,5,3.9472743997561007e-13,3.602252181641372e-13,1.0640408959831642e-13,5.752975614199466e-13,2.9705228015551336e-13,5,0.5
13186.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352703010655,4.97109156254819,0.019982062655032343,4.9871258976263935,4.9378264664006615,5,3.9488589621185197e-13,3.603738620155121e-13,1.0645298877917061e-13,5.755348865745137e-13,2.971530995887929e-13,5,0.5
13723.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352711390357,4.971091567039783,0.019982075529986872,4.987125919215629,4.937826457264983,5,3.9504766607913017e-13,3.6052862134187795e-13,1.0650757861757841e-13,5.757819740881282e-13,2.9724204129729026e-13,5,0.5
14282.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352720116108,4.9710915717181505,0.019982088933832114,4.987125941693993,4.937826447756269,5,3.9521616209433244e-13,3.606897910923542e-13,1.065644015435352e-13,5.760392944965556e-13,2.973347961873777e-13,5,0.5
14864.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352729203921,4.971091576592008,0.019982102890789985,4.987125965102591,4.93782643785766,5,3.954113397136592e-13,3.608576691155253e-13,1.0660101082324058e-13,5.763073260464726e-13,2.9752975505888633e-13,5,0.5
15470.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035273866999,4.971091581670097,0.019982117425253795,4.987125989483331,4.937826427552319,5,3.9560362719142533e-13,3.610325515686252e-13,1.066518158394687e-13,5.765865429846871e-13,2.976776745533681e-13,5,0.5
16100.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352748514736,4.97109158695282,0.01998213253745187,4.987126014836996,4.937826416840425,5,3.957963903163225e-13,3.612144510652617e-13,1.0671296800713704e-13,5.768769617107609e-13,2.9779533451741813e-13,5,0.5
16755.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352758753967,4.971091592448977,0.019982148251345217,4.987126041203385,4.937826405705163,5,3.959980634328692e-13,3.6140366578667317e-13,1.067752507028019e-13,5.771790588897862e-13,2.9792351736430316e-13,5,0.5
17437.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352769419537,4.971091598175817,0.019982164615281687,4.987126068664402,4.937826394112746,5,3.9624037390092077e-13,3.6160078552044663e-13,1.0680316524474053e-13,5.774937784756354e-13,2.9821811281540914e-13,5,0.5
18147.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035278052765,4.971091604142248,0.01998218165357732,4.987126097261469,4.937826382046409,5,3.96449587858476e-13,3.6180611258979184e-13,1.068818001798472e-13,5.778215986812531e-13,2.983090516845803e-13,5,0.5
18886.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352792094586,4.971091610357229,0.019982199390606435,4.987126127036227,4.937826369489405,5,3.9668449669709236e-13,3.620199491020394e-13,1.0694416130790571e-13,5.781630089236583e-13,2.98488875887263e-13,5,0.5
19654.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352804120955,4.971091616821343,0.019982217826694796,4.987126157989802,4.937826356442003,5,3.9694751634292877e-13,3.6224231038919936e-13,1.0698749926841593e-13,5.785180290366046e-13,2.9876959783525356e-13,5,0.5
20454.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352816654239,4.971091623560484,0.019982237034044937,4.987126190243516,4.937826342853531,5,3.9719101301820106e-13,3.6247408316226144e-13,1.0706784239969963e-13,5.78888074162619e-13,2.9890893064817807e-13,5,0.5
21286.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352829695332,4.971091630575352,0.019982257013224876,4.987126223799553,4.937826328724306,5,3.974592323502284e-13,3.6271528434109927e-13,1.0713445346592923e-13,5.79273170886612e-13,2.991280186991356e-13,5,0.5
22152.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352843276293,4.971091637883562,0.019982277812603266,4.987126258739644,4.937826314020711,5,3.977364827378822e-13,3.629665120497141e-13,1.0720626531851655e-13,5.796742771245716e-13,2.9934561973819995e-13,5,0.5
23053.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035285741371,4.971091645494373,0.01998229945671319,4.9871262951059885,4.937826298726141,5,3.97996707302541e-13,3.632280778259731e-13,1.0731366412234938e-13,5.800918878611283e-13,2.9943000341454974e-13,5,0.5
23991.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703528721396975,4.971091653425574,0.019982321993889447,4.987126332980039,4.937826282807058,5,3.983082568595433e-13,3.635005851393128e-13,1.073791420556803e-13,5.805269689205487e-13,2.9972011459121384e-13,5,0.5
24967.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352887471303,4.9710916616865815,0.019982345449058695,4.98712637240575,4.937826266246936,5,3.986054827506239e-13,3.637843490987935e-13,1.0747853891694492e-13,5.809800214457415e-13,2.9988624536922756e-13,5,0.5
25983.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352903440673,4.971091670295379,0.01998236987048921,4.987126413464121,4.937826249012321,5,3.98953097168467e-13,3.6407997751251445e-13,1.0753852070480216e-13,5.814520165954781e-13,3.002491271025364e-13,5,0.5
27040.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035292006491,4.971091679261571,0.0199823952830656,4.987126456198774,4.937826231086777,5,3.992783690947591e-13,3.6438779095597964e-13,1.0764305955944397e-13,5.819434668547705e-13,3.0044361631893743e-13,5,0.5
28140.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703529373768305,4.9710916886033445,0.019982421735639473,4.987126500693353,4.9378262124369545,5,3.9961708380972777e-13,3.6470840326462253e-13,1.0775204281685587e-13,5.824553496818875e-13,3.006457859306261e-13,5,0.5
29285.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352955409097,4.97109169833903,0.01998244927683514,4.987126547030303,4.937826193029565,5,3.999926403775657e-13,3.6504242956471237e-13,1.0783956294763411e-13,5.82988650657347e-13,3.009697619585753e-13,5,0.5
30475.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352974163194,4.971091708470048,0.019982477907444403,4.987126595212378,4.9378261728652735,5,4.003634172621439e-13,3.6538990888598744e-13,1.0795345679325055e-13,5.835434290260105e-13,3.0120726642770823e-13,5,0.5
31713.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970352993688122,4.971091719023475,0.019982507700628472,4.98712664536464,4.937826151893959,5,4.0076955146734264e-13,3.6575175456393004e-13,1.0804906758589582e-13,5.841211428730993e-13,3.015547291638055e-13,5,0.5
33003.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353014048653,4.971091730035128,0.01998253875349199,4.987126697651919,4.937826130048668,5,4.011843087100995e-13,3.661291805268343e-13,1.0815897137855541e-13,5.847237325058537e-13,3.01872833826271e-13,5,0.5
34346.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353035262417,4.971091741515426,0.019982571091025452,4.987126752117814,4.937826107313354,5,4.016175777422794e-13,3.6652252609195574e-13,1.0827234362415725e-13,5.853517396398762e-13,3.022094425931615e-13,5,0.5
35742.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703530573317645,4.971091753466348,0.019982604714633676,4.9871268087676155,4.9378260836889405,5,4.0207846060325013e-13,3.669318428039785e-13,1.0837881845036781e-13,5.86005243620168e-13,3.0260983241460236e-13,5,0.5
37195.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035308032188,4.971091765924281,0.019982639721542475,4.9871268677663645,4.937826059108751,5,4.025313442663109e-13,3.6735835689945833e-13,1.0852116559432298e-13,5.866862054926625e-13,3.028902287626176e-13,5,0.5
38707.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353104267102,4.971091778908727,0.019982676161488366,4.987126929201035,4.937826033540064,5,4.030064113041114e-13,3.6780271624488403e-13,1.0866576107735978e-13,5.873956583251138e-13,3.0319853354679765e-13,5,0.5
40280.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353129201369,4.971091792439399,0.01998271408367403,4.9871269931559175,4.9378260069502655,5,4.035261629628145e-13,3.6826557214656013e-13,1.0878778170370602e-13,5.881346422234551e-13,3.036442192515726e-13,5,0.5
41917.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353154028814,4.97109180654486,0.019982755895161946,4.987127059759706,4.9378259735570955,5,4.05041042908911e-13,3.736714133449332e-13,1.0855065452075256e-13,5.889046799163951e-13,3.0405153833265006e-13,5,0.5
44058.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353185975324,4.971091825030536,0.019982811746742837,4.987127146940674,4.93782592708257,5,4.0573147854612174e-13,3.7431156100999305e-13,1.0874031245804719e-13,5.899133171736859e-13,3.045566028399463e-13,5,0.5
45848.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353212716964,4.9710918405182385,0.01998285846252866,4.987127219891472,4.93782588823582,5,4.0632882464584833e-13,3.748476033485902e-13,1.0887680707622531e-13,5.907579214226834e-13,3.0507550458606125e-13,5,0.5
47712.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035324059553,4.971091856677835,0.01998290712943443,4.987127295918121,4.937825847791547,5,4.0690653955975253e-13,3.7540662036929605e-13,1.0907175283595498e-13,5.916387258139387e-13,3.053904788346547e-13,5,0.5
49651.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353269629766,4.971091873521916,0.019982957775888547,4.9871273750683205,4.937825805729152,5,4.0755079186399435e-13,3.759890145295788e-13,1.0922556336525207e-13,5.925563633844282e-13,3.05930519631254e-13,5,0.5
51669.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353299883965,4.971091891089465,0.019983010509191525,4.987127457514367,4.93782576196306,5,4.0820753473666e-13,3.7659609601522163e-13,1.0940312961685513e-13,5.93512898113345e-13,3.064193630669448e-13,5,0.5
53769.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703533314076545,4.971091909411211,0.01998306541055506,4.987127543387454,4.937825716429519,5,4.089095641242417e-13,3.772288862464749e-13,1.0956789519743155e-13,5.945099381351781e-13,3.070162862336753e-13,5,0.5
55954.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703533642506414,4.971091928518327,0.01998312256128604,4.987127632818818,4.937825669064917,5,4.096123190640323e-13,3.7788841683122216e-13,1.0977327335075541e-13,5.95549112834695e-13,3.074937314646299e-13,5,0.5
58228.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353398478628,4.971091948451212,0.019983182069545333,4.987127725983454,4.937825619784112,5,4.103850796197268e-13,3.785760357146414e-13,1.0994080930501452e-13,5.966325421369863e-13,3.0819189819289047e-13,5,0.5
60594.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035343414242,4.971091969242064,0.01998324401723667,4.9871278230144735,4.9378255685238095,5,4.111190651593477e-13,3.7929280047742467e-13,1.1019860091077493e-13,5.977618943059348e-13,3.0856201098107117e-13,5,0.5
63056.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703534713086555,4.971091990932409,0.01998330851300735,4.98712792408812,4.93782551519922,5,4.119294986960815e-13,3.800400883514696e-13,1.1041482708898687e-13,5.989393373134488e-13,3.091738513001641e-13,5,0.5
65618.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035351022489,4.971092014465797,0.019983375674205103,4.987128029381837,4.937825459725776,5,4.1266375351959113e-13,3.808192911451857e-13,1.1069339136520229e-13,6.001670654684748e-13,3.0985809685936997e-13,5,0.5
68285.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353551514537,4.971092042596739,0.019983445661194154,4.987128139114254,4.937825401997481,5,4.135452214541184e-13,3.816321251017658e-13,1.109284753983207e-13,6.014477828652108e-13,3.105246935661293e-13,5,0.5
71059.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353594532694,4.9710920719328975,0.019983518500159295,4.987128253384915,4.937825341973518,5,4.1448798585678283e-13,3.824794089860471e-13,1.1114574394379981e-13,6.027827788708836e-13,3.1133922729144577e-13,5,0.5
73946.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353639380951,4.971092102547225,0.019983594353609302,4.987128372455945,4.937825279526765,5,4.1543772982776906e-13,3.833632036114667e-13,1.114114154531306e-13,6.041753001554717e-13,3.1202064153957927e-13,5,0.5
76950.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353686131288,4.971092134492501,0.019983673332587586,4.987128496511274,4.937825214573686,5,4.1641831202172647e-13,3.8428498175748475e-13,1.1170008991468925e-13,6.056276688235904e-13,3.126814487665484e-13,5,0.5
80076.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353734871784,4.971092167833139,0.019983755574547974,4.987128625775891,4.937825147009442,5,4.1745106517015635e-13,3.8524654783485927e-13,1.1198979939086955e-13,6.071427240754768e-13,3.1342001245612267e-13,5,0.5
83329.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353785691869,4.9710922026347015,0.019983841217855337,4.987128760478183,4.937825076729554,5,4.1856480586827415e-13,3.862497324532869e-13,1.1224992458695003e-13,6.087233551532098e-13,3.1437199082863016e-13,5,0.5
86715.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353838697806,4.971092238974721,0.019983930427907137,4.987128900890302,4.93782500360836,5,4.1967308637455694e-13,3.872967050464128e-13,1.1258416517536414e-13,6.103729760424836e-13,3.150951619001279e-13,5,0.5
90238.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353893965403,4.9710922769105945,0.01998402331770766,4.987129047201873,4.9378249275638275,5,4.208754285211625e-13,3.8838905024032276e-13,1.1287945564476978e-13,6.120940827994497e-13,3.1607984767316115e-13,5,0.5
93904.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970353951603658,4.971092316522616,0.019984120054280616,4.987129199690679,4.937824848471212,5,4.2209176107529224e-13,3.8952900318685476e-13,1.1323220190537864e-13,6.138902003149921e-13,3.169154010548993e-13,5,0.5
97719.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354011722397,4.9710923578927,0.019984220804786276,4.987129358633919,4.937824766206319,5,4.2339489228466684e-13,3.907188378017108e-13,1.1356140707929499e-13,6.157649095313142e-13,3.1795540262045377e-13,5,0.5
101688.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354074417828,4.971092401093595,0.019984325711456488,4.9871295242729845,4.937824680667098,5,4.247345514465511e-13,3.919605575300205e-13,1.139285263344923e-13,6.177213662447901e-13,3.1893927945094683e-13,5,0.5
105819.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354139835093,4.971092446232575,0.019984434996579384,4.987129696976735,4.937824591687498,5,4.2613576809421846e-13,3.932571473506518e-13,1.143091276285821e-13,6.197642759108357e-13,3.199784445677935e-13,5,0.5
110118.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354208089281,4.9710924933972445,0.019984548830223676,4.987129877032146,4.937824499145318,5,4.2759514565350994e-13,3.94611019836353e-13,1.1471088499861664e-13,6.218974341111008e-13,3.2104481911120213e-13,5,0.5
114592.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703542792739395,4.971092542688363,0.019984667413018038,4.987130064774183,4.937824402897617,5,4.292169732806005e-13,3.9602495042082566e-13,1.1511655231823134e-13,6.241252179575092e-13,3.2219499167043327e-13,5,0.5
119246.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354353396592,4.971092594186962,0.01998479089694313,4.987130260456492,4.937824302845328,5,4.308423702488455e-13,3.9750113954324746e-13,1.155152773743889e-13,6.264510918561671e-13,3.2352692657922863e-13,5,0.5
124090.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354435927982,4.971092673815196,0.019984919792095854,4.98713046454768,4.9378241987828675,5,4.3268834784221804e-13,3.9904343517183605e-13,1.158794709847255e-13,6.288811175077479e-13,3.247099897552517e-13,5,0.5
129130.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354523339817,4.971092763407398,0.019985054105206068,4.9871306773535276,4.937824090591724,5,4.3445545200605536e-13,4.006544826992218e-13,1.1632287950254887e-13,6.31419466950052e-13,3.2612616170694044e-13,5,0.5
134376.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354614605588,4.971092857021464,0.019985194062975248,4.987130899352398,4.937823978068723,5,4.362591849029335e-13,4.02338283515768e-13,1.168365741998473e-13,6.340724376102017e-13,3.273904584974652e-13,5,0.5
139834.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354709864878,4.971092954809934,0.019985339843951677,4.987131130859131,4.937823861097848,5,4.381830380465975e-13,4.040976358379029e-13,1.173276812081772e-13,6.368444428771204e-13,3.289074468676513e-13,5,0.5
145514.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970354809330905,4.971093057001379,0.019985491735636227,4.987131372366273,4.937823739478788,5,4.4015587163923066e-13,4.0593671209327746e-13,1.1788551658629755e-13,6.397420536939042e-13,3.303022187965941e-13,5,0.5
151425.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703549132028355,4.971093163811676,0.01998565000012691,4.987131624327764,4.937823613034362,5,4.4225855014481396e-13,4.0785946322310346e-13,1.1842204671677092e-13,6.427714969454559e-13,3.319609046373746e-13,5,0.5
157576.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355021684666,4.971093275462179,0.019985814902181903,4.9871318872077985,4.937823481589223,5,4.444450270639334e-13,4.098699463946649e-13,1.1899719230834079e-13,6.459391597028196e-13,3.3363459773588185e-13,5,0.5
163976.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355134984398,4.971093392180093,0.019985986708167796,4.9871321614758015,4.937823344970027,5,4.467140173217793e-13,4.11972328639548e-13,1.1961891153568437e-13,6.492516105566176e-13,3.35297679133515e-13,5,0.5
170636.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355253350743,4.971093514235614,0.019986165740793056,4.987132447696902,4.937823202963004,5,4.490899844387081e-13,4.141715641196246e-13,1.2026641225357316e-13,6.527166508173766e-13,3.370496665838422e-13,5,0.5
177567.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355377038089,4.97109364190637,0.019986352325391758,4.987132746445818,4.937823055356989,5,4.51604694855519e-13,4.1647274506149775e-13,1.2091061448959622e-13,6.563423052967985e-13,3.3902593979201923e-13,5,0.5
184779.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355506288787,4.971093775459387,0.01998654676291341,4.987133058263378,4.937822901964942,5,4.5418166831608444e-13,4.18880787355792e-13,1.2164818971474626e-13,6.601363175230822e-13,3.4082146995704064e-13,5,0.5
192283.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035564136948,4.971093915188485,0.019986749384145925,4.987133383744568,4.9378227425816155,5,4.569240751924231e-13,4.214010970079152e-13,1.223674013770679e-13,6.641072019581999e-13,3.42927218754127e-13,5,0.5
200093.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355782608602,4.97109406145293,0.0199869606046198,4.987133723629121,4.937822576941635,5,4.59780801969015e-13,4.240402758926632e-13,1.2313801599733531e-13,6.682653577804513e-13,3.4505723048650473e-13,5,0.5
208219.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970355930269427,4.971094214547539,0.019987180734341765,4.987134078492131,4.9378224048684425,5,4.627990772895394e-13,4.268037707445328e-13,1.2391349951223034e-13,6.72619371193149e-13,3.47422561274121e-13,5,0.5
216677.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356084733487,4.971094374891273,0.019987410250277646,4.9871344491886695,4.937822226062789,5,4.65909541589174e-13,4.296992887922219e-13,1.2478656166249604e-13,6.77181379288105e-13,3.496409408978885e-13,5,0.5
225477.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356246281914,4.9710945428019855,0.019987649470195785,4.9871348363247465,4.937822040357284,5,4.691983990381626e-13,4.327327247494068e-13,1.2566598568148448e-13,6.819606680962332e-13,3.521162514644707e-13,5,0.5
234635.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356415315867,4.971094718724832,0.01998789887911157,4.987135240787227,4.937821847463217,5,4.726796252595824e-13,4.359122909814882e-13,1.2654825074308933e-13,6.869701718609794e-13,3.54880569805586e-13,5,0.5
244164.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356592192647,4.9710949030624825,0.019988158885059313,4.98713566334971,4.937821647161343,5,4.762780870954696e-13,4.392454494211744e-13,1.2753239443430042e-13,6.922216477168161e-13,3.575238745767316e-13,5,0.5
254080.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356777337419,4.9710950962915055,0.019988429982862377,4.987136104939484,4.937821439176148,5,4.800483435460188e-13,4.4274101958617017e-13,1.2856859897299686e-13,6.977289873866785e-13,3.6027836506323634e-13,5,0.5
264398.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970356971169866,4.9710952988869135,0.01998871264491659,4.98713656645983,4.937821223260885,5,4.840231342082606e-13,4.464078143029917e-13,1.2963242011551705e-13,7.035060757988522e-13,3.6326716715282683e-13,5,0.5
275136.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970357174181182,4.971095511402251,0.01998900743180965,4.98713704897424,4.937820999114754,5,4.881975451559591e-13,4.5025609557326355e-13,1.307454975386869e-13,7.09569071157476e-13,3.6641848365525967e-13,5,0.5
286309.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970357386846546,4.971095734476131,0.01998931482882761,4.987137553437327,4.93782076650938,5,4.894226887093016e-13,4.542954650661559e-13,1.337482203043297e-13,7.159331063265801e-13,3.6985200105741125e-13,5,0.5
297936.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970357612292824,4.971095981639975,0.019989635555912634,4.9871380810137635,4.937820525143915,5,4.937605677966558e-13,4.585374207296099e-13,1.3515633275726136e-13,7.226162838974672e-13,3.7319126259282656e-13,5,0.5
310036.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970357848596187,4.971096241100016,0.019989970105673664,4.987138632899073,4.937820274730087,5,4.985509077538115e-13,4.62993974831508e-13,1.3647714739982397e-13,7.296375285650811e-13,3.767878188514838e-13,5,0.5
322627.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970358096328275,4.971096513536547,0.01999031906579168,4.987139210279004,4.9378200150141875,5,5.036229632363573e-13,4.676773225524235e-13,1.3782285041964597e-13,7.370160515794843e-13,3.807572641347545e-13,5,0.5
335730.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97035835614344,4.971096799727788,0.019990683114859385,4.9871398145144905,4.937819745696181,5,5.089304376649672e-13,4.726013838496403e-13,1.3926585499571364e-13,7.447737730163318e-13,3.848045763755398e-13,5,0.5
349364.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970358628682246,4.97109710044365,0.01999106288412744,4.987140446915168,4.937819466534769,5,5.144714955130169e-13,4.777799934343717e-13,1.4082886476619272e-13,7.529324879381568e-13,3.8885741207996607e-13,5,0.5
363551.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970358914673147,4.971097416558354,0.019991459096977145,4.987141108974102,4.937819177246797,5,5.203444027521508e-13,4.832288531764496e-13,1.4242581274045824e-13,7.615169220747229e-13,3.933354252175938e-13,5,0.5
378314.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970359214896517,4.971097749011747,0.0199918725142633,4.9871418022813785,4.937818877551314,5,5.265168446948206e-13,4.889648713392761e-13,1.4411798347619553e-13,7.705537126556826e-13,3.979998489137342e-13,5,0.5
393677.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970359530188115,4.971098098814159,0.01999230393498816,4.987142528529402,4.937818567172643,5,5.330236129368618e-13,4.950062569465089e-13,1.4589379842549876e-13,7.800715369027915e-13,4.0294151757591867e-13,5,0.5
409664.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970359861421898,4.971098467028564,0.01999275416854089,4.9871432894697945,4.937818245863918,5,5.398883569478483e-13,5.013722258505008e-13,1.4775560445616383e-13,7.901006545199646e-13,4.081909734900886e-13,5,0.5
426299.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970360209513623,4.971098854775056,0.019993224035415254,4.987144086920242,4.937817913410473,5,5.47108647496777e-13,5.080830791904263e-13,1.4973643303684862e-13,8.006730448723239e-13,4.136433949304668e-13,5,0.5
443610.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970360575508792,4.971099263330732,0.01999371448037779,4.987144922960788,4.937817569554405,5,5.547344661205091e-13,5.151619483842302e-13,1.5181513730962613e-13,8.11825134405061e-13,4.194431060220951e-13,5,0.5
461625.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97036096050525,4.9710996940449945,0.019994226460684925,4.987145799752088,4.937817214080188,5,5.627557289700292e-13,5.226333504131776e-13,1.5403956332867495e-13,8.235955365028357e-13,4.254277856994802e-13,5,0.5
480372.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970361366269446,4.971100148346009,0.01999476158817934,4.987146722600587,4.937816846819816,5,5.781291260542596e-13,5.305233047771625e-13,1.492938093600976e-13,8.360252273030616e-13,4.662621189353828e-13,5,0.5
499879.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970361794403359,4.971100627747724,0.019995321249974916,4.987147695775374,4.9378164676586005,5,5.872191316129951e-13,5.388594780204231e-13,1.5163072528175347e-13,8.491577748889926e-13,4.736422155450216e-13,5,0.5
520178.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97036224536754,4.971101133958028,0.01999590559911228,4.987148717359322,4.937816076464928,5,5.968096682889852e-13,5.476730764032768e-13,1.5412017665993028e-13,8.630423254118498e-13,4.81345257495849e-13,5,0.5
541301.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970362720616726,4.971101668792939,0.019996515764447984,4.987149790135107,4.937815673177283,5,6.069444697389059e-13,5.569973866464657e-13,1.567645171595189e-13,8.777312931584862e-13,4.894380072507686e-13,5,0.5
563283.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703632217602145,4.971102234264465,0.019997152976821583,4.987150917172061,4.937815257756684,5,6.17732491069113e-13,5.668693223575502e-13,1.5950973145724695e-13,8.932828117114875e-13,4.982967717265456e-13,5,0.5
586157.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970363750457042,4.971102832466389,0.019997818423398817,4.987152101579392,4.937814830292799,5,6.291057380229911e-13,5.773274685233881e-13,1.6246968623066513e-13,9.097576350083828e-13,5.074055128794377e-13,5,0.5
609960.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970364308562329,4.9711034657435595,0.019998513420490395,4.987153346823984,4.93781439090333,5,6.411732571111907e-13,5.884150581184524e-13,1.6559851501480637e-13,9.272238399699403e-13,5.171121786967211e-13,5,0.5
634729.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97036489463474,4.97110411953216,0.019999239141055433,4.987154656549429,4.937813939824414,5,6.534299374461965e-13,6.001785165519162e-13,1.6932124002348471e-13,9.4575453134248e-13,5.27522939010134e-13,5,0.5
660503.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970365505077301,4.971104767843008,0.019999996720838867,4.987156034691656,4.937813477390542,5,6.669917318033531e-13,6.126687609892014e-13,1.7287350859903691e-13,9.654298748584842e-13,5.383559661798103e-13,5,0.5
687325.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970366150801024,4.971105456325682,0.020000788084756776,4.987157485615248,4.937813004020182,5,6.81465439307241e-13,6.259426563433236e-13,1.7659170081329651e-13,9.863394039054574e-13,5.501750923041183e-13,5,0.5
715235.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970366834251281,4.971106188004774,0.02000161468335752,4.987159013753344,4.937812520363056,5,6.968227327420806e-13,6.400600656771218e-13,1.805795789364879e-13,1.008577374451137e-12,5.625658246426381e-13,5,0.5
744279.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970367558198655,4.971106966308699,0.02000247815229362,4.987160624124626,4.937812027167982,5,7.131551786643609e-13,6.550888659002286e-13,1.8483978748457564e-13,1.0322506480138038e-12,5.756766350116912e-13,5,0.5
774502.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970368332732607,4.971107794919664,0.020003387597194527,4.987162357689259,4.937811525436468,5,7.263815828041724e-13,6.711020856327363e-13,1.9344908508671218e-13,1.057474191889574e-12,5.68768740661601e-13,5,0.5
805952.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970369157013012,4.971108677914241,0.020004340428783504,4.987164199744016,4.937811016389495,5,7.449012654093584e-13,6.881806516012061e-13,1.9832765022442263e-13,1.0843754119953318e-12,5.834699300158977e-13,5,0.5
838679.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970370032048814,4.971109619778447,0.020005335734122515,4.987166143777013,4.937810501527219,5,7.646300631569676e-13,7.064137317306659e-13,2.035791811064148e-13,1.113094672855175e-12,5.989530592838708e-13,5,0.5
872734.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970370961729031,4.971110625424309,0.02000637531691981,4.98716819658037,4.937809982692893,5,7.856723021361742e-13,7.258990994122941e-13,2.0923323203850397e-13,1.1437858854338306e-12,6.152942328057406e-13,5,0.5
908172.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970371962494804,4.971111700330701,0.020007473808291543,4.987170426247521,4.937809462083651,5,8.18266360688579e-13,7.467459237929154e-13,2.059940747050422e-13,1.1766208868922036e-12,6.831879222889856e-13,5,0.5
945049.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703730927278365,4.971112850516601,0.020008689452173222,4.98717310918497,4.937808942363573,5,8.427246471825181e-13,7.690743160807251e-13,2.1215133095107843e-13,1.2117887308666344e-12,7.036489259206304e-13,5,0.5
983423.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970374299306408,4.97111408263766,0.02000996300277373,4.987175962643839,4.9378084267245965,5,8.681890701936771e-13,7.930172807296449e-13,2.1938364092867093e-13,1.249498754728883e-12,7.217808395106917e-13,5,0.5
1023356.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970375590423004,4.971115404131047,0.020011299024125597,4.987179008435054,4.937807918951397,5,8.960912646829107e-13,8.187236224475414e-13,2.2668510796149976e-13,1.2899851475592278e-12,7.440639585951279e-13,5,0.5
1064910.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970376966296369,4.971116823176228,0.020012693087565456,4.987182226591768,4.937807423580202,5,9.263526943650455e-13,8.463572814474536e-13,2.343097341925699e-13,1.3335059102724683e-12,7.693588166112984e-13,5,0.5
1108152.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970378465071662,4.971118348965509,0.02001408934795377,4.987185637444269,4.93780709268936,5,9.559685065146858e-13,8.61714814262571e-13,2.438925390889798e-13,1.3803513303040378e-12,7.961888252360078e-13,5,0.5
1153150.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970380076045013,4.971119991690642,0.02001552832443323,4.98718925523033,4.937806838644203,5,9.910047430180783e-13,8.932551246510057e-13,2.527610629167408e-13,1.4308437968680397e-12,8.256970359032853e-13,5,0.5
1211974.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970382289519809,4.971122226977881,0.020017384858751965,4.987194176300349,4.937806697912066,5,1.051255705523789e-12,9.366954029143063e-13,2.5597025205190467e-13,1.4996406450108662e-12,8.733424710447116e-13,5,0.5
1261186.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970384282133876,4.971124176534909,0.020018902973433332,4.987198591174747,4.937806848301256,5,1.0933459247294692e-12,9.741432213260969e-13,2.6624936888835327e-13,1.559725276269766e-12,9.082386947454081e-13,5,0.5
1312397.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703864187259965,4.971126285414117,0.020020483030105563,4.987203284989128,4.9378070831206875,5,1.1390052951794637e-12,1.0150647274473595e-12,2.7734290308174015e-13,1.6248023818114023e-12,9.460286426696643e-13,5,0.5
1365687.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970388712630272,4.97112857016963,0.020022126083901977,4.98720827968361,4.937807417419705,5,1.1884313817863212e-12,1.0589299338732486e-12,2.8943727012471553e-13,1.6953992998134664e-12,9.870172305295172e-13,5,0.5
1421141.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9703911764714945,4.971131049540163,0.02002383302732769,4.98721359950156,4.937807868761687,5,1.2463196200474458e-12,1.1076333684952449e-12,3.019612355153611e-13,1.7721139707676194e-12,1.0315501002814042e-12,5,0.5
1478848.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970393827765788,4.971133744726816,0.020025604101900477,4.987219271163049,4.937808457667577,5,1.304969874236945e-12,1.1595282945467151e-12,3.1624787997915975e-13,1.8556241826812562e-12,1.0800189188168743e-12,5,0.5
1538897.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970396686114242,4.971136679563234,0.020027438818667774,4.987225323738399,4.937809208091032,5,1.3690344640055596e-12,1.2166534298533538e-12,3.317680088339681e-13,1.9466935923197113e-12,1.1328648144745226e-12,5,0.5
1601384.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970399772498512,4.971139881267423,0.02002933608168102,4.987231789626437,4.937810148110862,5,1.4389715485669013e-12,1.2787754819920795e-12,3.487606562965276e-13,2.0461959531680456e-12,1.1905923428212997e-12,5,0.5
1666408.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970403110497214,4.971143380761767,0.02003129378940561,4.987238704538922,4.937811310639639,5,1.51560738602759e-12,1.3471515867989861e-12,3.673231335541298e-13,2.155126213464137e-12,1.2537758215124158e-12,5,0.5
1734074.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970406726827814,4.9711472134286145,0.020033308665959853,4.987246108233874,4.937812734371466,5,1.5996582024251373e-12,1.4220667795883912e-12,3.8769987936721246e-13,2.274625388691166e-12,1.3230736341180495e-12,5,0.5
1804487.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970410667249302,4.971151419474425,0.020035432214586358,4.987254044283733,4.93781439776038,5,1.709920630381134e-12,1.5046510169346623e-12,5.256052298167727e-13,2.62647259285035e-12,1.357839166632867e-12,5,0.5
1877758.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970415199925226,4.971156045081694,0.02003790901469389,4.987262561295003,4.937816326448456,5,1.8127478355012611e-12,1.5955308401808324e-12,5.570293204431276e-13,2.7840583237024953e-12,1.439639140911133e-12,5,0.5
1954005.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970420213085335,4.971161143490198,0.020040546170843124,4.9872721808197955,4.937818665985219,5,1.993401687400628e-12,1.8910501971874864e-12,5.767483546287277e-13,2.958040732174173e-12,1.5299848544549216e-12,5,0.5
2033348.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.97042554901779,4.97116670232608,0.020043273370211633,4.987282641185557,4.937821489860459,5,2.1787777320275952e-12,2.0161159344192027e-12,6.404263323881468e-13,3.1505794254165583e-12,1.6300077782680567e-12,5,0.5
2115912.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970431152308534,4.97117284021077,0.020046284763257857,4.987293903945858,4.937824317876691,5,2.2944940707941733e-12,2.153101296706704e-12,7.21216826455393e-13,3.3641765464909318e-12,1.579456542708369e-12,5,0.5
2201829.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970437465788577,4.971179657600235,0.020049897684732473,4.987307533317283,4.937827183623778,5,2.6176834494182135e-12,2.8114786143571332e-12,8.152046944997591e-13,3.601744852885515e-12,1.691582836439501e-12,5,0.5
2291234.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970444375077925,4.971187210340934,0.020053585383213734,4.987322257990598,4.937830747292221,5,2.8502462791163655e-12,3.1449202878397075e-12,8.68177585715336e-13,3.8666726781360635e-12,1.8166950502490435e-12,5,0.5
2384269.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970452075151395,4.971196006682812,0.020057219928426923,4.987338158675539,4.93783539841574,5,3.052107626402539e-12,3.3869845707463747e-12,9.665115765876492e-13,4.162926142590151e-12,1.8239742402807603e-12,5,0.5
2481082.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970460924708601,4.971206253383639,0.020060392940584718,4.987355547630975,4.937842327467024,5,3.3129261753504066e-12,3.658606089135334e-12,1.0653778269396715e-12,4.495158347574153e-12,1.9506703517677633e-12,5,0.5
2581825.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970470446113734,4.971217733202744,0.020064814787502164,4.987375743043617,4.937848026958323,5,3.5429331449704187e-12,3.964311177442313e-12,1.2301568379819e-12,4.868837719463443e-12,1.8824472530636596e-12,5,0.5
2686660.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970480699710104,4.971230632289203,0.020069768183248966,4.987397632391919,4.937853711481194,5,3.851185685991824e-12,4.3094651254713425e-12,1.3371469091657366e-12,5.290435992844926e-12,2.046638723189727e-12,5,0.5
2795751.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9704920632336185,4.971245169281527,0.020074695661985914,4.987421391572853,4.937860870079559,5,4.2006248199502484e-12,4.700420591298266e-12,1.4585693476889952e-12,5.7676019031239785e-12,2.2326580835282204e-12,5,0.5
2909272.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970504796474183,4.971261602825434,0.020079304479112325,4.9874472180461025,4.937870351818061,5,4.626054231479947e-12,5.14475733940044e-12,1.5481580358069574e-12,6.3094436142132755e-12,2.588177116863346e-12,5,0.5
3027402.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970519481926685,4.971280238904315,0.020082672217771744,4.9874753320352045,4.937884566177116,5,5.08093971775136e-12,5.651530885755211e-12,1.7004554136987967e-12,6.92681811041737e-12,2.8429627730821787e-12,5,0.5
3150329.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970535990711745,4.971302071403815,0.020085596751662032,4.987505979753081,4.937901701408826,5,5.772952707191193e-12,6.231619085174154e-12,1.748305925994154e-12,7.630316416045742e-12,3.1345749129104105e-12,5,0.5
3278247.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970554435686441,4.9713276662737345,0.020087739110010504,4.987539435013933,4.937922360696948,5,6.431218556086802e-12,6.89812327432085e-12,1.996230083447027e-12,8.659543919553807e-12,3.4695851345045484e-12,5,0.5
3411359.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970575390529289,4.9713569718453705,0.02008917014578076,4.987577725975979,4.937947467949062,5,7.032710183932627e-12,7.622541108751725e-12,2.165637842881544e-12,9.614858036031105e-12,3.6980355889439146e-12,5,0.5
3549876.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970599513616995,4.971391230988298,0.020090139584155547,4.987622849040968,4.93797739856944,5,7.81790525167488e-12,8.51379961206636e-12,2.394417218567099e-12,1.0606695509504032e-11,4.092888483867819e-12,5,0.5
3694017.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9706260119049785,4.971428639542694,0.020089822340934135,4.987672251473282,4.9380127930337325,5,9.153902184614682e-12,9.703127607009518e-12,2.537864861605229e-12,1.1874373577025622e-11,4.972989304099291e-12,5,0.5
3844011.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970651313479929,4.971467388362743,0.020090427593929764,4.987724363674819,4.9380447630213755,5,1.0688898826972547e-11,1.0926523481059127e-11,3.1219098696090825e-12,1.3544645963347462e-11,5.601512073678546e-12,5,0.5
4000095.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970678409501732,4.971512422120255,0.02008682325391124,4.987778449412116,4.938085233880828,5,1.2083990896464037e-11,1.2361917843424638e-11,3.5276063020923716e-12,1.5295376971950608e-11,6.33574489731223e-12,5,0.5
4162516.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970708803865852,4.971564867628234,0.020079231129535715,4.987837601990545,4.938136188767054,5,1.3517331335160388e-11,1.4053752791621031e-11,3.878672123834891e-12,1.663744832325183e-11,7.05464414697207e-12,5,0.5
4331533.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970743927388351,4.971626044675241,0.020063441627719253,4.987901861230523,4.9382081564202664,5,1.559439361927788e-11,1.6272463344631085e-11,4.231613136615441e-12,1.928018233258124e-11,8.59684556750505e-12,5,0.5
4507412.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970783303095122,4.971697474282793,0.020041934383516848,4.9879663623221004,4.938292236149443,5,1.9527845488780555e-11,2.2336997748286532e-11,5.075792812315253e-12,2.3045207540410316e-11,1.1253322843342647e-11,5,0.5
4690433.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970829011849377,4.971777942041876,0.020012689744885008,4.988035406418647,4.938393345879576,5,2.2679460256364424e-11,2.5695926069394695e-11,5.990802351603703e-12,2.7366452910051216e-11,1.298161364019663e-11,5,0.5
4880886.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970882190834186,4.971871549345163,0.01997065371983983,4.98811205797293,4.938525495390229,5,2.628075219128442e-11,3.06390624169626e-11,7.676333318053564e-12,3.1756653355227126e-11,1.3483531044650482e-11,5,0.5
5079070.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.970943223057398,4.971973670304001,0.019906134888737128,4.988192824409192,4.938706524671582,5,3.0163431921849326e-11,3.260662804535737e-11,8.958142911921459e-12,3.7770542110820584e-11,1.6005601447673442e-11,5,0.5
5285302.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971007899049965,4.972090669385752,0.01981746199306969,4.988275920514971,4.938932044964475,5,3.511043457592007e-11,3.8080342151716404e-11,1.0321158137047773e-11,4.354087317198842e-11,1.8729343702698013e-11,5,0.5
5499909.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971081902223001,4.972223559367283,0.019703301307325144,4.988359177112763,4.939205033655958,5,4.2272959927311765e-11,4.468889169749819e-11,1.3398423327548631e-11,5.6277309915459036e-11,2.172726888172881e-11,5,0.5
5723230.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971159536086647,4.972371548142796,0.01955808777981097,4.988436107128105,4.939530758364287,5,5.074646709930069e-11,5.208859334249952e-11,1.6453114950934952e-11,6.790166585360986e-11,2.6261115643279026e-11,5,0.5
5955618.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971218934391917,4.972527021248543,0.019389194028692762,4.988497519552561,4.939881668844561,5,6.193693948962144e-11,5.999278737537723e-11,1.758399533240133e-11,8.048691418930937e-11,3.6086254110667296e-11,5,0.5
6197442.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971233253423414,4.972663265196536,0.01919129325187747,4.988523646097907,4.940240558562333,5,8.275273517369667e-11,8.618129091625392e-11,2.6247911630885205e-11,1.0696020857676267e-10,4.232897476355847e-11,5,0.5
6449086.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971202085449058,4.972799019387975,0.018938278090939394,4.9884923746542835,4.940639509602508,5,1.0525267023081834e-10,1.1990080312458922e-10,2.6423628130428596e-11,1.2849951462227612e-10,6.831474945340726e-11,5,0.5
6710947.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.971044848122162,4.972890186093396,0.018659985329202013,4.988344009028649,4.94095138163777,5,1.5238771378404187e-10,1.5991543458143194e-10,4.725140954976879e-11,2.1930291957690468e-10,1.0196355590243968e-10,5,0.5
6983440.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9707367035889325,4.972905906744433,0.01835582478754403,4.98803346478043,4.941133005649492,5,1.6537476682463542e-10,1.5276052277386306e-10,3.6937946371914666e-11,2.1326441726091097e-10,1.2411973176315633e-10,5,0.5
7266998.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9701415986928,4.972738062885042,0.017947563651135978,4.987455643572604,4.941183254000029,5,2.3299489061965046e-10,2.206767877553806e-10,2.8740574133872966e-11,2.755728543158805e-10,2.0383322651055446e-10,5,0.5
7562068.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.969083671716719,4.97222181406798,0.017467525116549625,4.986463370780529,4.940958090043519,5,3.3881066403512236e-10,3.314350777588519e-10,2.1587097727346667e-11,3.7343231187934393e-10,3.167740253369121e-10,5,0.5
7869120.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.967291840024904,4.971133209018659,0.016964562247667122,4.984871279231302,4.940131237387073,5,4.215769220187487e-10,4.304346269185937e-10,2.2635820299542003e-11,4.4983193613567367e-10,3.968541458108938e-10,5,0.5
8188640.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.964394867010501,4.969195664577956,0.016461074284100027,4.982349414835873,4.938257430724548,5,5.475077888346141e-10,5.408534642921548e-10,4.217169866228801e-11,6.12975269100655e-10,5.026863106771336e-10,5,0.5
8521134.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.960081295853351,4.963957857868215,0.016050317104452084,4.97856078817215,4.935002964240748,5,8.093398024566442e-10,8.856835121846336e-10,1.3586823651477684e-10,9.247647500443498e-10,6.357803666845596e-10,5,0.5
8867129.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.9536937830222385,4.954220453977824,0.015861375845884085,4.972996892937776,4.929687917815409,5,9.989454115725373e-10,1.0014809607794315e-09,9.864495130286858e-11,1.1170244831384389e-09,8.477220681520725e-10,5,0.5
9227173.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.944523144850752,4.942004565030791,0.015833889351106852,4.964841048164872,4.921895630102235,5,1.3346701552121758e-09,1.3229193964728184e-09,1.6981550499589377e-10,1.5967270430476342e-09,1.145701408811928e-09,5,0.5
9601835.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.931618844697459,4.92981629484494,0.016170869115179554,4.953189294977541,4.910392147865168,5,1.5880969820908215e-09,1.5205371585043224e-09,2.2203357311602058e-10,1.9387920666924393e-09,1.3387269355684169e-09,5,0.5
9991710.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.913970811424209,4.913436911395091,0.017094748926326005,4.9370112375401085,4.893904720651432,5,1.916896257820504e-09,1.8759317872815057e-09,2.796970531699935e-10,2.390691660659714e-09,1.6654236401708013e-09,5,0.5
10397416.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.890455555907148,4.891724269717634,0.01868594165198709,4.915193215108514,4.87128934022986,5,2.230968563411529e-09,2.0645078840615573e-09,4.676462302571548e-10,2.958932130902719e-09,1.8087432641279856e-09,5,0.5
10819595.0,53.6,52.0,4.669047011971501,61,49,5,46.4,48.0,4.669047011971501,51,39,5,100.0,100.0,0.0,100,100,5,4.859852325400242,4.8634224212004495,0.021043952947635183,4.886592626445668,4.836285892970064,5,2.5388531737288574e-09,2.274776335789654e-09,5.128558897771752e-10,3.1823389132198976e-09,2.1159449934741215e-09,5,0.5
11258915.0,53.6,52.0,4.669047011971501,61,49,5,46.2,47.0,4.604345773288535,51,39,5,99.8,100.0,0.44721359549995915,100,99,5,4.821023210864899,4.8272727482132245,0.023748350046325886,4.84956377408444,4.790902205579796,5,2.9910699254802045e-09,2.599650561103359e-09,6.751967932782781e-10,4.105055587637818e-09,2.5070918299436363e-09,5,0.5
11716075.0,53.6,52.0,4.669047011971501,61,49,5,46.2,47.0,4.604345773288535,51,39,5,99.8,100.0,0.44721359549995915,100,99,5,4.773002283560322,4.78171025624377,0.026665023632701713,4.803374658050772,4.736302267759635,5,3.5310530075877574e-09,3.217573579133858e-09,8.475364497149138e-10,5.001763007417917e-09,2.8451713215457132e-09,5,0.5
12191796.0,53.4,52.0,4.277849927241487,60,49,5,46.2,47.0,4.604345773288535,51,39,5,99.6,100.0,0.5477225575051667,100,99,5,4.715177050888498,4.726673686321328,0.029899805129983605,4.747292608450962,4.6715753629167684,5,4.107727827713706e-09,3.7995262932198376e-09,6.058330745660303e-10,5.0484449810228765e-09,3.5893328598883686e-09,5,0.5
12686834.0,53.2,52.0,4.54972526643093,60,48,5,46.2,47.0,4.604345773288535,51,39,5,99.4,99.0,0.5477225575051667,100,99,5,4.6468466591108095,4.661308977983745,0.033483229664815664,4.680960041500197,4.596154025681191,5,4.79706539079961e-09,5.034871231904634e-09,6.004390882510289e-10,5.426735886891094e-09,4.041243111711526e-09,5,0.5
13201973.0,53.0,52.0,4.47213595499958,60,48,5,46.2,47.0,4.604345773288535,51,39,5,99.2,99.0,0.44721359549995715,100,99,5,4.567630895461521,4.584771550720298,0.03674575798093291,4.603648033520634,4.510602294274759,5,5.401468647287278e-09,5.533386248530335e-09,7.427367506624146e-10,6.2467060125035755e-09,4.551908843439129e-09,5,0.5
13738028.0,53.0,52.0,4.47213595499958,60,48,5,46.2,47.0,4.604345773288535,51,39,5,99.2,99.0,0.44721359549995715,100,99,5,4.47720064538467,4.496759858547292,0.03988322086591765,4.514652228699964,4.413953903983175,5,6.151793721441606e-09,5.790486917633215e-09,6.883545571918291e-10,7.113120968175831e-09,5.46844960917e-09,5,0.5
14295850.0,52.4,51.0,5.128352561983234,60,46,5,46.2,47.0,4.604345773288535,51,39,5,98.6,99.0,1.1401754250991367,100,97,5,4.3757659592341565,4.39646804089707,0.04261590260534255,4.414020298116994,4.3071885565876675,5,6.550982030779038e-09,6.438992601068357e-09,4.792807550663463e-10,7.2239386484821916e-09,5.9414690557998495e-09,5,0.5
14876321.0,51.6,51.0,4.61519230368573,58,46,5,46.2,47.0,4.604345773288535,51,39,5,97.8,98.0,0.836660026534074,99,97,5,4.263378400262214,4.284914456840382,0.045164059380090986,4.302229262376829,4.189823495582519,5,6.705529699856082e-09,6.616559264534377e-09,4.3195796490681796e-10,7.312406104758069e-09,6.16365844679211e-09,5,0.5
15480361.0,51.2,51.0,4.147288270665545,57,46,5,46.2,47.0,4.604345773288535,51,39,5,97.4,98.0,0.8944271909999173,98,96,5,4.140928220002555,4.162864306424738,0.047411743044920525,4.180166481826224,4.062920783657329,5,6.786523063966805e-09,6.776860758746307e-09,4.4729318864885817e-10,7.3981970523009355e-09,6.325167943265661e-09,5,0.5
16108928.0,49.2,49.0,4.868264577855235,55,42,5,45.8,47.0,4.43846820423443,50,39,5,95.0,96.0,1.9999999999999998,97,92,5,4.0099674388188475,4.0319188976206135,0.04942734432923846,4.049203430864599,3.927975298112623,5,6.974932083868856e-09,6.954052084414475e-09,3.7271492543391886e-10,7.476768737126316e-09,6.475925898333328e-09,5,0.5
16763018.0,48.0,47.0,4.242640687119285,53,42,5,45.4,47.0,4.61519230368573,49,38,5,93.4,94.0,2.3021728866442683,96,91,5,3.872000374095203,3.893497987536883,0.05088404624403878,3.911122179866797,3.7870325104233538,5,7.084839687413251e-09,7.085959546742346e-09,3.4851221601808223e-10,7.54326826049777e-09,6.6149389293916756e-09,5,0.5
17443666.0,46.0,45.0,4.47213595499958,52,41,5,45.4,47.0,4.61519230368573,49,38,5,91.4,92.0,1.3416407864998758,93,90,5,3.7292032300263593,3.7498501382030462,0.05186037058406797,3.7680514855392646,3.642167239176035,5,7.1886543660704274e-09,7.19515231122336e-09,3.2868134907600897e-10,7.61757261881009e-09,6.748669260431816e-09,5,0.5
18151951.0,42.6,42.0,4.39317652729776,47,37,5,44.6,47.0,5.029910535983716,49,37,5,87.2,89.0,2.4899799195977477,89,84,5,3.5839055653170453,3.6033961670262205,0.052346039543600696,3.6223535331406955,3.4957346509434535,5,7.289160840071773e-09,7.299259498817035e-09,3.106858883240173e-10,7.691538403112393e-09,6.87692045691841e-09,5,0.5
18888995.0,40.4,39.0,4.827007354458868,46,36,5,43.6,46.0,5.128352561983234,49,36,5,84.0,85.0,2.449489742783177,87,81,5,3.438537815179559,3.4566775758313675,0.05234339589306222,3.4764560813246725,3.3501614118880805,5,7.386205543851308e-09,7.397365329785973e-09,2.934763595044814e-10,7.764181014224634e-09,7.0004513842540485e-09,5,0.5
19655965.0,37.6,39.0,3.8470768123342696,41,33,5,42.4,42.0,4.505552130427524,48,36,5,80.0,81.0,1.999999999999999,82,77,5,3.2954803956339687,3.312197039512085,0.0518645574054107,3.332771691386814,3.207801519899805,5,7.481632871368322e-09,7.494877566071453e-09,2.7749102954553025e-10,7.837116447495142e-09,7.11993041190892e-09,5,0.5
20454078.0,34.2,35.0,3.7013511046643504,39,30,5,39.6,39.0,4.61519230368573,44,33,5,73.8,74.0,3.2710854467592254,78,69,5,3.156957074315476,3.172412910350236,0.05090798507449296,3.194013609579363,3.0708497662399905,5,7.575127313184456e-09,7.589522676855341e-09,2.619506970291207e-10,7.909133655453706e-09,7.236734870918861e-09,5,0.5
21284598.0,31.2,31.0,4.8166378315169185,37,26,5,36.2,36.0,4.147288270665544,42,31,5,67.4,66.0,4.929503017546495,75,62,5,3.024841549017272,3.039189265920809,0.049500987987617234,3.0610637462339634,2.941115297220854,5,7.667424465234823e-09,7.682201186615776e-09,2.4765079183828656e-10,7.982730116888194e-09,7.3503746176840444e-09,5,0.5
22148840.0,25.2,25.0,3.271085446759225,30,21,5,31.4,29.0,5.5497747702046425,41,27,5,56.6,56.0,5.770615218501404,65,50,5,2.9006643577724143,2.9141119639470023,0.04768463544221832,2.9354862949193437,2.8200380519631003,5,7.75824803562116e-09,7.772695356199996e-09,2.338724994836983e-10,8.056032271197581e-09,7.461675234686631e-09,5,0.5
23048174.0,18.6,17.0,3.7815340802378077,24,15,5,23.4,22.0,5.176871642217913,32,19,5,42.0,39.0,8.12403840463596,53,35,5,2.78553713790169,2.798273471814812,0.045492208909253665,2.818974715990388,2.7086637812699195,5,7.847565256979723e-09,7.861518634951746e-09,2.2068838506867616e-10,8.129040610954913e-09,7.570522844799638e-09,5,0.5
23984024.0,12.4,12.0,2.9664793948382653,17,9,5,15.4,15.0,3.209361307176243,20,11,5,27.8,26.0,4.43846820423443,33,23,5,2.68014783194958,2.692349528468264,0.042986560937794835,2.712285343244794,2.6075647772555937,5,7.935419740021457e-09,7.948765711994692e-09,2.0838603625839207e-10,8.202168426451642e-09,7.67677539630655e-09,5,0.5
24957874.0,8.2,8.0,2.2803508501982757,12,6,5,10.4,10.0,1.8165902124584952,13,8,5,18.6,18.0,2.8809720581775866,22,15,5,2.5847781565566055,2.596584017826478,0.04025181011356105,2.6154701235950677,2.5168743787341112,5,8.021573728832732e-09,8.034220047273494e-09,1.9622332176491014e-10,8.273645977133937e-09,7.780727518618998e-09,5,0.5
25971266.0,5.0,6.0,1.4142135623730951,6,3,5,6.2,6.0,1.9235384061671346,9,4,5,11.2,11.0,2.280350850198276,15,9,5,2.499370382493398,2.510863120069434,0.03737312842260972,2.528486173763904,2.436388604915295,5,8.105696361409029e-09,8.117818306624073e-09,1.8457987745253808e-10,8.343981423166104e-09,7.881964212531924e-09,5,0.5
27025805.0,4.0,4.0,0.7071067811865476,5,3,5,3.4,4.0,0.8944271909999159,4,2,5,7.4,8.0,0.8944271909999159,8,6,5,2.4235934519165516,2.4348046138903876,0.03443884183092053,2.4510320988658294,2.3656267853088613,5,8.187663946124427e-09,8.199166697596468e-09,1.7351243886603993e-10,8.412778963790286e-09,7.9800732191624e-09,5,0.5
28123164.0,3.2,3.0,0.4472135954999579,4,3,5,2.2,2.0,1.0954451150103321,4,1,5,5.4,5.0,1.1401754250991378,7,4,5,2.3569210197653083,2.3678414386302524,0.03153114218450317,2.3826190950272585,2.3039227235108815,5,8.267293422840354e-09,8.278440661872115e-09,1.6282626666174345e-10,8.479741078223942e-09,8.075190098708234e-09,5,0.5
29265079.0,3.0,3.0,0.0,3,3,5,1.6,2.0,1.1401754250991378,3,0,5,4.6,5.0,1.140175425099138,6,3,5,2.298706007111484,2.3092980869715434,0.028716527241658137,2.3226398604750544,2.2505156146276084,5,8.344243052745736e-09,8.354872871095122e-09,1.5262943576729903e-10,8.544693362685937e-09,8.167038307691523e-09,5,0.5
30453361.0,3.0,3.0,0.0,3,3,5,0.6,1.0,0.5477225575051661,1,0,5,3.6,4.0,0.5477225575051661,4,3,5,2.248231350978341,2.258445460190899,0.02605405770447485,2.270423414513789,2.2045854754851626,5,8.418330852339502e-09,8.428767076930431e-09,1.4287474560777466e-10,8.60722747841721e-09,8.255302979987987e-09,5,0.5
31689891.0,3.0,3.0,0.0,3,3,5,0.2,0.0,0.447213595499958,1,0,5,3.2,3.0,0.447213595499958,4,3,5,2.2047613393337153,2.2145384483100017,0.023578305322766172,2.2252752051208033,2.165336381111881,5,8.489406911113807e-09,8.499680835615556e-09,1.3362781780636945e-10,8.667372081856303e-09,8.33987798103167e-09,5,0.5
32976629.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1675652190929102,2.1768505625919143,0.02131220367483907,2.1864956022677555,2.1319966550892278,5,8.55733273627591e-09,8.567567044217999e-09,1.2479193388406718e-10,8.724888606385366e-09,8.420850367721857e-09,5,0.5
34315614.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1359457636030315,2.144161769832754,0.019262022784805616,2.1534179386585857,2.103858785572094,5,8.621977424221214e-09,8.63216229672503e-09,1.1641042008810143e-10,8.779597188798241e-09,8.497861239120845e-09,5,0.5
35708968.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.1092523789664837,2.1158845719870194,0.017427993181880864,2.1254265371284387,2.0802766531298995,5,8.68313618486725e-09,8.693350521832036e-09,1.0845082183662462e-10,8.831440559889102e-09,8.570986174132401e-09,5,0.5
37158897.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0868754415015593,2.0920863579816786,0.015796420822484482,2.1019151410169146,2.0606674052731533,5,8.74094107741347e-09,8.751376509888371e-09,1.0101868408082005e-10,8.880287420951247e-09,8.63993732142773e-09,5,0.5
38667698.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.068237454006198,2.072188521663551,0.014357870533361145,2.0823417244126925,2.0445127017959437,5,8.795291427480932e-09,8.805998037852283e-09,9.399954408198707e-11,8.92619094885908e-09,8.703835330812174e-09,5,0.5
40237763.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0528217846973456,2.055608800486939,0.0130925711642951,2.0661984685828525,2.031350143854125,5,8.846116078638093e-09,8.857184216583996e-09,8.749262357428023e-11,8.968930834288832e-09,8.757751607446905e-09,5,0.5
41871580.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.040149987413062,2.041829712652721,0.011976105656435525,2.0529975119447568,2.0207532136760933,5,8.893514632687062e-09,8.90475693582642e-09,8.145787797036751e-11,9.008820325060486e-09,8.80806912923551e-09,5,0.5
43571735.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.029789179589836,2.0304889264563495,0.010985723813759382,2.0422633251145306,2.0123157009654786,5,8.93759795153538e-09,8.949252868748689e-09,7.591704609097419e-11,9.045914827157987e-09,8.854932481374309e-09,5,0.5
45340925.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0213621997801132,2.0212757067784035,0.01011843896281935,2.033542187255171,2.005659412511454,5,8.978289211289625e-09,8.990363646257214e-09,7.076953639574886e-11,9.079891140753861e-09,8.898288433560808e-09,5,0.5
47181951.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.0145205835578848,2.01466052760751,0.009369428987426298,2.026428271977768,2.0004194518120553,5,9.015777611060594e-09,9.028296911662888e-09,6.609430643882307e-11,9.111082950929725e-09,8.938256671903349e-09,5,0.5
49097730.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.008975514492871,2.009370107776851,0.008729752985330658,2.0205824403060086,1.996278124546691,5,9.050038638361684e-09,9.060140830541513e-09,6.192546978309427e-11,9.139519675965637e-09,8.974796052111463e-09,5,0.5
51091297.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.004485943050744,2.005169640985226,0.008180880629846114,2.0157320637237293,1.9929814814417268,5,9.081299618578432e-09,9.08724630670351e-09,5.821199441231727e-11,9.165330455795876e-09,9.008179710915829e-09,5,0.5
53165811.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,2.000835228942365,2.001843092971362,0.007701326747220515,2.011659106017635,1.9903390476700762,5,9.109647571493727e-09,9.111662929413016e-09,5.490309214810368e-11,9.188531310178024e-09,9.038484954088618e-09,5,0.5
55324558.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.997840815805534,1.9987586731989295,0.007271639704937869,2.008192703428341,1.9882127446566251,5,9.135182150593356e-09,9.133391276125649e-09,5.19596461863161e-11,9.209167632165656e-09,9.065932664617991e-09,5,0.5
57570959.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.995357692072897,1.9959218231814586,0.006878265474741418,2.005205486152177,1.9865025264741212,5,9.158107729277177e-09,9.152898752028201e-09,4.9491373704288e-11,9.227604790214923e-09,9.090562026356972e-09,5,0.5
59908573.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9932788018092211,1.9935333984908243,0.006514301042733354,2.0026081740936044,1.9851347926481964,5,9.178454357528443e-09,9.171628531938648e-09,4.7421876554214655e-11,9.24374986004384e-09,9.112414706447344e-09,5,0.5
62341103.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9915279999630773,1.9915042233346554,0.006177996779667344,2.00033979121892,1.9840532095552634,5,9.196529780419426e-09,9.19456744861192e-09,4.563993141311684e-11,9.257876322832074e-09,9.132016595028331e-09,5,0.5
64872405.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9900508041933898,1.9897710388025092,0.005869928430249622,1.998357269757911,1.9832140665862381,5,9.212402448409181e-09,9.214874024674491e-09,4.4234031254105883e-11,9.270130776286075e-09,9.149214218562893e-09,5,0.5
67506488.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9888065311203007,1.9882877700495092,0.005591495429086823,1.996628281860156,1.982582214076284,5,9.226258872171288e-09,9.23270794554716e-09,4.3077617779468695e-11,9.280609760301536e-09,9.16432732280285e-09,5,0.5
70247524.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9877635085611272,1.9870193712490192,0.00534386380507884,1.9951266203928275,1.9821289084197116,5,9.238245576854296e-09,9.248403486648348e-09,4.2112991762213665e-11,9.28927665736945e-09,9.17751820994972e-09,5,0.5
73099856.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9868957516203085,1.9859374065556525,0.005127584467918515,1.993829489146828,1.9818298706169586,5,9.248583275630124e-09,9.26214437146e-09,4.1383595451293145e-11,9.296618123249841e-09,9.188898182311773e-09,5,0.5
76068005.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9861813027492499,1.9850184770608983,0.004942589835507896,1.9927166156827179,1.9816644009431696,5,9.257380719575453e-09,9.274024504173937e-09,4.0820267023191876e-11,9.302612952959368e-09,9.19870347857211e-09,5,0.5
79156673.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.985601005845296,1.9842420849911315,0.004788121190432263,1.9917690960390655,1.9809718870370032,5,9.264764655318486e-09,9.284168749373555e-09,4.03635131505306e-11,9.307262476419742e-09,9.207061516447349e-09,5,0.5
82370754.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9851379050927975,1.983590360668747,0.004662908227935009,1.9909694323326577,1.9803644732855643,5,9.270905043250138e-09,9.291698785288872e-09,4.0012073942573995e-11,9.310853962561898e-09,9.21409171636591e-09,5,0.5
85715339.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9847767330211172,1.9830473111602032,0.0045653351323051965,1.9903010742431106,1.9798607081024033,5,9.275992887339795e-09,9.297391956337537e-09,3.974648055379626e-11,9.313630037264628e-09,9.220023191535079e-09,5,0.5
89195728.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.984503643337952,1.982598543569071,0.004493298176893488,1.9897484629419677,1.9794468636602731,5,9.280127750735176e-09,9.302195683678338e-09,3.954824051251446e-11,9.31546189824785e-09,9.224862113003627e-09,5,0.5
92817434.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9843060848299352,1.9822667435634684,0.004444770051744788,1.9892973139675632,1.9791103710602018,5,9.283395584010527e-09,9.305950507434257e-09,3.9358084310036133e-11,9.316617154433304e-09,9.22888702614105e-09,5,0.5
96586196.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9841726724037294,1.9825793020063591,0.004417398502673879,1.9889342875479892,1.9788402398107037,5,9.285998104410964e-09,9.309093296011926e-09,3.922257584997819e-11,9.317302268918512e-09,9.232172909183642e-09,5,0.5
99512855.0,3.0,3.0,0.0,3,3,5,0.0,0.0,0.0,0,0,5,3.0,3.0,0.0,3,3,5,1.9841083791683816,1.98283914148988,0.004409389346329166,1.9887121973499957,1.978674903084359,5,9.28751237561614e-09,9.31107171386451e-09,3.912310934152559e-11,9.31784105940652e-09,9.234212494730403e-09,5,0.5


==> data/thm2_new/loss_distances_d_3.csv <==
alpha,reg_loss_distance_mean,reg_loss_distance_median,reg_loss_distance_std,reg_loss_distance_max,reg_loss_distance_min,reg_loss_distance_count
0.001953125,1.8334362813370876e-07,1.774973668533556e-07,1.4691624659065271e-08,2.004379281149866e-07,1.68625909259676e-07,5
0.00390625,1.858023620020546e-07,1.8330042233448193e-07,1.4560065752424476e-08,2.08300556119962e-07,1.698843947543411e-07,5
0.0078125,1.911562076702872e-07,1.9182414139458929e-07,1.8167078706757384e-08,2.0999758881840055e-07,1.6167244887473485e-07,5
0.015625,1.808520115158713e-07,1.8802715087226453e-07,1.7989065288470435e-08,1.9995229878746047e-07,1.5845602751245845e-07,5
0.03125,4.1776813674953956e-08,1.3029572927058756e-08,7.484206103316191e-08,1.7515579358725694e-07,1.2341531514026881e-09,5
0.0625,3.7014326091345205e-09,6.711939220968534e-10,5.8252050263916376e-09,1.3868388075042125e-08,2.6824847188357606e-10,5
0.125,1.2955257065349788e-09,1.0640335168469602e-09,1.3253642788286503e-09,3.4903003380762766e-09,5.747217654379828e-11,5
0.25,1.6199712339989456e-09,1.6964244111972995e-10,3.2202306300182586e-09,7.368614056967195e-09,1.5440667082596005e-11,5
0.5,1.2337757074654447e-09,4.569719108934241e-10,2.116072320169996e-09,4.983424515556731e-09,1.3474969265267957e-11,5


==> data/thm2_new/loss_distances_d_4.csv <==
alpha,reg_loss_distance_mean,reg_loss_distance_median,reg_loss_distance_std,reg_loss_distance_max,reg_loss_distance_min,reg_loss_distance_count
0.001953125,1.7850189234951602e-07,1.7794443857431128e-07,7.385516728651298e-09,1.9061100322461506e-07,1.7223729025483937e-07,5
0.00390625,1.9273484967029687e-07,1.8987304857859226e-07,1.2581624453122122e-08,2.0904077458927569e-07,1.7620897087590177e-07,5
0.0078125,1.9420530526641527e-07,1.912028005607129e-07,9.869918902132145e-09,2.097465331741161e-07,1.8385661049604874e-07,5
0.015625,1.8303046220309026e-07,1.8010765263373353e-07,1.6783849112665095e-08,2.107044258631942e-07,1.6542645572961226e-07,5
0.03125,3.410826452546423e-09,2.2759674620485574e-10,7.274027655678186e-09,1.642131282036981e-08,4.3025102506769703e-11,5
0.0625,4.135674209212005e-09,1.3239171493816015e-09,5.213478672615511e-09,1.2641968935089094e-08,1.396500278257214e-10,5
0.125,1.3748306304238217e-10,1.6386574962681919e-10,8.186280197053415e-11,2.1083840462355827e-10,2.6502979532402968e-11,5
0.25,4.1314275658470855e-11,1.6629674576268535e-11,5.1428611066928815e-11,1.3003957325625278e-10,6.68027427063009e-12,5
0.5,3.2020102964834206e-09,3.9170060529397074e-10,6.33431896776523e-09,1.4521811548211642e-08,1.4829943845748145e-12,5


==> data/thm2_new/loss_distances_d_5.csv <==
alpha,reg_loss_distance_mean,reg_loss_distance_median,reg_loss_distance_std,reg_loss_distance_max,reg_loss_distance_min,reg_loss_distance_count
0.001953125,1.7846544701263295e-07,1.7845731961888458e-07,7.690928768795304e-09,1.892043457183498e-07,1.6846767064218818e-07,5
0.00390625,1.7535662626322925e-07,1.7031571582879233e-07,7.644773996213601e-09,1.8416479450206676e-07,1.6899845118867657e-07,5
0.0078125,1.8662969118981967e-07,1.87068366622344e-07,4.8984649687170256e-09,1.926033443859276e-07,1.7932300486387973e-07,5
0.015625,1.1618468930566913e-07,1.746903373567222e-07,9.347826355080248e-08,1.94368778195293e-07,1.3618337693796313e-08,5
0.03125,5.31367551496731e-08,1.4429510381413776e-08,8.68779065401729e-08,2.0854002960553545e-07,1.3280775952958417e-08,5
0.0625,6.236943695087338e-09,5.215428114201244e-10,8.249031681872914e-09,1.5272441996052265e-08,3.592726980920411e-11,5
0.125,1.2928846366031887e-10,5.6776719414006794e-11,1.4860817104360537e-10,3.2210044751030965e-10,4.3681122155231523e-13,5
0.25,9.325190570183788e-10,2.067636100006075e-10,1.78946958843474e-09,4.1254041727624565e-09,7.1109972836318195e-12,5
0.5,3.45293669405753e-10,1.0554145756538857e-10,4.694139958604716e-10,1.1740493740127712e-09,8.018280291916349e-11,5


==> data/thm2_new/network_sizes_d_3.csv <==
alpha,net_size_mean,net_size_median,net_size_std,net_size_max,net_size_min,net_size_count
0.001953125,1.9981745062710672,1.9981944217802412,3.8847729743080446e-05,1.998216903727399,1.9981280663832743,5
0.00390625,1.9981621799134224,1.9981687478957924,4.05206300030742e-05,1.9982028328536867,1.998097254545224,5
0.0078125,1.9981538641002594,1.998135885806227,5.833648819812828e-05,1.998251427113608,1.9980963152076692,5
0.015625,1.9981842704704573,1.9981666069426536,5.36414113588639e-05,1.998255223428726,1.9981204874548977,5
0.03125,1.9842781067486341,1.98101170915496,0.007948943470478826,1.9982024360080048,1.9792039427739088,5
0.0625,1.9794963084186379,1.9800072387729175,0.0027726003460289386,1.9831458357313936,1.9763138968167837,5
0.125,1.9807549168749012,1.9810000589732557,0.001014470731977873,1.981833439263042,1.9792723633098732,5
0.25,1.9794318141795,1.9795325707407017,0.0015314900877361555,1.9816171607965467,1.9775069330688853,5
0.5,1.9801050957351314,1.980496608341404,0.0009428826237337162,1.981211296373237,1.978851749250445,5


==> data/thm2_new/network_sizes_d_4.csv <==
alpha,net_size_mean,net_size_median,net_size_std,net_size_max,net_size_min,net_size_count
0.001953125,1.9975784506895717,1.9975820854475776,3.487589362337522e-05,1.9976150292993835,1.9975219955470105,5
0.00390625,1.9975321842296565,1.997548048875477,5.0375245803655524e-05,1.9975960683446807,1.997471397090759,5
0.0078125,1.997521362525531,1.9975362097657683,4.4660987063143314e-05,1.9975689280401856,1.997454330353552,5
0.015625,1.9975582173561421,1.9975725445047172,7.020335039812877e-05,1.9976096968879349,1.997436928583893,5
0.03125,1.980382006750744,1.9803004363547303,0.0008514700715851816,1.981784140298952,1.979525762214911,5
0.0625,1.9805643820739476,1.9807172229201635,0.002238969503317662,1.9838035070781044,1.977560603878188,5
0.125,1.9798593395382604,1.9798240921257488,0.0006364239543931312,1.9808830324908349,1.9793184812124116,5
0.25,1.9802803564142522,1.9798557905617988,0.0009461801653290285,1.9815206775242884,1.9793534985368384,5
0.5,1.9798776603011217,1.979766847724368,0.0006956351948538798,1.9806443128666145,1.979194884857154,5


==> data/thm2_new/network_sizes_d_5.csv <==
alpha,net_size_mean,net_size_median,net_size_std,net_size_max,net_size_min,net_size_count
0.001953125,1.9969615746294345,1.9969450859096431,3.9264558865385605e-05,1.997005295931042,1.9969153088089184,5
0.00390625,1.9970073593268665,1.9970150560547584,2.6441814482504763e-05,1.9970296372944023,1.9969664915806633,5
0.0078125,1.9969469966012867,1.9969454242800035,2.2660157964433685e-05,1.996979356803823,1.9969162964450824,5
0.015625,1.9910252031033018,1.996915664978217,0.00814115851659192,1.997022289607504,1.9817972846523169,5
0.03125,1.9840924874738828,1.9815249666074497,0.0071585963693768335,1.9968211163973824,1.979772279512625,5
0.0625,1.9801295692668481,1.9797997263770712,0.0014505729278964784,1.982046868598992,1.9782764984776309,5
0.125,1.9806515597785008,1.98040388239311,0.0006374215289072953,1.981664999249294,1.9800092554470217,5
0.25,1.9792332996386601,1.979049801580396,0.0008085825312348129,1.980253201526819,1.9781355644902896,5
0.5,1.9799024196788721,1.9799657148209608,0.0013091467082247212,1.9814552923319488,1.9778456599251857,5


==> data/thm2_new/unregularized_losses_d_3.csv <==
alpha,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count
0.001953125,9.118660071426462e-09,9.019330081185471e-09,1.9380213040993796e-10,9.350335892683148e-09,8.907132364937098e-09,5
0.00390625,9.180128093819185e-09,9.14735523067585e-09,2.021528963795626e-10,9.504033495966864e-09,8.977298860746707e-09,5
0.0078125,9.221616394797229e-09,9.311293939726288e-09,2.910238915850548e-10,9.508698974635262e-09,8.73489610247726e-09,5
0.015625,9.069868637781877e-09,9.158066597492112e-09,2.676127533806429e-10,9.388097518050792e-09,8.715928039594779e-09,5
0.03125,6.38187262120929e-09,5.835429296895038e-09,1.4568739170603747e-09,8.979301199564068e-09,5.599058866120236e-09,5
0.0625,5.645203767326577e-09,5.5972784997351854e-09,1.131593431085613e-10,5.837228807985812e-09,5.555793858812893e-09,5
0.125,5.5956814397273725e-09,5.603928661590268e-09,2.5261494416242805e-11,5.622226068397071e-09,5.563539872682813e-09,5
0.25,5.596293110998342e-09,5.585080283638731e-09,4.7305922894492765e-11,5.6753349897113534e-09,5.5506549031277895e-09,5
0.5,5.581492868719091e-09,5.569903933552872e-09,3.608122623589161e-11,5.645292421075655e-09,5.5582354160123975e-09,5


==> data/thm2_new/unregularized_losses_d_4.csv <==
alpha,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count
0.001953125,1.2090777118738184e-08,1.2072635366699801e-08,1.7388766523401337e-10,1.237228891426744e-08,1.1908465064271402e-08,5
0.00390625,1.2321425468199236e-08,1.2242314805369824e-08,2.5112689945251545e-10,1.2624405537950283e-08,1.2002967139635712e-08,5
0.0078125,1.2375374844314661e-08,1.2301471323704384e-08,2.2260510134316865e-10,1.2709513015881434e-08,1.2138257091295069e-08,5
0.015625,1.2191518465983161e-08,1.212012684498505e-08,3.5001190390455755e-10,1.2796253859480764e-08,1.1934829835172894e-08,5
0.03125,7.525416671676988e-09,7.460983871179485e-09,1.944087384348393e-10,7.866574947427845e-09,7.376417625136028e-09,5
0.0625,7.509145372917096e-09,7.427794823250586e-09,1.9383511896523055e-10,7.801109172364711e-09,7.321351037488564e-09,5
0.125,7.4247869054980266e-09,7.431276709888529e-09,2.3334500179384955e-11,7.456338272798516e-09,7.396490835807068e-09,5
0.25,7.428472617394501e-09,7.418051023801561e-09,4.465882555570604e-11,7.502329482153192e-09,7.387362169600785e-09,5
0.5,7.50634689284063e-09,7.440982633729699e-09,1.730074597458645e-10,7.810314303428235e-09,7.378682509489946e-09,5


==> data/thm2_new/unregularized_losses_d_5.csv <==
alpha,mse_loss_mean,mse_loss_median,mse_loss_std,mse_loss_max,mse_loss_min,mse_loss_count
0.001953125,1.516390752489469e-08,1.5246122189767212e-08,1.9555263388704347e-10,1.5394363195167183e-08,1.494622969496175e-08,5
0.00390625,1.4935779016264675e-08,1.4897482616261962e-08,1.316362953741167e-10,1.5139214756432513e-08,1.4824801869856031e-08,5
0.0078125,1.5236482865495602e-08,1.5244287400295144e-08,1.1283849437366606e-10,1.5389316021942836e-08,1.5075284062640428e-08,5
0.015625,1.2998742732030101e-08,1.4861415643840553e-08,2.9243612219626983e-09,1.5392806857663775e-08,9.7832959087327e-09,5
0.03125,1.091752501215305e-08,9.697298725068084e-09,2.7649294978470293e-09,1.5863247573666772e-08,9.63411119364815e-09,5
0.0625,9.449396832616305e-09,9.292826217575224e-09,2.533422773894569e-10,9.757544810803931e-09,9.2315436197665e-09,5
0.125,9.274129947197827e-09,9.282770999900685e-09,2.676833870086629e-11,9.294586968513084e-09,9.227103615910108e-09,5
0.25,9.296245328466928e-09,9.26353299580486e-09,9.21076546931037e-11,9.447297274547053e-09,9.2123204227374e-09,5
0.5,9.28751237561614e-09,9.311071713864511e-09,3.912310934152482e-11,9.31784105940652e-09,9.234212494730405e-09,5

